A Vision-Based Algorithm for a Path Following Problem

A novel prize-winner algorithm designed for a path following problem within the Unmanned Aerial Vehicle (UAV) field is presented in this paper. The proposed approach exploits the advantages offered by the pure pursuing algorithm to set up an intuitive and simple control framework. A path fora quad-rotor UAV is obtained by using downward facing camera images implementing an Image-Based Visual Servoing (IBVS) approach. Numerical simulations in MATLAB together with the MathWorks Virtual Reality (VR) toolbox demonstrate the validity and the effectiveness of the proposed solution. The code is released as open-source making it possible to go through any part of the system and to replicate the obtained results.

==> matlabPlots/alpha_003.txt <==
0	0
0	0
0	0
-3.814697265625e-06	0
-3.814697265625e-06	0
-3.814697265625e-06	0
-7.62939453125e-06	-7.62939453125e-06
-1.1444091796875e-05	-1.52587890625e-05
-2.288818359375e-05	-2.288818359375e-05
-4.57763671875e-05	-4.57763671875e-05
-5.7220458984375e-05	-6.103515625e-05
-0.000209808349609375	-0.0001068115234375
-0.001708984375	-0.000213623046875
-0.00344085693359375	-0.00030517578125
-0.00921630859375	-0.00054168701171875
-0.0177650451660156	-0.00084686279296875
-0.0228652954101562	-0.001007080078125
-0.0343246459960938	-0.00135040283203125
-0.047149658203125	-0.0016937255859375
-0.0540008544921875	-0.001861572265625
-0.0685195922851562	-0.00217437744140625
-0.0840263366699219	-0.00244903564453125
-0.0921211242675781	-0.0025787353515625
-0.108909606933594	-0.00278472900390625
-0.126419067382812	-0.00296783447265625
-0.135414123535156	-0.00304412841796875
-0.153850555419922	-0.0031890869140625
-0.172832489013672	-0.003326416015625
-0.182514190673828	-0.00339508056640625
-0.202224731445312	-0.00351715087890625
-0.222343444824219	-0.00362396240234375
-0.232532501220703	-0.003662109375
-0.253147125244141	-0.00371551513671875
-0.274032592773438	-0.003753662109375
-0.284572601318359	-0.00376129150390625
-0.305820465087891	-0.0037689208984375
-0.327281951904297	-0.00376129150390625
-0.338085174560547	-0.003753662109375
-0.359836578369141	-0.00373077392578125
-0.381755828857422	-0.00371551513671875
-0.392772674560547	-0.00370025634765625
-0.414905548095703	-0.003662109375
-0.437030792236328	-0.0036163330078125
-0.447944641113281	-0.0035858154296875
-0.469230651855469	-0.00353240966796875
-0.489734649658203	-0.00348663330078125
-0.499755859375	-0.0034637451171875
-0.519508361816406	-0.00342559814453125
-0.539058685302734	-0.00337982177734375
-0.548789978027344	-0.00335693359375
-0.568149566650391	-0.00330352783203125
-0.587360382080078	-0.00325775146484375
-0.596904754638672	-0.00324249267578125
-0.615894317626953	-0.0032196044921875
-0.634792327880859	-0.003204345703125
-0.644214630126953	-0.003204345703125
-0.663036346435547	-0.0032196044921875
-0.681819915771484	-0.00324249267578125
-0.691200256347656	-0.003265380859375
-0.709926605224609	-0.0032958984375
-0.728622436523438	-0.00333404541015625
-0.737957000732422	-0.00334930419921875
-0.756610870361328	-0.003387451171875
-0.775241851806641	-0.00341796875
-0.784553527832031	-0.0034332275390625
-0.80316162109375	-0.0034637451171875
-0.821758270263672	-0.00348663330078125
-0.8310546875	-0.00350189208984375
-0.849647521972656	-0.0035400390625
-0.868236541748047	-0.0035858154296875
-0.877532958984375	-0.00360870361328125
-0.8961181640625	-0.00365447998046875
-0.914707183837891	-0.00371551513671875
-0.924003601074219	-0.00374603271484375
-0.942600250244141	-0.0038299560546875
-0.961208343505859	-0.003936767578125
-0.970516204833984	-0.00399017333984375
-0.989139556884766	-0.00411224365234375
-1.00777435302734	-0.00424957275390625
-1.01709365844727	-0.00432586669921875
-1.03573989868164	-0.004486083984375
-1.05439758300781	-0.004669189453125
-1.06373596191406	-0.0047607421875
-1.08242034912109	-0.00496673583984375
-1.10110855102539	-0.00518035888671875
-1.11045455932617	-0.005279541015625
-1.129150390625	-0.0054931640625
-1.14785003662109	-0.00571441650390625
-1.15720748901367	-0.00583648681640625
-1.17592620849609	-0.006072998046875
-1.19466018676758	-0.0063323974609375
-1.20402908325195	-0.00646209716796875
-1.22277450561523	-0.0067291259765625
-1.24152374267578	-0.0069427490234375
-1.25090026855469	-0.00701904296875
-1.26964950561523	-0.007110595703125
-1.28839492797852	-0.0070953369140625
-1.29776382446289	-0.00705718994140625
-1.31647872924805	-0.00685882568359375
-1.33510589599609	-0.00637054443359375
-1.34436416625977	-0.00594329833984375
-1.36272811889648	-0.0045623779296875
-1.38084030151367	-0.00225830078125
-1.38976669311523	-0.000701904296875
-1.40729522705078	0.0033111572265625
-1.42425155639648	0.0086212158203125
-1.4324836730957	0.01177978515625
-1.44843292236328	0.0190963745117188
-1.46371078491211	0.0277023315429688
-1.47109985351562	0.0324630737304688
-1.48540496826172	0.0427780151367188
-1.49912261962891	0.0540390014648438
-1.50576782226562	0.059967041015625
-1.51860046386719	0.0723800659179688
-1.53084564208984	0.0853958129882812
-1.53676986694336	0.0920944213867188
-1.54830932617188	0.105789184570312
-1.55952453613281	0.11981201171875
-1.56505584716797	0.126907348632812
-1.57606887817383	0.141220092773438
-1.58709716796875	0.155632019042969
-1.59261703491211	0.162857055664062
-1.60366439819336	0.177330017089844
-1.61473083496094	0.191764831542969
-1.62028503417969	0.198966979980469
-1.63148880004883	0.213325500488281
-1.64284133911133	0.227584838867188
-1.6485710144043	0.234664916992188
-1.66011428833008	0.248756408691406
-1.67178344726562	0.262718200683594
-1.67768478393555	0.2696533203125
-1.68965911865234	0.283416748046875
-1.70186614990234	0.297035217285156
-1.70804595947266	0.303794860839844
-1.72053146362305	0.317207336425781
-1.73318862915039	0.330474853515625
-1.73958969116211	0.337051391601562
-1.75252532958984	0.350090026855469
-1.76559829711914	0.363006591796875
-1.77217483520508	0.369430541992188
-1.78538131713867	0.382217407226562
-1.79864883422852	0.394943237304688
-1.80530548095703	0.401283264160156
-1.81866073608398	0.413948059082031
-1.83203506469727	0.426589965820312
-1.83871078491211	0.432914733886719
-1.85198974609375	0.445549011230469
-1.86518478393555	0.45819091796875
-1.87176132202148	0.464508056640625
-1.88489532470703	0.477142333984375
-1.89801788330078	0.489784240722656
-1.90457534790039	0.496116638183594
-1.91767883300781	0.5087890625
-1.93076324462891	0.521530151367188
-1.93730163574219	0.527931213378906
-1.95036697387695	0.540809631347656
-1.96342468261719	0.55377197265625
-1.96995544433594	0.560287475585938
-1.98301315307617	0.573387145996094
-1.99606704711914	0.5865478515625
-2.00259399414062	0.593154907226562
-2.01564407348633	0.606391906738281
-2.02869033813477	0.619667053222656
-2.03520584106445	0.626312255859375
-2.04823684692383	0.639625549316406
-2.06126022338867	0.6529541015625
-2.06776809692383	0.659622192382812
-2.08078002929688	0.6729736328125
-2.09377670288086	0.686332702636719
-2.10027313232422	0.693023681640625
-2.11325073242188	0.706390380859375
-2.126220703125	0.7197265625
-2.1327018737793	0.726371765136719
-2.14564895629883	0.739616394042969
-2.15857315063477	0.752822875976562
-2.16502380371094	0.759422302246094
-2.17791748046875	0.772636413574219
-2.19079971313477	0.785888671875
-2.19724273681641	0.792533874511719
-2.21011734008789	0.805862426757812
-2.22299957275391	0.819229125976562
-2.22944259643555	0.825920104980469
-2.2423210144043	0.839324951171875
-2.25519180297852	0.852706909179688
-2.26162338256836	0.859375
-2.27447128295898	0.872673034667969
-2.28733825683594	0.885879516601562
-2.29380798339844	0.892448425292969
-2.30683517456055	0.905517578125
-2.31997299194336	0.918540954589844
-2.32656478881836	0.925033569335938
-2.33978271484375	0.937995910644531
-2.35301971435547	0.950935363769531
-2.35964965820312	0.9573974609375
-2.3729362487793	0.970291137695312
-2.38627243041992	0.983161926269531
-2.39295959472656	0.989585876464844
-2.40636444091797	1.00240325927734
-2.41980361938477	1.01521301269531
-2.42653656005859	1.02159881591797
-2.44000244140625	1.03437805175781
-2.45341873168945	1.04718017578125
-2.46009063720703	1.05360412597656
-2.47335815429688	1.06651306152344
-2.48654556274414	1.07951354980469
-2.49312210083008	1.08604431152344
-2.50625610351562	1.09916687011719
-2.51936721801758	1.11235809326172
-2.52591705322266	1.11897277832031
-2.53900146484375	1.13224029541016
-2.55205917358398	1.14553833007812
-2.5585823059082	1.15219879150391
-2.57162094116211	1.16553497314453
-2.58464050292969	1.17888641357422
-2.59114074707031	1.18557739257812
-2.60412216186523	1.198974609375
-2.61708068847656	1.21239471435547
-2.62355041503906	1.21910858154297
-2.6364860534668	1.23255157470703
-2.6494140625	1.24600219726562
-2.6558723449707	1.25272369384766
-2.66877365112305	1.26613616943359
-2.68165969848633	1.27947998046875
-2.68810272216797	1.28611755371094
-2.70096969604492	1.29933166503906
-2.71374130249023	1.31252288818359
-2.72005081176758	1.31913757324219
-2.73239135742188	1.33251953125
-2.74418640136719	1.34622955322266
-2.74983596801758	1.35324096679688
-2.76053619384766	1.36766815185547
-2.77020263671875	1.3826904296875
-2.77459335327148	1.39044189453125
-2.78246688842773	1.40641021728516
-2.78918075561523	1.4229736328125
-2.79212188720703	1.43145751953125
-2.79719161987305	1.44877624511719
-2.80116271972656	1.46648406982422
-2.80274963378906	1.47544860839844
-2.80519104003906	1.49350738525391
-2.80678176879883	1.51165771484375
-2.80729293823242	1.52074432373047
-2.80779647827148	1.53889465332031
-2.80757522583008	1.55701446533203
-2.80720138549805	1.56605529785156
-2.80598831176758	1.58409881591797
-2.80426025390625	1.60210418701172
-2.80324554443359	1.61109924316406
-2.8010139465332	1.62906646728516
-2.79866790771484	1.64703369140625
-2.7974967956543	1.65601348876953
-2.79521942138672	1.67397308349609
-2.79304885864258	1.69197082519531
-2.7920036315918	1.70100402832031
-2.78999710083008	1.71915435791016
-2.78812408447266	1.73744201660156
-2.78725051879883	1.74664306640625
-2.78564071655273	1.76513671875
-2.78421783447266	1.78376007080078
-2.78356552124023	1.79310607910156
-2.78235244750977	1.81186676025391
-2.78129577636719	1.8306884765625
-2.78083419799805	1.84011840820312
-2.78003692626953	1.85900115966797
-2.77939987182617	1.87789916992188
-2.77915573120117	1.88734436035156
-2.77881240844727	1.90623474121094
-2.77864837646484	1.92512512207031
-2.77862167358398	1.93456268310547
-2.77863693237305	1.95344543457031
-2.77872848510742	1.97231292724609
-2.7787971496582	1.98174285888672
-2.77899551391602	2.00057983398438
-2.77926635742188	2.01940155029297
-2.77942276000977	2.02880096435547
-2.77978515625	2.04758453369141
-2.78020095825195	2.06635284423828
-2.78042602539062	2.07572937011719
-2.7808952331543	2.09445953369141
-2.78131103515625	2.11317443847656
-2.78148651123047	2.12253570556641
-2.78176116943359	2.14125061035156
-2.78196334838867	2.15996551513672
-2.78205490112305	2.16932678222656
-2.78225326538086	2.18804168701172
-2.78261566162109	2.20670318603516
-2.7829475402832	2.21600341796875
-2.78422164916992	2.23448181152344
-2.78665161132812	2.25274658203125
-2.78839492797852	2.26175689697266
-2.79301452636719	2.27944183349609
-2.7992057800293	2.29647064208984
-2.80287551879883	2.30466461181641
-2.81124877929688	2.32030487060547
-2.82082748413086	2.33482360839844
-2.82602691650391	2.34162902832031
-2.83714294433594	2.35433197021484
-2.84909820556641	2.36583709716797
-2.8553466796875	2.37115478515625
-2.86835098266602	2.38096618652344
-2.88197326660156	2.3897705078125
-2.88899230957031	2.39382934570312
-2.90338516235352	2.40133666992188
-2.91817092895508	2.40817260742188
-2.92568588256836	2.41138458251953
-2.94091796875	2.41750335693359
-2.95639038085938	2.42333984375
-2.96420669555664	2.42620849609375
-2.97997665405273	2.43194580078125
-2.99584579467773	2.43777465820312
-3.0037956237793	2.44075012207031
-3.01972198486328	2.44688415527344
-3.03569030761719	2.45329284667969
-3.04369354248047	2.45661163330078
-3.05973052978516	2.46348571777344
-3.07575607299805	2.47067260742188
-3.08374404907227	2.47438812255859
-3.09965896606445	2.48207092285156
-3.11552047729492	2.49007415771484
-3.12344360351562	2.49417877197266
-3.1392822265625	2.50257110595703
-3.15512466430664	2.51114654541016
-3.16304779052734	2.51548004150391
-3.17890548706055	2.52421569824219
-3.19476699829102	2.53300476074219
-3.20270156860352	2.53739929199219
-3.21855926513672	2.54622650146484
-3.23433303833008	2.55509948730469
-3.2421760559082	2.5595703125
-3.25776290893555	2.56858062744141
-3.27325820922852	2.57769775390625
-3.28097915649414	2.58229827880859
-3.29639053344727	2.59156799316406
-3.31176376342773	2.60092926025391
-3.31943511962891	2.60563659667969
-3.33475875854492	2.61508941650391
-3.35007858276367	2.62456512451172
-3.35775756835938	2.62929534912109
-3.37319564819336	2.63871765136719
-3.38872146606445	2.6480712890625
-3.39650726318359	2.65272521972656
-3.41210174560547	2.6619873046875
-3.42771530151367	2.67118072509766
-3.43552398681641	2.67575836181641
-3.451171875	2.68486022949219
-3.46689224243164	2.69384765625
-3.47479248046875	2.69823455810547
-3.49067306518555	2.70652008056641
-3.50663375854492	2.71382141113281
-3.5146369934082	2.71698760986328
-3.53056335449219	2.7220458984375
-3.5460205078125	2.72490692138672
-3.55343627929688	2.72537994384766
-3.5673828125	2.72426605224609
-3.58002471923828	2.72042846679688
-3.58584976196289	2.71754455566406
-3.59648895263672	2.70999908447266
-3.60562515258789	2.70038604736328
-3.60959625244141	2.69491577148438
-3.61634063720703	2.68287658691406
-3.62160491943359	2.669677734375
-3.62372589111328	2.66275024414062
-3.62701416015625	2.64841461181641
-3.62911987304688	2.63365173339844
-3.62976837158203	2.62616729736328
-3.63037490844727	2.61111450195312
-3.63019943237305	2.59598541259766
-3.62985229492188	2.58840942382812
-3.62870407104492	2.57322692871094
-3.62709808349609	2.55799102783203
-3.62616348266602	2.55035400390625
-3.62408828735352	2.53502655029297
-3.62178039550781	2.51963043212891
-3.62056732177734	2.51190185546875
-3.61806106567383	2.49638366699219
-3.61553192138672	2.48072052001953
-3.61428070068359	2.47282409667969
-3.61183547973633	2.45688629150391
-3.6094970703125	2.44077301025391
-3.60837936401367	2.43264007568359
-3.60626983642578	2.41625213623047
-3.6043586730957	2.39969635009766
-3.60348892211914	2.39136505126953
-3.60192489624023	2.37461090087891
-3.60059356689453	2.35776519775391
-3.59999465942383	2.34930419921875
-3.59892272949219	2.33232879638672
-3.59803771972656	2.31527709960938
-3.59767532348633	2.30671691894531
-3.59709930419922	2.28955841064453
-3.5966911315918	2.27232360839844
-3.59653091430664	2.26368713378906
-3.59628295898438	2.24639129638672
-3.59610366821289	2.22904968261719
-3.59604263305664	2.22035980224609
-3.59597015380859	2.20293426513672
-3.59596252441406	2.18546295166016
-3.59598159790039	2.17671966552734
-3.59603881835938	2.15919494628906
-3.59611892700195	2.14164733886719
-3.59616088867188	2.13286590576172
-3.59625625610352	2.11525726318359
-3.59637069702148	2.09761810302734
-3.59643173217773	2.08878326416016
-3.59655380249023	2.07111358642578
-3.59666442871094	2.05343627929688
-3.59671401977539	2.04460144042969
-3.59678268432617	2.02693176269531
-3.59683227539062	2.00925445556641
-3.59685134887695	2.00041198730469
-3.59688568115234	1.98271179199219
-3.59690093994141	1.96498107910156
-3.59690093994141	1.95589447021484
-3.59686279296875	1.93638610839844
-3.59679794311523	1.91421508789062
-3.59677505493164	1.90195465087891
-3.59675598144531	1.87505340576172
-3.59674072265625	1.84529113769531
-3.59671783447266	1.82950592041016
-3.59662246704102	1.79660797119141
-3.59646987915039	1.76262664794922
-3.59637832641602	1.74551391601562
-3.59619903564453	1.71164703369141
-3.59608459472656	1.67901611328125
-3.59606170654297	1.66342163085938
-3.59609603881836	1.63406372070312
-3.59619903564453	1.60752868652344
-3.59626007080078	1.59541320800781
-3.59638977050781	1.57360076904297
-3.59651184082031	1.55506896972656
-3.5965690612793	1.54701995849609
-3.5966796875	1.53327941894531
-3.59675979614258	1.5224609375
-3.59677505493164	1.51805877685547
-3.59671783447266	1.51107025146484
-3.5965576171875	1.50621795654297
-3.59644317626953	1.50449371337891
-3.59617233276367	1.50221252441406
-3.59587097167969	1.50123596191406
-3.5957145690918	1.50112915039062
-3.59540176391602	1.50154113769531
-3.59513092041016	1.50259399414062
-3.59502029418945	1.5032958984375
-3.59484481811523	1.50495147705078
-3.59471130371094	1.50684356689453
-3.59464645385742	1.50784301757812
-3.59452819824219	1.50991821289062
-3.59440994262695	1.51204681396484
-3.59435272216797	1.51311492919922
-3.59424209594727	1.51523590087891
-3.59414291381836	1.51728820800781
-3.59410095214844	1.51828765869141
-3.59402084350586	1.52021026611328
-3.59396362304688	1.52204132080078
-3.59394454956055	1.52292633056641
-3.59392547607422	1.52460479736328
-3.59393692016602	1.52618408203125
-3.59395217895508	1.52693176269531
-3.5940055847168	1.52833557128906
-3.59407806396484	1.52964782714844
-3.59412002563477	1.53029632568359
-3.59420776367188	1.53153991699219
-3.59432220458984	1.53263092041016
-3.59439086914062	1.53309631347656
-3.59454727172852	1.53384399414062
-3.59471130371094	1.53433990478516
-3.59479141235352	1.53449249267578
-3.5949592590332	1.53460693359375
-3.59511184692383	1.53445434570312
-3.59518432617188	1.53427886962891
-3.59531402587891	1.53370666503906



==> matlabPlots/alpha_003_downsampled.txt <==
 0         0
-0.0000         0
-0.0001   -0.0001
-0.0178   -0.0008
-0.0685   -0.0022
-0.1354   -0.0030
-0.2223   -0.0036
-0.3058   -0.0038
-0.3928   -0.0037
-0.4897   -0.0035
-0.5681   -0.0033
-0.6442   -0.0032
-0.7286   -0.0033
-0.8032   -0.0035
-0.8775   -0.0036
-0.9612   -0.0039
-1.0357   -0.0045
-1.1105   -0.0053
-1.1947   -0.0063
-1.2696   -0.0071
-1.3444   -0.0059
-1.4243    0.0086
-1.4854    0.0428
-1.5368    0.0921
-1.5871    0.1556
-1.6315    0.2133
-1.6777    0.2697
-1.7332    0.3305
-1.7854    0.3822
-1.8387    0.4329
-1.8980    0.4898
-1.9504    0.5408
-2.0026    0.5932
-2.0613    0.6530
-2.1133    0.7064
-2.1650    0.7594
-2.2230    0.8192
-2.2745    0.8727
-2.3266    0.9250
-2.3863    0.9832
-2.4400    1.0344
-2.4931    1.0860
-2.5521    1.1455
-2.6041    1.1990
-2.6559    1.2527
-2.7137    1.3125
-2.7605    1.3677
-2.7921    1.4315
-2.8068    1.5117
-2.8060    1.5841
-2.7975    1.6560
-2.7881    1.7374
-2.7824    1.8119
-2.7792    1.8873
-2.7787    1.9723
-2.7798    2.0476
-2.7815    2.1225
-2.7826    2.2067
-2.7930    2.2794
-2.8260    2.3416
-2.8820    2.3898
-2.9409    2.4175
-3.0038    2.4408
-3.0758    2.4707
-3.1393    2.5026
-3.2027    2.5374
-3.2733    2.5777
-3.3348    2.6151
-3.3965    2.6527
-3.4669    2.6938
-3.5306    2.7220
-3.5858    2.7175
-3.6216    2.6697
-3.6304    2.6111
-3.6262    2.5504
-3.6155    2.4807
-3.6063    2.4163
-3.6000    2.3493
-3.5967    2.2723
-3.5960    2.2029
-3.5962    2.1329
-3.5967    2.0534
-3.5969    1.9827
-3.5968    1.9020
-3.5965    1.7626
-3.5961    1.6341
-3.5966    1.5470
-3.5966    1.5062
-3.5954    1.5015
-3.5946    1.5078
-3.5941    1.5173
-3.5939    1.5246
-3.5941    1.5303
-3.5947    1.5343
-3.5953    1.5337



==> matlabPlots/alpha_004.txt <==
0	0
0	0
0	0
-3.814697265625e-06	0
-3.814697265625e-06	0
-3.814697265625e-06	0
-7.62939453125e-06	-7.62939453125e-06
-1.1444091796875e-05	-1.52587890625e-05
-2.288818359375e-05	-2.288818359375e-05
-4.57763671875e-05	-4.57763671875e-05
-5.7220458984375e-05	-6.103515625e-05
-0.00025177001953125	-0.0001068115234375
-0.00226593017578125	-0.0002288818359375
-0.00460433959960938	-0.00032806396484375
-0.0124053955078125	-0.00061798095703125
-0.0239639282226562	-0.00098419189453125
-0.0308609008789062	-0.00118255615234375
-0.0463523864746094	-0.0015869140625
-0.0636863708496094	-0.00199127197265625
-0.0729522705078125	-0.0021820068359375
-0.0925712585449219	-0.0025482177734375
-0.113533020019531	-0.00286102294921875
-0.124469757080078	-0.00299835205078125
-0.147159576416016	-0.00323486328125
-0.170814514160156	-0.0034332275390625
-0.182971954345703	-0.00351715087890625
-0.207870483398438	-0.0036773681640625
-0.233501434326172	-0.00382232666015625
-0.246570587158203	-0.0038909912109375
-0.273162841796875	-0.00402069091796875
-0.300300598144531	-0.0041351318359375
-0.314048767089844	-0.00417327880859375
-0.34185791015625	-0.00423431396484375
-0.370040893554688	-0.0042724609375
-0.384262084960938	-0.0042724609375
-0.412937164306641	-0.00421142578125
-0.441905975341797	-0.00403594970703125
-0.456489562988281	-0.00389862060546875
-0.485847473144531	-0.00353240966796875
-0.515438079833984	-0.00304412841796875
-0.530307769775391	-0.00275421142578125
-0.560192108154297	-0.00208282470703125
-0.590061187744141	-0.0013427734375
-0.604804992675781	-0.00096893310546875
-0.633548736572266	-0.00026702880859375
-0.661235809326172	0.00032806396484375
-0.674762725830078	0.000579833984375
-0.701438903808594	0.001007080078125
-0.727840423583984	0.0012969970703125
-0.740982055664062	0.0013885498046875
-0.767127990722656	0.001434326171875
-0.793067932128906	0.00128936767578125
-0.805961608886719	0.00115203857421875
-0.831600189208984	0.00075531005859375
-0.857109069824219	0.0002288818359375
-0.869831085205078	-8.392333984375e-05
-0.895225524902344	-0.000762939453125
-0.920566558837891	-0.00151824951171875
-0.933216094970703	-0.00191497802734375
-0.958477020263672	-0.00272369384765625
-0.983688354492188	-0.00351715087890625
-0.996280670166016	-0.00389862060546875
-1.02143859863281	-0.00457000732421875
-1.04656982421875	-0.005126953125
-1.05912780761719	-0.00534820556640625
-1.084228515625	-0.00571441650390625
-1.10931396484375	-0.00595855712890625
-1.12185668945312	-0.00601959228515625
-1.14693069458008	-0.00601959228515625
-1.17200469970703	-0.005859375
-1.18453979492188	-0.0057220458984375
-1.20960235595703	-0.005340576171875
-1.23466491699219	-0.00484466552734375
-1.24720001220703	-0.00457763671875
-1.27226638793945	-0.00400543212890625
-1.29734420776367	-0.00347137451171875
-1.30988693237305	-0.00321197509765625
-1.3349723815918	-0.00267791748046875
-1.36003112792969	-0.0018768310546875
-1.37252044677734	-0.0012359619140625
-1.39727783203125	0.0008087158203125
-1.42144012451172	0.0042877197265625
-1.43319702148438	0.00669097900390625
-1.4559326171875	0.0130386352539062
-1.47751998901367	0.0215835571289062
-1.48784637451172	0.026702880859375
-1.50747299194336	0.0385894775390625
-1.52552795410156	0.0525894165039062
-1.533935546875	0.0603179931640625
-1.54957580566406	0.0770492553710938
-1.56386566162109	0.0951995849609375
-1.57061386108398	0.104698181152344
-1.58356475830078	0.124359130859375
-1.59609603881836	0.144691467285156
-1.6023063659668	0.155029296875
-1.61474990844727	0.1759033203125
-1.62738800048828	0.196876525878906
-1.63384628295898	0.207321166992188
-1.64715194702148	0.228050231933594
-1.66105651855469	0.248443603515625
-1.66825103759766	0.258476257324219
-1.68314361572266	0.278167724609375
-1.69870758056641	0.29730224609375
-1.70672988891602	0.306648254394531
-1.72318649291992	0.324913024902344
-1.74007797241211	0.342620849609375
-1.7486572265625	0.351295471191406
-1.76608657836914	0.368316650390625
-1.78389358520508	0.384986877441406
-1.79292678833008	0.393234252929688
-1.81117248535156	0.409584045410156
-1.82952117919922	0.425811767578125
-1.83869552612305	0.433906555175781
-1.85701751708984	0.450149536132812
-1.87528991699219	0.466499328613281
-1.88439559936523	0.4747314453125
-1.90251922607422	0.4913330078125
-1.9205322265625	0.508163452148438
-1.92948913574219	0.516685485839844
-1.94726943969727	0.533981323242188
-1.9648323059082	0.551628112792969
-1.97353363037109	0.560585021972656
-1.99081802368164	0.5787353515625
-2.00798416137695	0.597152709960938
-2.01653289794922	0.606452941894531
-2.0335807800293	0.62518310546875
-2.05060577392578	0.643997192382812
-2.05913925170898	0.653411865234375
-2.07628631591797	0.672195434570312
-2.09354019165039	0.690811157226562
-2.10220718383789	0.700035095214844
-2.11966323852539	0.718292236328125
-2.13729858398438	0.736289978027344
-2.14617919921875	0.74517822265625
-2.16403961181641	0.762741088867188
-2.18198776245117	0.780029296875
-2.19098663330078	0.78857421875
-2.20902252197266	0.805526733398438
-2.22710037231445	0.822334289550781
-2.23615646362305	0.830726623535156
-2.25426864624023	0.8475341796875
-2.27230834960938	0.864479064941406
-2.28127670288086	0.873016357421875
-2.29911804199219	0.890251159667969
-2.31686401367188	0.907699584960938
-2.32571792602539	0.91650390625
-2.34340667724609	0.934234619140625
-2.36107635498047	0.952095031738281
-2.36990356445312	0.961067199707031
-2.38754653930664	0.97906494140625
-2.40516662597656	0.997116088867188
-2.41396331787109	1.00616455078125
-2.43154525756836	1.02426910400391
-2.44911193847656	1.04239654541016
-2.45788955688477	1.05146026611328
-2.47544860839844	1.06959533691406
-2.49300003051758	1.08773040771484
-2.50177764892578	1.09679412841797
-2.51932525634766	1.11492156982422
-2.53686904907227	1.13304901123047
-2.5456428527832	1.14211273193359
-2.56317901611328	1.16024780273438
-2.58071136474609	1.17835998535156
-2.58947372436523	1.18740081787109
-2.60702133178711	1.20539855957031
-2.62466812133789	1.22328948974609
-2.63354873657227	1.23219299316406
-2.65142822265625	1.24991607666016
-2.66941070556641	1.26755523681641
-2.67842483520508	1.27635192871094
-2.69644927978516	1.29389953613281
-2.71437835693359	1.31140899658203
-2.72323989868164	1.3201904296875
-2.74050903320312	1.33792114257812
-2.75688552856445	1.35605621337891
-2.76464462280273	1.36534881591797
-2.77909851074219	1.384521484375
-2.79171752929688	1.40464019775391
-2.79722213745117	1.41507720947266
-2.80653381347656	1.43669891357422
-2.81360626220703	1.45917510986328
-2.81631088256836	1.47067260742188
-2.82009887695312	1.49404144287109
-2.82184219360352	1.51772308349609
-2.8220100402832	1.52962493896484
-2.82111358642578	1.55344390869141
-2.81885528564453	1.57721710205078
-2.81730651855469	1.58906555175781
-2.81355667114258	1.61268615722656
-2.80923461914062	1.63622283935547
-2.80695724487305	1.64797210693359
-2.80234527587891	1.67149353027344
-2.79781341552734	1.695068359375
-2.79562759399414	1.70690155029297
-2.7914924621582	1.73065185546875
-2.78777313232422	1.75457763671875
-2.78610229492188	1.76661682128906
-2.78319549560547	1.79085540771484
-2.7808952331543	1.81529235839844
-2.77996444702148	1.82757568359375
-2.77850341796875	1.85225677490234
-2.77755355834961	1.87705230712891
-2.77725982666016	1.88948822021484
-2.77704238891602	1.91442108154297
-2.77727508544922	1.93941497802734
-2.77753067016602	1.95193481445312
-2.77825927734375	1.97700500488281
-2.77919769287109	2.00211334228516
-2.77971649169922	2.01467895507812
-2.7807731628418	2.03983306884766
-2.78179550170898	2.06502532958984
-2.78229141235352	2.07762908935547
-2.78324127197266	2.10285186767578
-2.78408050537109	2.12811279296875
-2.78444671630859	2.14075469970703
-2.78505325317383	2.16607666015625
-2.78549957275391	2.19144439697266
-2.78565216064453	2.20413970947266
-2.78603744506836	2.22951507568359
-2.78735733032227	2.25476837158203
-2.78866958618164	2.26728820800781
-2.79298782348633	2.29193878173828
-2.79972076416016	2.31576538085938
-2.80399322509766	2.32721710205078
-2.81423187255859	2.34891510009766
-2.82653045654297	2.36867523193359
-2.8333740234375	2.37773132324219
-2.84833526611328	2.39404296875
-2.86479568481445	2.40789031982422
-2.87350463867188	2.41387939453125
-2.8917121887207	2.42406463623047
-2.91078186035156	2.43198394775391
-2.92058944702148	2.43518829345703
-2.94068145751953	2.44029998779297
-2.96133804321289	2.44403076171875
-2.97185516357422	2.44551849365234
-2.99320983886719	2.44809722900391
-3.01493072509766	2.45056915283203
-3.02589797973633	2.45192718505859
-3.04795455932617	2.45517730712891
-3.0700569152832	2.45940399169922
-3.08109283447266	2.46196746826172
-3.10305404663086	2.46810150146484
-3.1247444152832	2.47572326660156
-3.13545608520508	2.4801025390625
-3.15659332275391	2.48994445800781
-3.17735290527344	2.50112152099609
-3.18759155273438	2.50716400146484
-3.20782852172852	2.52000427246094
-3.2277946472168	2.53373718261719
-3.23770141601562	2.54087066650391
-3.25740432739258	2.55551147460938
-3.27702713012695	2.57048034667969
-3.28683853149414	2.57801818847656
-3.30652618408203	2.59309387207031
-3.32638931274414	2.6080322265625
-3.33639144897461	2.61540985107422
-3.35651397705078	2.62992858886719
-3.37677764892578	2.64407348632812
-3.38697052001953	2.65098571777344
-3.40750885009766	2.66448211669922
-3.42825698852539	2.67751312255859
-3.43870544433594	2.68384552001953
-3.45978546142578	2.69615173339844
-3.48115539550781	2.70782470703125
-3.49197387695312	2.71331024169922
-3.51385498046875	2.72328948974609
-3.53590393066406	2.7314453125
-3.54684829711914	2.73461151123047
-3.56805038452148	2.738525390625
-3.58775329589844	2.73878479003906
-3.59689712524414	2.73744964599609
-3.61354446411133	2.73188018798828
-3.62750625610352	2.72261047363281
-3.63331985473633	2.71675109863281
-3.64229965209961	2.70302581787109
-3.64768218994141	2.68738555908203
-3.64905548095703	2.67912292480469
-3.64943313598633	2.66228485107422
-3.64709091186523	2.6456298828125
-3.64510345458984	2.63751220703125
-3.63992691040039	2.62172698974609
-3.63374328613281	2.6063232421875
-3.63050079345703	2.59860992431641
-3.62408065795898	2.58284759521484
-3.61816024780273	2.56636810302734
-3.6154670715332	2.55777740478516
-3.61069869995117	2.53984069824219
-3.60671997070312	2.52086639404297
-3.60500717163086	2.51101684570312
-3.60208129882812	2.49069213867188
-3.59975814819336	2.46963500976562
-3.59880447387695	2.45887756347656
-3.5973014831543	2.43699645996094
-3.59629058837891	2.41471099853516
-3.59593963623047	2.40345001220703
-3.59550476074219	2.3807373046875
-3.59542465209961	2.35784149169922
-3.59552383422852	2.34632873535156
-3.59597015380859	2.32320404052734
-3.5966911315918	2.29997253417969
-3.59712982177734	2.28831481933594
-3.59811401367188	2.26493835449219
-3.59912109375	2.24147796630859
-3.59960556030273	2.22972106933594
-3.60052108764648	2.20615386962891
-3.60136795043945	2.18252563476562
-3.60174560546875	2.17068481445312
-3.60239410400391	2.14694213867188
-3.60291290283203	2.12311553955078
-3.60313034057617	2.11117553710938
-3.6035270690918	2.08721923828125
-3.60387802124023	2.06319427490234
-3.60403823852539	2.05115509033203
-3.60433197021484	2.02704620361328
-3.60459136962891	2.00286865234375
-3.60470581054688	1.99076843261719
-3.60490798950195	1.96652221679688
-3.60506820678711	1.94179534912109
-3.60513687133789	1.92892456054688
-3.60524749755859	1.90165710449219
-3.60533142089844	1.87213897705078
-3.60536193847656	1.85654449462891
-3.60541915893555	1.82389068603516
-3.60546875	1.78975677490234
-3.60548782348633	1.7723388671875
-3.60552597045898	1.73735046386719
-3.60554885864258	1.70291137695312
-3.60555267333984	1.68618011474609
-3.60553741455078	1.65416717529297
-3.60548782348633	1.62457275390625
-3.60545349121094	1.61082458496094
-3.60535049438477	1.58559417724609
-3.60520935058594	1.56359100341797
-3.60512924194336	1.55381011962891
-3.60494995117188	1.53639221191406
-3.60476303100586	1.51978302001953
-3.60467147827148	1.51210784912109
-3.60447311401367	1.49899291992188
-3.60427856445312	1.48947906494141
-3.60417938232422	1.48616027832031
-3.60400390625	1.48242950439453
-3.60385513305664	1.48242950439453
-3.60379409790039	1.48377990722656
-3.60369491577148	1.48915100097656
-3.60361480712891	1.49802398681641
-3.60358428955078	1.50374603271484



==> matlabPlots/alpha_004_downsampled.txt <==
 0         0
-0.0000         0
-0.0001   -0.0001
-0.0240   -0.0010
-0.0926   -0.0025
-0.1830   -0.0035
-0.3003   -0.0041
-0.4129   -0.0042
-0.5303   -0.0028
-0.6612    0.0003
-0.7671    0.0014
-0.8698   -0.0001
-0.9837   -0.0035
-1.0842   -0.0057
-1.1845   -0.0057
-1.2973   -0.0035
-1.3973    0.0008
-1.4878    0.0267
-1.5639    0.0952
-1.6147    0.1759
-1.6683    0.2585
-1.7401    0.3426
-1.8112    0.4096
-1.8844    0.4747
-1.9648    0.5516
-2.0336    0.6252
-2.1022    0.7000
-2.1820    0.7800
-2.2543    0.8475
-2.3257    0.9165
-2.4052    0.9971
-2.4754    1.0696
-2.5456    1.1421
-2.6247    1.2233
-2.6964    1.2939
-2.7646    1.3653
-2.8136    1.4592
-2.8211    1.5534
-2.8070    1.6480
-2.7878    1.7546
-2.7785    1.8523
-2.7775    1.9519
-2.7818    2.0650
-2.7851    2.1661
-2.7887    2.2673
-2.8265    2.3687
-2.8917    2.4241
-2.9719    2.4455
-3.0701    2.4594
-3.1566    2.4899
-3.2377    2.5409
-3.3264    2.6080
-3.4075    2.6645
-3.4920    2.7133
-3.5878    2.7388
-3.6423    2.7030
-3.6451    2.6375
-3.6182    2.5664
-3.6021    2.4907
-3.5959    2.4035
-3.5967    2.3000
-3.6005    2.2062
-3.6031    2.1112
-3.6046    2.0029
-3.6052    1.9017
-3.6055    1.7723
-3.6055    1.6246
-3.6049    1.5364
-3.6042    1.4862
-3.6036    1.4980



==> matlabPlots/alpha_005.txt <==
0	0
0	0
0	0
-3.814697265625e-06	0
-3.814697265625e-06	0
-3.814697265625e-06	0
-7.62939453125e-06	-7.62939453125e-06
-1.1444091796875e-05	-1.52587890625e-05
-2.288818359375e-05	-2.288818359375e-05
-4.57763671875e-05	-4.57763671875e-05
-5.7220458984375e-05	-6.103515625e-05
-0.00028228759765625	-0.0001068115234375
-0.00270843505859375	-0.000244140625
-0.00553512573242188	-0.0003509521484375
-0.0149574279785156	-0.00067901611328125
-0.0289230346679688	-0.00109100341796875
-0.0372543334960938	-0.001312255859375
-0.0559730529785156	-0.00177001953125
-0.0769157409667969	-0.002227783203125
-0.088104248046875	-0.00244140625
-0.111801147460938	-0.00284576416015625
-0.137119293212891	-0.0031890869140625
-0.150325775146484	-0.0033416748046875
-0.177730560302734	-0.00360107421875
-0.206302642822266	-0.003814697265625
-0.220985412597656	-0.00390625
-0.251056671142578	-0.0040740966796875
-0.282009124755859	-0.0042266845703125
-0.29779052734375	-0.004302978515625
-0.32989501953125	-0.0044403076171875
-0.362659454345703	-0.004547119140625
-0.379257202148438	-0.00458526611328125
-0.412830352783203	-0.0046234130859375
-0.446857452392578	-0.0045623779296875
-0.464031219482422	-0.00447845458984375
-0.498661041259766	-0.004180908203125
-0.533641815185547	-0.00372314453125
-0.551254272460938	-0.00344085693359375
-0.586711883544922	-0.0027618408203125
-0.622451782226562	-0.001953125
-0.640415191650391	-0.00151824951171875
-0.676506042480469	-0.0006256103515625
-0.712593078613281	0.00022125244140625
-0.730400085449219	0.00061798095703125
-0.765121459960938	0.00128936767578125
-0.798572540283203	0.00173187255859375
-0.814918518066406	0.00185394287109375
-0.847148895263672	0.00189208984375
-0.879055023193359	0.001678466796875
-0.894935607910156	0.00148773193359375
-0.926536560058594	0.0009765625
-0.957893371582031	0.00030517578125
-0.973472595214844	-7.62939453125e-05
-1.00446319580078	-0.00090789794921875
-1.03528594970703	-0.00180816650390625
-1.0506591796875	-0.00228118896484375
-1.08134460449219	-0.00322723388671875
-1.11196136474609	-0.004119873046875
-1.12724685668945	-0.0045166015625
-1.15776443481445	-0.00521087646484375
-1.1882209777832	-0.0057525634765625
-1.20343399047852	-0.0059661865234375
-1.23382568359375	-0.00628662109375
-1.26419067382812	-0.00640869140625
-1.27935791015625	-0.00638580322265625
-1.30968475341797	-0.00618743896484375
-1.33999633789062	-0.005706787109375
-1.35514831542969	-0.00530242919921875
-1.38535308837891	-0.00391387939453125
-1.41513824462891	-0.00118255615234375
-1.42972183227539	0.00089263916015625
-1.45793533325195	0.0068206787109375
-1.48447799682617	0.0154495239257812
-1.49698638916016	0.0208663940429688
-1.52029800415039	0.0339813232421875
-1.54110717773438	0.0501022338867188
-1.55054473876953	0.0592193603515625
-1.5675163269043	0.079376220703125
-1.58221817016602	0.101730346679688
-1.58887481689453	0.11358642578125
-1.60123443603516	0.138374328613281
-1.61302947998047	0.1641845703125
-1.61895370483398	0.177322387695312
-1.63128280639648	0.203804016113281
-1.64452362060547	0.230247497558594
-1.65153121948242	0.243354797363281
-1.66633987426758	0.26910400390625
-1.68235778808594	0.293975830078125
-1.69086837768555	0.305992126464844
-1.70898818969727	0.3291015625
-1.72853851318359	0.350906372070312
-1.73879241943359	0.361312866210938
-1.76008224487305	0.38116455078125
-1.78217315673828	0.399818420410156
-1.79344940185547	0.408767700195312
-1.81637191772461	0.426071166992188
-1.83969116210938	0.442840576171875
-1.85144805908203	0.451118469238281
-1.8750114440918	0.467658996582031
-1.89841079711914	0.484428405761719
-1.90998458862305	0.49298095703125
-1.93284225463867	0.510566711425781
-1.95526123046875	0.528953552246094
-1.96627044677734	0.538497924804688
-1.98781967163086	0.558349609375
-2.00860977172852	0.5792236328125
-2.01871490478516	0.590034484863281
-2.0384407043457	0.612281799316406
-2.05769729614258	0.635246276855469
-2.06720352172852	0.646949768066406
-2.08608245849609	0.670677185058594
-2.10501098632812	0.694648742675781
-2.11456298828125	0.7066650390625
-2.1338996887207	0.730628967285156
-2.15357208251953	0.754371643066406
-2.16353607177734	0.766090393066406
-2.18373107910156	0.789131164550781
-2.20431137084961	0.811569213867188
-2.21476364135742	0.822547912597656
-2.23600387573242	0.844085693359375
-2.2576789855957	0.865089416503906
-2.26864242553711	0.875411987304688
-2.290771484375	0.895721435546875
-2.31309127807617	0.915657043457031
-2.32429885864258	0.925529479980469
-2.3468132019043	0.945152282714844
-2.36941146850586	0.964706420898438
-2.38070297241211	0.974494934082031
-2.40317535400391	0.994148254394531
-2.42539978027344	1.01404571533203
-2.43639373779297	1.02413177490234
-2.45811462402344	1.04463958740234
-2.47945022583008	1.06564331054688
-2.48996353149414	1.07632446289062
-2.51068878173828	1.09803009033203
-2.53107833862305	1.12020111083984
-2.54117584228516	1.13143920898438
-2.56124114990234	1.15412902832031
-2.58124160766602	1.17698669433594
-2.5912971496582	1.18842315673828
-2.61164093017578	1.21123504638672
-2.63238525390625	1.23381042480469
-2.64290237426758	1.24497985839844
-2.66415786743164	1.26699066162109
-2.68563842773438	1.28856658935547
-2.69647216796875	1.29918670654297
-2.71829223632812	1.32018280029297
-2.74010848999023	1.34101867675781
-2.75085067749023	1.35147857666016
-2.77145767211914	1.372802734375
-2.79022979736328	1.39497375488281
-2.7987174987793	1.40647888183594
-2.81359100341797	1.43040466308594
-2.82516098022461	1.45551300048828
-2.82960891723633	1.46846771240234
-2.83577346801758	1.49501037597656
-2.83853530883789	1.52214050292969
-2.83876037597656	1.53582000732422
-2.83720779418945	1.56320953369141
-2.8333854675293	1.59050750732422
-2.83077239990234	1.60408020019531
-2.82444000244141	1.63105773925781
-2.81706237792969	1.65785980224609
-2.81315994262695	1.67124938964844
-2.80525588989258	1.69810485839844
-2.79765701293945	1.72521209716797
-2.79408645629883	1.73889923095703
-2.78754425048828	1.76663208007812
-2.78189086914062	1.79487609863281
-2.77942657470703	1.80918884277344
-2.77528762817383	1.83817291259766
-2.77231597900391	1.86756134033203
-2.77127456665039	1.88239288330078
-2.77000045776367	1.91228485107422
-2.76965713500977	1.9423828125
-2.7697868347168	1.95747375488281
-2.77057266235352	1.98764801025391
-2.77194976806641	2.01778411865234
-2.77280426025391	2.03282928466797
-2.77471542358398	2.06290435791016
-2.77672958374023	2.09300231933594
-2.7777214050293	2.10806274414062
-2.77960968017578	2.13825988769531
-2.78128814697266	2.16854858398438
-2.78203201293945	2.18373107910156
-2.78328704833984	2.21415710449219
-2.78463745117188	2.24459838867188
-2.78568267822266	2.25977325439453
-2.78928375244141	2.28981018066406
-2.79585266113281	2.31898498535156
-2.80039978027344	2.33306121826172
-2.81195068359375	2.35977935791016
-2.82638168334961	2.38407897949219
-2.83453369140625	2.39512634277344
-2.85239410400391	2.41470336914062
-2.87189483642578	2.43053436279297
-2.88211059570312	2.43695068359375
-2.90324020385742	2.44673156738281
-2.92506790161133	2.45259857177734
-2.93618392944336	2.45419311523438
-2.95879745483398	2.45511627197266
-2.98209381103516	2.45377349853516
-2.99405288696289	2.45256042480469
-3.01863479614258	2.44969177246094
-3.04396820068359	2.44707489013672
-3.05682373046875	2.4461669921875
-3.08264923095703	2.44569396972656
-3.10825347900391	2.44766998291016
-3.12083435058594	2.44976043701172
-3.14531707763672	2.45636749267578
-3.168701171875	2.46629333496094
-3.17993927001953	2.47250366210938
-3.20150756835938	2.48726654052734
-3.22190475463867	2.50487518310547
-3.23172760009766	2.51458740234375
-3.2508430480957	2.53544616699219
-3.26958084106445	2.55767059326172
-3.2789421081543	2.56909942626953
-3.29790496826172	2.59215545654297
-3.31766128540039	2.61488342285156
-3.32794570922852	2.62593841552734
-3.34938049316406	2.64714813232422
-3.37184524536133	2.66686248779297
-3.38339996337891	2.67605590820312
-3.40709686279297	2.6929931640625
-3.43161392211914	2.70786285400391
-3.44419097900391	2.71451568603516
-3.46992492675781	2.72634887695312
-3.49628067016602	2.73629760742188
-3.5096321105957	2.74058532714844
-3.53646469116211	2.74755859375
-3.56290817260742	2.75177001953125
-3.57570648193359	2.75259399414062
-3.5997428894043	2.75120544433594
-3.62091827392578	2.74546051025391
-3.63017272949219	2.74092864990234
-3.64565658569336	2.72877502441406
-3.65651321411133	2.713134765625
-3.66007232666016	2.70433044433594
-3.66334915161133	2.68563842773438
-3.66181564331055	2.66661834716797
-3.65945816040039	2.65737152099609
-3.65217590332031	2.64002990722656
-3.64237976074219	2.62477111816406
-3.63687133789062	2.61796569824219
-3.62524032592773	2.6058349609375
-3.61350250244141	2.59478759765625
-3.60786056518555	2.58918762207031
-3.59747314453125	2.57701110839844
-3.5888786315918	2.56277465820312
-3.58538436889648	2.55474853515625
-3.58011245727539	2.53685760498047
-3.57703399658203	2.51668548583984
-3.57625579833984	2.50585174560547
-3.57605361938477	2.48297119140625
-3.57749557495117	2.45885467529297
-3.57875823974609	2.44646453857422
-3.58219146728516	2.42124938964844
-3.58645629882812	2.39562225341797
-3.58872604370117	2.3826904296875
-3.59320449829102	2.35662078857422
-3.59725952148438	2.33024597167969
-3.59906005859375	2.31694793701172
-3.60214614868164	2.29010772705078
-3.60459899902344	2.26296234130859
-3.60561370849609	2.24928283691406
-3.60724639892578	2.22173309326172
-3.60834884643555	2.19394683837891
-3.60869598388672	2.17998504638672
-3.60895538330078	2.15191650390625
-3.60866546630859	2.12370300292969
-3.60835266113281	2.10953521728516
-3.60747146606445	2.08109283447266
-3.60634613037109	2.05251312255859
-3.6057243347168	2.03818511962891
-3.60445785522461	2.00944519042969
-3.60323333740234	1.9805908203125
-3.60263824462891	1.96613311767578
-3.60151672363281	1.93692016601562
-3.6005744934082	1.90672302246094
-3.60019683837891	1.89110565185547
-3.59962844848633	1.85869598388672
-3.59925079345703	1.8248291015625
-3.59910583496094	1.80743408203125
-3.5988655090332	1.77205657958984
-3.59867858886719	1.73653411865234
-3.59860229492188	1.71897125244141
-3.59850311279297	1.68474578857422
-3.59844970703125	1.65231323242188
-3.59843826293945	1.63697052001953
-3.59841156005859	1.60832214355469
-3.59838485717773	1.58271026611328
-3.59836959838867	1.57111358642578
-3.59833526611328	1.55007934570312
-3.59830093383789	1.52989959716797
-3.59828567504883	1.52049255371094
-3.59825897216797	1.50419616699219
-3.59825134277344	1.49201202392578
-3.59825897216797	1.48760223388672
-3.59829711914062	1.48221588134766
-3.59836959838867	1.4813232421875
-3.59841537475586	1.48252105712891
-3.59853363037109	1.48814392089844
-3.59868240356445	1.498046875
-3.5987663269043	1.50459289550781



==> matlabPlots/alpha_005_downsampled.txt <==
 0         0
-0.0000         0
-0.0001   -0.0001
-0.0289   -0.0011
-0.1118   -0.0028
-0.2210   -0.0039
-0.3627   -0.0045
-0.4987   -0.0042
-0.6404   -0.0015
-0.7986    0.0017
-0.9265    0.0010
-1.0507   -0.0023
-1.1882   -0.0058
-1.3097   -0.0062
-1.4297    0.0009
-1.5411    0.0501
-1.6012    0.1384
-1.6515    0.2434
-1.7285    0.3509
-1.8164    0.4261
-1.9100    0.4930
-2.0086    0.5792
-2.0861    0.6707
-2.1635    0.7661
-2.2577    0.8651
-2.3468    0.9452
-2.4364    1.0241
-2.5311    1.1202
-2.6116    1.2112
-2.6965    1.2992
-2.7902    1.3950
-2.8358    1.4950
-2.8308    1.6041
-2.7977    1.7252
-2.7753    1.8382
-2.7698    1.9575
-2.7767    2.0930
-2.7833    2.2142
-2.8004    2.3331
-2.8719    2.4305
-2.9588    2.4551
-3.0568    2.4462
-3.1687    2.4663
-3.2508    2.5354
-3.3279    2.6259
-3.4316    2.7079
-3.5365    2.7476
-3.6302    2.7409
-3.6618    2.6666
-3.6252    2.6058
-3.5854    2.5547
-3.5775    2.4589
-3.5932    2.3566
-3.6056    2.2493
-3.6087    2.1237
-3.6045    2.0094
-3.6002    1.8911
-3.5987    1.7365
-3.5984    1.6083
-3.5983    1.5205
-3.5984    1.4813



==> matlabPlots/track.txt <==
-3.6	1.845
-3.6	1.85813829787234
-3.6	1.87127659574468
-3.6	1.88441489361702
-3.6	1.89755319148936
-3.6	1.9106914893617
-3.6	1.92382978723404
-3.6	1.93696808510638
-3.6	1.95010638297872
-3.6	1.96324468085106
-3.6	1.9763829787234
-3.6	1.98952127659574
-3.6	2.00265957446808
-3.6	2.01579787234042
-3.6	2.02893617021276
-3.6	2.0420744680851
-3.6	2.05521276595744
-3.6	2.06835106382978
-3.6	2.08148936170212
-3.6	2.09462765957446
-3.6	2.1077659574468
-3.6	2.12090425531914
-3.6	2.13404255319148
-3.6	2.14718085106383
-3.6	2.16031914893617
-3.6	2.17345744680851
-3.6	2.18659574468085
-3.6	2.19973404255319
-3.6	2.21287234042553
-3.6	2.22601063829787
-3.6	2.23914893617021
-3.6	2.25228723404255
-3.6	2.26542553191489
-3.6	2.27856382978723
-3.6	2.29170212765957
-3.6	2.30484042553191
-3.6	2.31797872340425
-3.59956379305271	2.33023936170212
-3.59904827575137	2.34234042553191
-3.59853275845003	2.3544414893617
-3.59801724114868	2.36654255319148
-3.59750172384734	2.37864361702127
-3.596986206546	2.39074468085106
-3.59647068924466	2.40284574468084
-3.59595517194331	2.41494680851063
-3.59543965464197	2.42704787234042
-3.59492413734063	2.43914893617021
-3.59440862003928	2.45124999999999
-3.59389310273794	2.46335106382978
-3.5933775854366	2.47545212765957
-3.59286206813526	2.48755319148935
-3.59234655083391	2.49965425531914
-3.59183103353257	2.51175531914893
-3.59131551623123	2.52385638297872
-3.59079999892988	2.5359574468085
-3.59028448162854	2.54805851063829
-3.5897689643272	2.56015957446808
-3.58925344702586	2.57226063829787
-3.58873792972451	2.58436170212765
-3.58822241242317	2.59646276595744
-3.58770689512183	2.60856382978723
-3.58719137782048	2.62066489361701
-3.58667586051914	2.6327659574468
-3.5861603432178	2.64486702127659
-3.58564482591646	2.65696808510638
-3.58512930861511	2.66906914893616
-3.58461379131377	2.68117021276595
-3.58409827401243	2.69327127659574
-3.58358275671109	2.70537234042553
-3.58306723940974	2.71747340425531
-3.5825517221084	2.7295744680851
-3.58203620480706	2.74167553191489
-3.58152068750571	2.75377659574467
-3.57348492083766	2.75295212765957
-3.56210682111772	2.7463829787234
-3.55072872139779	2.73981382978723
-3.53935062167785	2.73324468085106
-3.52797252195792	2.72667553191489
-3.51659442223799	2.72010638297872
-3.50521632251805	2.71353723404255
-3.49383822279812	2.70696808510638
-3.48246012307818	2.70039893617021
-3.47108202335825	2.69382978723404
-3.45970392363832	2.68726063829787
-3.44832582391838	2.6806914893617
-3.43694772419845	2.67412234042553
-3.42556962447852	2.66755319148936
-3.41419152475858	2.66098404255319
-3.40281342503865	2.65441489361702
-3.39143532531871	2.64784574468085
-3.38005722559878	2.64127659574468
-3.36867912587885	2.63470744680851
-3.35730102615891	2.62813829787234
-3.34592292643898	2.62156914893616
-3.33454482671904	2.61499999999999
-3.32316672699911	2.60843085106382
-3.31178862727918	2.60186170212765
-3.30041052755924	2.59529255319148
-3.28903242783931	2.58872340425531
-3.27765432811938	2.58215425531914
-3.26627622839944	2.57558510638297
-3.25489812867951	2.5690159574468
-3.24352002895957	2.56244680851063
-3.23214192923964	2.55587765957446
-3.22076382951971	2.54930851063829
-3.20938572979977	2.54273936170212
-3.19800763007984	2.53617021276595
-3.18662953035991	2.52960106382978
-3.17525143063997	2.52303191489361
-3.1641914893617	2.51709574468085
-3.15340425531915	2.51170212765957
-3.1426170212766	2.50630851063829
-3.13182978723404	2.50091489361702
-3.12104255319149	2.49552127659574
-3.11025531914894	2.49012765957446
-3.09946808510638	2.48473404255319
-3.08868085106383	2.47934042553191
-3.07789361702128	2.47394680851063
-3.06710638297873	2.46855319148936
-3.05631914893617	2.46315957446808
-3.04553191489362	2.4577659574468
-3.03474468085107	2.45237234042553
-3.02395744680851	2.44697872340425
-3.01317021276596	2.44158510638297
-3.00238297872341	2.43619148936169
-2.99159574468085	2.43079787234042
-2.9808085106383	2.42540425531914
-2.97002127659575	2.42001063829786
-2.95923404255319	2.41461702127659
-2.94844680851064	2.40922340425531
-2.93765957446809	2.40382978723403
-2.92687234042553	2.39843617021276
-2.91608510638298	2.39304255319148
-2.90529787234043	2.3876489361702
-2.89451063829787	2.38225531914893
-2.88372340425532	2.37686170212765
-2.87293617021277	2.37146808510637
-2.86214893617021	2.3660744680851
-2.85136170212766	2.36068085106382
-2.84057446808511	2.35528723404254
-2.82978723404255	2.34989361702127
-2.819	2.34449999999999
-2.80821276595745	2.33910638297871
-2.79742553191489	2.33371276595744
-2.78663829787234	2.32831914893616
-2.77977274397024	2.32454787234041
-2.77918187829286	2.32337234042552
-2.77859101261548	2.32219680851063
-2.7780001469381	2.32102127659573
-2.77740928126072	2.31984574468084
-2.77681841558334	2.31867021276595
-2.77622754990596	2.31749468085105
-2.77563668422858	2.31631914893616
-2.77504581855119	2.31514361702127
-2.77445495287381	2.31396808510637
-2.77386408719643	2.31279255319148
-2.77327322151905	2.31161702127659
-2.77268235584167	2.31044148936169
-2.77209149016429	2.3092659574468
-2.77150062448691	2.30809042553191
-2.77090975880953	2.30691489361701
-2.77031889313215	2.30573936170212
-2.76972802745477	2.30456382978723
-2.76913716177739	2.30338829787233
-2.76854629610001	2.30221276595744
-2.76795543042263	2.30103723404255
-2.76736456474525	2.29986170212765
-2.76677369906787	2.29868617021276
-2.76618283339049	2.29751063829787
-2.7655919677131	2.29633510638297
-2.76500110203572	2.29515957446808
-2.76441023635834	2.29398404255319
-2.76381937068096	2.29280851063829
-2.76322850500358	2.2916329787234
-2.7626376393262	2.29045744680851
-2.76204677364882	2.28928191489361
-2.76145590797144	2.28810638297872
-2.76086504229406	2.28693085106383
-2.76027417661668	2.28575531914893
-2.7596833109393	2.28457978723404
-2.75909244526192	2.28340425531915
-2.75877428682025	2.27973936170213
-2.75936515249763	2.26777659574468
-2.75995601817501	2.25581382978723
-2.76054688385239	2.24385106382979
-2.76113774952977	2.23188829787234
-2.76172861520715	2.21992553191489
-2.76231948088453	2.20796276595744
-2.76291034656192	2.196
-2.7635012122393	2.18403723404255
-2.76409207791668	2.1720744680851
-2.76468294359406	2.16011170212766
-2.76527380927144	2.14814893617021
-2.76586467494882	2.13618617021276
-2.7664555406262	2.12422340425532
-2.76704640630358	2.11226063829787
-2.76763727198096	2.10029787234042
-2.76822813765834	2.08833510638298
-2.76881900333572	2.07637234042553
-2.7694098690131	2.06440957446808
-2.77000073469048	2.05244680851063
-2.77059160036786	2.04048404255319
-2.77118246604524	2.02852127659574
-2.77177333172262	2.01655851063829
-2.77236419740001	2.00459574468085
-2.77295506307739	1.9926329787234
-2.77354592875477	1.98067021276595
-2.77413679443215	1.96870744680851
-2.77472766010953	1.95674468085106
-2.77531852578691	1.94478191489361
-2.77590939146429	1.93281914893617
-2.77650025714167	1.92085638297872
-2.77709112281905	1.90889361702127
-2.77768198849643	1.89693085106382
-2.77827285417381	1.88496808510638
-2.77886371985119	1.87300531914893
-2.77945458552857	1.86104255319148
-2.78005767400253	1.84905767400252
-2.78080743603534	1.83680743603534
-2.78155719806816	1.82455719806816
-2.78230696010098	1.81230696010098
-2.7830567221338	1.8000567221338
-2.78380648416662	1.78780648416662
-2.78455624619944	1.77555624619944
-2.78530600823226	1.76330600823226
-2.78605577026508	1.75105577026508
-2.7868055322979	1.7388055322979
-2.78755529433072	1.72655529433072
-2.78830505636354	1.71430505636354
-2.78905481839636	1.70205481839636
-2.78980458042918	1.68980458042918
-2.790554342462	1.677554342462
-2.79130410449482	1.66530410449482
-2.79205386652764	1.65305386652764
-2.79280362856045	1.64080362856046
-2.79355339059327	1.62855339059328
-2.79430315262609	1.61630315262609
-2.79505291465891	1.60405291465891
-2.79580267669173	1.59180267669173
-2.79655243872455	1.57955243872455
-2.79730220075737	1.56730220075737
-2.79805196279019	1.55505196279019
-2.79880172482301	1.54280172482301
-2.79955148685583	1.53055148685583
-2.80030124888865	1.51830124888865
-2.80105101092147	1.50605101092147
-2.80180077295429	1.49380077295429
-2.80255053498711	1.48155053498711
-2.80330029701993	1.46930029701993
-2.80405005905275	1.45705005905275
-2.80479982108556	1.44479982108557
-2.80554958311838	1.43254958311839
-2.8062993451512	1.42029934515121
-2.80704910718402	1.40804910718403
-2.80641469315625	1.40628703358179
-2.80566493112343	1.40539897367663
-2.80491516909061	1.40451091377147
-2.80416540705779	1.40362285386631
-2.80341564502498	1.40273479396115
-2.80266588299216	1.40184673405599
-2.80191612095934	1.40095867415083
-2.80116635892652	1.40007061424567
-2.8004165968937	1.39918255434051
-2.79966683486088	1.39829449443535
-2.79891707282806	1.39740643453019
-2.79816731079524	1.39651837462503
-2.79741754876242	1.39563031471987
-2.7966677867296	1.39474225481471
-2.79591802469678	1.39385419490955
-2.79516826266396	1.39296613500439
-2.79441850063114	1.39207807509923
-2.79366873859832	1.39119001519407
-2.7929189765655	1.39030195528891
-2.79216921453268	1.38941389538375
-2.79141945249987	1.38852583547859
-2.79066969046705	1.38763777557343
-2.78991992843423	1.38674971566827
-2.78917016640141	1.38586165576311
-2.78842040436859	1.38497359585795
-2.78767064233577	1.38408553595279
-2.78692088030295	1.38319747604763
-2.78617111827013	1.38230941614247
-2.78542135623731	1.38142135623731
-2.78467159420449	1.38053329633215
-2.78392183217167	1.37964523642699
-2.78317207013885	1.37875717652183
-2.78242230810603	1.37786911661667
-2.78167254607321	1.37698105671151
-2.78092278404039	1.37609299680635
-2.78017302200757	1.37520493690119
-2.76553191489362	1.36063829787234
-2.74672340425532	1.34196808510638
-2.72791489361702	1.32329787234043
-2.70910638297872	1.30462765957447
-2.69029787234043	1.28595744680851
-2.67148936170213	1.26728723404255
-2.65268085106383	1.2486170212766
-2.63387234042553	1.22994680851064
-2.61506382978724	1.21127659574468
-2.59625531914894	1.19260638297872
-2.57744680851064	1.17393617021277
-2.55863829787234	1.15526595744681
-2.53982978723404	1.13659574468085
-2.52102127659575	1.11792553191489
-2.50221276595745	1.09925531914894
-2.48340425531915	1.08058510638298
-2.46459574468085	1.06191489361702
-2.44578723404255	1.04324468085106
-2.42697872340426	1.02457446808511
-2.40817021276596	1.00590425531915
-2.38936170212766	0.987234042553193
-2.37055319148936	0.968563829787236
-2.35174468085106	0.949893617021278
-2.33293617021277	0.931223404255321
-2.31412765957447	0.912553191489363
-2.29531914893617	0.893882978723406
-2.27651063829787	0.875212765957449
-2.25770212765958	0.856542553191491
-2.23889361702128	0.837872340425534
-2.22008510638298	0.819202127659577
-2.20127659574468	0.80053191489362
-2.18246808510638	0.781861702127662
-2.16365957446809	0.763191489361704
-2.14485106382979	0.744521276595747
-2.12604255319149	0.72585106382979
-2.10723404255319	0.707180851063833
-2.08851063829787	0.688085106382982
-2.06984042553192	0.668723404255322
-2.05117021276596	0.649361702127662
-2.0325	0.630000000000003
-2.01382978723404	0.610638297872343
-1.99515957446809	0.591276595744683
-1.97648936170213	0.571914893617023
-1.95781914893617	0.552553191489363
-1.93914893617022	0.533191489361705
-1.92047872340426	0.513829787234045
-1.9018085106383	0.494468085106385
-1.88313829787234	0.475106382978725
-1.86446808510638	0.455744680851065
-1.84579787234043	0.436382978723406
-1.82712765957447	0.417021276595747
-1.80845744680851	0.397659574468087
-1.78978723404256	0.378297872340427
-1.7711170212766	0.358936170212767
-1.75244680851064	0.339574468085108
-1.73377659574468	0.320212765957448
-1.71510638297873	0.300851063829788
-1.69643617021277	0.281489361702128
-1.67776595744681	0.262127659574468
-1.65909574468085	0.24276595744681
-1.6404255319149	0.22340425531915
-1.62175531914894	0.20404255319149
-1.60308510638298	0.18468085106383
-1.58441489361702	0.16531914893617
-1.56574468085107	0.145957446808512
-1.54707446808511	0.126595744680852
-1.52840425531915	0.107234042553192
-1.50973404255319	0.0878723404255317
-1.49106382978724	0.0685106382978717
-1.47239361702128	0.0491489361702132
-1.45372340425532	0.0297872340425532
-1.43505319148937	0.0104255319148932
-1.42459012619762	-9.07248662112883e-05
-1.42370206629246	-0.000287295409669068
-1.4228140063873	-0.000483865953126834
-1.42192594648214	-0.000680436496584614
-1.42103788657698	-0.000877007040042393
-1.42014982667182	-0.00107357758350017
-1.41926176676666	-0.00127014812695795
-1.4183737068615	-0.00146671867041572
-1.41748564695634	-0.0016632892138735
-1.41659758705118	-0.00185985975733128
-1.41570952714602	-0.00205643030078906
-1.41482146724086	-0.00225300084424684
-1.4139334073357	-0.0024495713877046
-1.41304534743054	-0.00264614193116238
-1.41215728752538	-0.00284271247462016
-1.41126922762022	-0.00303928301807794
-1.41038116771506	-0.00323585356153572
-1.40949310780991	-0.00343242410499349
-1.40860504790475	-0.00362899464845127
-1.40771698799959	-0.00382556519190905
-1.40682892809443	-0.00402213573536683
-1.40594086818927	-0.00421870627882461
-1.40505280828411	-0.00441527682228239
-1.40416474837895	-0.00461184736574015
-1.40327668847379	-0.00480841790919793
-1.40238862856863	-0.00500498845265571
-1.40150056866347	-0.00520155899611349
-1.40061250875831	-0.00539812953957127
-1.39972444885315	-0.00559470008302904
-1.39883638894799	-0.00579127062648682
-1.39794832904283	-0.0059878411699446
-1.39706026913767	-0.00618441171340238
-1.39617220923251	-0.00638098225686016
-1.39528414932735	-0.00657755280031792
-1.39439608942219	-0.0067741233437757
-1.39350802951703	-0.00697069388723348
-1.38699625524908	-0.00704629794240952
-1.36783112366488	-0.00684972739895174
-1.34866599208068	-0.00665315685549398
-1.32950086049648	-0.0064565863120362
-1.31033572891228	-0.00626001576857842
-1.29117059732807	-0.00606344522512064
-1.27200546574387	-0.00586687468166286
-1.25284033415967	-0.0056703041382051
-1.23367520257547	-0.00547373359474732
-1.21451007099127	-0.00527716305128954
-1.19534493940707	-0.00508059250783176
-1.17617980782286	-0.00488402196437398
-1.15701467623866	-0.00468745142091621
-1.13784954465446	-0.00449088087745844
-1.11868441307026	-0.00429431033400066
-1.09951928148606	-0.00409773979054288
-1.08035414990185	-0.0039011692470851
-1.06118901831765	-0.00370459870362733
-1.04202388673345	-0.00350802816016955
-1.02285875514925	-0.00331145761671177
-1.00369362356505	-0.00311488707325399
-0.984528491980845	-0.00291831652979621
-0.965363360396644	-0.00272174598633845
-0.946198228812442	-0.00252517544288067
-0.92703309722824	-0.00232860489942289
-0.907867965644038	-0.00213203435596511
-0.888702834059836	-0.00193546381250733
-0.869537702475635	-0.00173889326904957
-0.850372570891433	-0.00154232272559179
-0.831207439307231	-0.00134575218213401
-0.812042307723029	-0.00114918163867623
-0.792877176138826	-0.000952611095218448
-0.773712044554626	-0.000756040551760684
-0.754546912970424	-0.000559470008302904
-0.735381781386222	-0.000362899464845125
-0.716216649802019	-0.000166328921387346
-0.696914893617023	0
-0.676861702127663	0
-0.656808510638301	0
-0.636755319148939	0
-0.616702127659577	0
-0.596648936170215	0
-0.576595744680854	0
-0.556542553191492	0
-0.53648936170213	0
-0.516436170212768	0
-0.496382978723406	0
-0.476329787234045	0
-0.456276595744683	0
-0.436223404255321	0
-0.416170212765959	0
-0.396117021276597	0
-0.376063829787237	0
-0.356010638297874	0
-0.335957446808512	0
-0.31590425531915	0
-0.295851063829788	0
-0.275797872340428	0
-0.255744680851066	0
-0.235691489361704	0
-0.215638297872342	0
-0.19558510638298	0
-0.175531914893619	0
-0.155478723404257	0
-0.135425531914895	0
-0.115372340425533	0
-0.0953191489361708	0
-0.0752659574468102	0
-0.0552127659574482	0
-0.0351595744680861	0
-0.0151063829787241	0
0.00494680851063797	0
0.0249999999999986	0



==> matlabPlots/track_downsampled.txt <==

-3.6000    1.8450
-3.6000    1.9107
-3.6000    1.9764
-3.6000    2.0421
-3.6000    2.1078
-3.6000    2.1735
-3.6000    2.2391
-3.6000    2.3048
-3.5980    2.3665
-3.5954    2.4270
-3.5929    2.4876
-3.5903    2.5481
-3.5877    2.6086
-3.5851    2.6691
-3.5826    2.7296
-3.5507    2.7398
-3.4938    2.7070
-3.4369    2.6741
-3.3801    2.6413
-3.3232    2.6084
-3.2663    2.5756
-3.2094    2.5427
-3.1534    2.5117
-3.0995    2.4847
-3.0455    2.4578
-2.9916    2.4308
-2.9377    2.4038
-2.8837    2.3769
-2.8298    2.3499
-2.7798    2.3245
-2.7768    2.3187
-2.7739    2.3128
-2.7709    2.3069
-2.7680    2.3010
-2.7650    2.2952
-2.7620    2.2893
-2.7591    2.2834
-2.7611    2.2319
-2.7641    2.1721
-2.7670    2.1123
-2.7700    2.0524
-2.7730    1.9926
-2.7759    1.9328
-2.7789    1.8730
-2.7823    1.8123
-2.7861    1.7511
-2.7898    1.6898
-2.7936    1.6286
-2.7973    1.5673
-2.8011    1.5061
-2.8048    1.4448
-2.8057    1.4054
-2.8019    1.4010
-2.7982    1.3965
-2.7944    1.3921
-2.7907    1.3876
-2.7869    1.3832
-2.7832    1.3788
-2.7655    1.3606
-2.6715    1.2673
-2.5774    1.1739
-2.4834    1.0806
-2.3894    0.9872
-2.2953    0.8939
-2.2013    0.8005
-2.1072    0.7072
-2.0138    0.6106
-1.9205    0.5138
-1.8271    0.4170
-1.7338    0.3202
-1.6404    0.2234
-1.5471    0.1266
-1.4537    0.0298
-1.4219   -0.0007
-1.4175   -0.0017
-1.4130   -0.0026
-1.4086   -0.0036
-1.4042   -0.0046
-1.3997   -0.0056
-1.3953   -0.0066
-1.3487   -0.0067
-1.2528   -0.0057
-1.1570   -0.0047
-1.0612   -0.0037
-0.9654   -0.0027
-0.8695   -0.0017
-0.7737   -0.0008
-0.6769         0
-0.5766         0
-0.4763         0
-0.3761         0
-0.2758         0
-0.1755         0
-0.0753         0
0.0250         0



==> matlabPlots/vd.txt <==
0	0
0.005	0
0.01	0
0.015	0
0.02	0
0.025	0
0.03	0
0.035	0
0.04	0
0.045	0
0.05	0
0.055	0
0.06	0
0.065	0
0.07	0
0.075	0
0.08	0
0.085	0
0.09	0
0.095	0
0.1	0
0.105	0
0.11	0
0.115	0
0.12	0
0.125	0
0.13	0
0.135	0
0.14	0
0.145	0
0.15	0
0.155	0
0.16	0
0.165	0
0.17	0
0.175	0
0.18	0
0.185	0
0.19	0
0.195	0
0.2	0
0.205	0
0.21	0
0.215	0
0.22	0
0.225	0
0.23	0
0.235	0
0.24	0
0.245	0
0.25	0
0.255	0
0.26	0
0.265	0
0.27	0
0.275	0
0.28	0
0.285	0
0.29	0
0.295	0
0.3	0
0.305	0
0.31	0
0.315	0
0.32	0
0.325	0
0.33	0
0.335	0
0.34	0
0.345	0
0.35	0
0.355	0
0.36	0
0.365	0
0.37	0
0.375	0
0.38	0
0.385	0
0.39	0
0.395	0
0.4	0
0.405	0
0.41	0
0.415	0
0.42	0
0.425	0
0.43	0
0.435	0
0.44	0
0.445	0
0.45	0.000100073877547402
0.455	0.000364180043106899
0.46	0.00049190828576684
0.465	0.000497146160341799
0.47	0.000374416093109176
0.475	0.000161534961080179
0.48	2.99846124107717e-05
0.485	5.86701353313401e-05
0.49	0.000126606508274563
0.495	0.000161965843290091
0.5	0.000241849455051124
0.505	0.000283197266981006
0.51	0.000251849414780736
0.515	0.000192067105672322
0.52	0.000249189790338278
0.525	0.000451085303211585
0.53	0.000689624226652086
0.535	0.000812046986538917
0.54	0.000745872443076223
0.545	0.00055163394426927
0.55	0.000302435510093346
0.555	0.000111332963570021
0.56	6.93448237143457e-05
0.565	1.95411794265965e-05
0.57	9.04696426005103e-05
0.575	0.000110951506940182
0.58	0.000121047749416903
0.585	0.000119177449960262
0.59	3.52766437572427e-05
0.595	7.59367248974741e-05
0.6	7.54729699110612e-05
0.605	6.66868290863931e-05
0.61	9.21668324735947e-05
0.615	5.37704036105424e-05
0.62	0.000324171356623992
0.625	0.000545954215340316
0.63	0.000593709119129926
0.635	0.000548123265616596
0.64	0.000663081649690866
0.645	0.000959769356995821
0.65	0.00124104542192072
0.655	0.00131269509438425
0.66	0.00114375655539334
0.665	0.000834438309539109
0.67	0.000526039628311992
0.675	0.000312914868118241
0.68	0.000176629328052513
0.685	0.000166225843713619
0.69	0.000156390291522257
0.695	0.000326281471643597
0.7	0.000630298745818436
0.705	0.000948911474552006
0.71	0.00114763877354562
0.715	0.00110336940269917
0.72	0.000931059650611132
0.725	0.000736944610252976
0.73	0.00051892374176532
0.735	0.000385644205380231
0.74	0.000352690782165155
0.745	0.000388109008781612
0.75	0.000417506380472332
0.755	0.000386855099350214
0.76	0.000273088575340807
0.765	0.00020365952514112
0.77	0.000245616363827139
0.775	0.00032682585879229
0.78	0.0003804094158113
0.785	0.000293565244646743
0.79	0.000105167680885643
0.795	0.000108630512841046
0.8	0.000207563542062417
0.805	0.000237965548876673
0.81	0.00029520207317546
0.815	0.000335078249918297
0.82	0.000437563576269895
0.825	0.000531410856638104
0.83	0.000607100024353713
0.835	0.000637780467513949
0.84	0.000534780963789672
0.845	0.000377243588445708
0.85	0.000351286609657109
0.855	0.000378125754650682
0.86	0.000404782098485157
0.865	0.00042094336822629
0.87	0.000335431104758754
0.875	0.000309264520183206
0.88	0.000472878688015044
0.885	0.000777654582634568
0.89	0.00102015910670161
0.895	0.00102742703165859
0.9	0.000864960427861661
0.905	0.000763962685596198
0.91	0.000770492246374488
0.915	0.000791220052633435
0.92	0.000743765791412443
0.925	0.000636348559055477
0.93	0.000530508870724589
0.935	0.000494000501930714
0.94	0.000499438960105181
0.945	0.000495204178150743
0.95	0.000498241337481886
0.955	0.000518025772180408
0.96	0.000511597841978073
0.965	0.00198648544028401
0.97	0.00614439090713859
0.975	0.0116922724992037
0.98	0.0181229710578918
0.985	0.0250646956264973
0.99	0.0322652272880077
0.995	0.0396331511437893
1	0.0470152273774147
1.005	0.0542632713913918
1.01	0.0612349025905132
1.015	0.067793570458889
1.02	0.0738694369792938
1.025	0.0795836970210075
1.03	0.0848898142576218
1.035	0.0897293090820312
1.04	0.0941532850265503
1.045	0.0981955677270889
1.05	0.101761244237423
1.055	0.104900442063808
1.06	0.107569560408592
1.065	0.109719827771187
1.07	0.111505962908268
1.075	0.112965576350689
1.08	0.113996736705303
1.085	0.114577479660511
1.09	0.114767588675022
1.095	0.114617943763733
1.1	0.114104218780994
1.105	0.113258130848408
1.11	0.112093023955822
1.115	0.110744215548038
1.12	0.109184823930264
1.125	0.107284344732761
1.13	0.105000965297222
1.135	0.102376542985439
1.14	0.0995930656790733
1.145	0.0966591686010361
1.15	0.0934610292315483
1.155	0.0901034772396088
1.16	0.0866098180413246
1.165	0.0829799100756645
1.17	0.0791773572564125
1.175	0.0751764848828316
1.18	0.0710816532373428
1.185	0.0668972805142403
1.19	0.0626213029026985
1.195	0.0581568405032158
1.2	0.0535600557923317
1.205	0.0489003993570805
1.21	0.0441857539117336
1.215	0.0395059920847416
1.22	0.0347293764352798
1.225	0.0298551060259342
1.23	0.0250131320208311
1.235	0.0202316604554653
1.24	0.0155922658741474
1.245	0.0109651740640402
1.25	0.00644345302134752
1.255	0.00231833825819194
1.26	0.00368778244592249
1.265	0.0081504937261343
1.27	0.0127598457038403
1.275	0.0173776634037495
1.28	0.0219802055507898
1.285	0.0266076549887657
1.29	0.0311259105801582
1.295	0.0355337075889111
1.3	0.0398269817233086
1.305	0.0440789498388767
1.31	0.0482282340526581
1.315	0.0522470735013485
1.32	0.0562253184616566
1.325	0.0601881593465805
1.33	0.0641419067978859
1.335	0.0678968653082848
1.34	0.0714863464236259
1.345	0.0750399678945541
1.35	0.0785485133528709
1.355	0.0819565430283546
1.36	0.0852633267641068
1.365	0.0884964838624001
1.37	0.0916183143854141
1.375	0.0945762619376183
1.38	0.0974080935120583
1.385	0.10013323277235
1.39	0.102755457162857
1.395	0.105324767529964
1.4	0.10771083086729
1.405	0.110033765435219
1.41	0.11238270252943
1.415	0.114652089774609
1.42	0.116696782410145
1.425	0.118585847318172
1.43	0.120440796017647
1.435	0.12222958356142
1.44	0.123958818614483
1.445	0.125630751252174
1.45	0.127198964357376
1.455	0.12867297232151
1.46	0.130072757601738
1.465	0.131325885653496
1.47	0.132522955536842
1.475	0.133682087063789
1.48	0.134742945432663
1.485	0.135696813464165
1.49	0.1366126537323
1.495	0.137522056698799
1.5	0.138330221176147
1.505	0.139014720916748
1.51	0.139598041772842
1.515	0.140119209885597
1.52	0.140602886676788
1.525	0.141026392579079
1.53	0.141445696353912
1.535	0.141867220401764
1.54	0.142209634184837
1.545	0.142432346940041
1.55	0.142551556229591
1.555	0.142741769552231
1.56	0.142938360571861
1.565	0.143100395798683
1.57	0.143216520547867
1.575	0.143292799592018
1.58	0.143416047096252
1.585	0.143458470702171
1.59	0.143542885780334
1.595	0.143594548106194
1.6	0.143486514687538
1.605	0.143375292420387
1.61	0.143316864967346
1.615	0.143322184681892
1.62	0.143266081809998
1.625	0.143164291977882
1.63	0.143017143011093
1.635	0.142878860235214
1.64	0.142745971679688
1.645	0.14265350997448
1.65	0.142631486058235
1.655	0.142575323581696
1.66	0.142457872629166
1.665	0.142287909984589
1.67	0.14213727414608
1.675	0.142071008682251
1.68	0.142085373401642
1.685	0.142073661088943
1.69	0.141999840736389
1.695	0.141909867525101
1.7	0.141806110739708
1.705	0.141686230897903
1.71	0.141607627272606
1.715	0.141590669751167
1.72	0.141705498099327
1.725	0.141787052154541
1.73	0.141802191734314
1.735	0.141866758465767
1.74	0.141953811049461
1.745	0.142028301954269
1.75	0.142118871212006
1.755	0.142200961709023
1.76	0.142250508069992
1.765	0.142239168286324
1.77	0.142276525497437
1.775	0.142388090491295
1.78	0.142464265227318
1.785	0.142492294311523
1.79	0.142598882317543
1.795	0.142777487635612
1.8	0.142923668026924
1.805	0.143174976110458
1.81	0.143405646085739
1.815	0.143567815423012
1.82	0.14372481405735
1.825	0.143892660737038
1.83	0.144038826227188
1.835	0.144224300980568
1.84	0.144487410783768
1.845	0.144752010703087
1.85	0.145005911588669
1.855	0.145294994115829
1.86	0.145602226257324
1.865	0.145897835493088
1.87	0.146221965551376
1.875	0.146566793322563
1.88	0.146921291947365
1.885	0.147297769784927
1.89	0.147663742303848
1.895	0.1480593085289
1.9	0.148432374000549
1.905	0.148857980966568
1.91	0.149261027574539
1.915	0.149670884013176
1.92	0.15011864900589
1.925	0.150476425886154
1.93	0.15078292787075
1.935	0.151094138622284
1.94	0.15144157409668
1.945	0.151899069547653
1.95	0.152440533041954
1.955	0.152984395623207
1.96	0.153422102332115
1.965	0.153767332434654
1.97	0.154058188199997
1.975	0.154378771781921
1.98	0.154752299189568
1.985	0.155111208558083
1.99	0.155425310134888
1.995	0.15586456656456
2	0.156362652778625
2.005	0.156890273094177
2.01	0.157346308231354
2.015	0.157730668783188
2.02	0.15814308822155
2.025	0.158626601099968
2.03	0.159036472439766
2.035	0.159398064017296
2.04	0.159783378243446
2.045	0.160192832350731
2.05	0.160640299320221
2.055	0.161055907607079
2.06	0.161348611116409
2.065	0.161615580320358
2.07	0.161907002329826
2.075	0.162306219339371
2.08	0.162748947739601
2.085	0.163109749555588
2.09	0.163445070385933
2.095	0.163864895701408
2.1	0.164315044879913
2.105	0.164719104766846
2.11	0.165104001760483
2.115	0.165543049573898
2.12	0.165990337729454
2.125	0.16635200381279
2.13	0.166614919900894
2.135	0.166877314448357
2.14	0.167197033762932
2.145	0.167514100670815
2.15	0.167813494801521
2.155	0.168141260743141
2.16	0.168547555804253
2.165	0.168950304389
2.17	0.169233232736588
2.175	0.169501006603241
2.18	0.169888541102409
2.185	0.170314937829971
2.19	0.170673564076424
2.195	0.171034589409828
2.2	0.171341702342033
2.205	0.171595498919487
2.21	0.1717848777771
2.215	0.171974152326584
2.22	0.172149330377579
2.225	0.172246247529984
2.23	0.172368720173836
2.235	0.172635436058044
2.24	0.172963589429855
2.245	0.173259511590004
2.25	0.173536226153374
2.255	0.173829197883606
2.26	0.174124166369438
2.265	0.174399673938751
2.27	0.1747075766325
2.275	0.17500764131546
2.28	0.175244718790054
2.285	0.175516247749329
2.29	0.175763249397278
2.295	0.175979360938072
2.3	0.17612911760807
2.305	0.176249921321869
2.31	0.176441892981529
2.315	0.176655814051628
2.32	0.176907569169998
2.325	0.177190527319908
2.33	0.177527382969856
2.335	0.177805408835411
2.34	0.177998125553131
2.345	0.178182676434517
2.35	0.178362786769867
2.355	0.178561002016068
2.36	0.178675293922424
2.365	0.178769201040268
2.37	0.178893551230431
2.375	0.179128974676132
2.38	0.17941552400589
2.385	0.179727271199226
2.39	0.180039003491402
2.395	0.180317506194115
2.4	0.180525735020638
2.405	0.180748492479324
2.41	0.180929720401764
2.415	0.181081861257553
2.42	0.181273132562637
2.425	0.18146525323391
2.43	0.181630045175552
2.435	0.181760042905807
2.44	0.181898042559624
2.445	0.182056337594986
2.45	0.182264417409897
2.455	0.18248987197876
2.46	0.18266324698925
2.465	0.182813316583633
2.47	0.182996347546577
2.475	0.183235302567482
2.48	0.183489441871643
2.485	0.183698982000351
2.49	0.183891892433167
2.495	0.184046268463135
2.5	0.184233039617538
2.505	0.184447780251503
2.51	0.18464620411396
2.515	0.184768959879875
2.52	0.184880390763283
2.525	0.185038030147552
2.53	0.185262069106102
2.535	0.185513809323311
2.54	0.185772821307182
2.545	0.186007931828499
2.55	0.186228066682816
2.555	0.186396464705467
2.56	0.186496660113335
2.565	0.186583578586578
2.57	0.186707600951195
2.575	0.186883136630058
2.58	0.187076956033707
2.585	0.187293350696564
2.59	0.187572345137596
2.595	0.187935695052147
2.6	0.188275873661041
2.605	0.188525006175041
2.61	0.188755467534065
2.615	0.188999846577644
2.62	0.189280599355698
2.625	0.18953064084053
2.63	0.189711779356003
2.635	0.189836770296097
2.64	0.190006196498871
2.645	0.190181717276573
2.65	0.190403312444687
2.655	0.190625071525574
2.66	0.190845489501953
2.665	0.191034987568855
2.67	0.191255211830139
2.675	0.191487953066826
2.68	0.191701963543892
2.685	0.191964671015739
2.69	0.192184448242188
2.695	0.192363515496254
2.7	0.192582666873932
2.705	0.192761719226837
2.71	0.192958980798721
2.715	0.193180978298187
2.72	0.193458288908005
2.725	0.193685948848724
2.73	0.193919569253922
2.735	0.194126918911934
2.74	0.194277361035347
2.745	0.194465160369873
2.75	0.194601431488991
2.755	0.194706827402115
2.76	0.194833144545555
2.765	0.195042610168457
2.77	0.195304796099663
2.775	0.195562809705734
2.78	0.195834591984749
2.785	0.196070700883865
2.79	0.196292951703072
2.795	0.196565076708794
2.8	0.196825578808784
2.805	0.197033792734146
2.81	0.19720147550106
2.815	0.197374925017357
2.82	0.197510808706284
2.825	0.197586551308632
2.83	0.197687909007072
2.835	0.197853669524193
2.84	0.198017776012421
2.845	0.198226973414421
2.85	0.198520600795746
2.855	0.198781087994576
2.86	0.198970422148705
2.865	0.199100866913795
2.87	0.199232965707779
2.875	0.199368923902512
2.88	0.199451580643654
2.885	0.199494659900665
2.89	0.1996248960495
2.895	0.199855387210846
2.9	0.200072810053825
2.905	0.200282588601112
2.91	0.20048676431179
2.915	0.20072714984417
2.92	0.200937241315842
2.925	0.201080664992332
2.93	0.201232880353928
2.935	0.201386377215385
2.94	0.201529324054718
2.945	0.201701700687408
2.95	0.201944828033447
2.955	0.202179297804832
2.96	0.202295213937759
2.965	0.202403083443642
2.97	0.202538967132568
2.975	0.202656626701355
2.98	0.20273357629776
2.985	0.20284329354763
2.99	0.202973991632462
2.995	0.20305934548378
3	0.203112751245499
3.005	0.203202962875366
3.01	0.203310191631317
3.015	0.203484013676643
3.02	0.203667417168617
3.025	0.203828141093254
3.03	0.20401556789875
3.035	0.204099074006081
3.04	0.204190567135811
3.045	0.204281762242317
3.05	0.20439837872982
3.055	0.204546004533768
3.06	0.204678893089294
3.065	0.204724282026291
3.07	0.204814091324806
3.075	0.204981684684753
3.08	0.205106124281883
3.085	0.205127358436584
3.09	0.205168068408966
3.095	0.205208331346512
3.1	0.205129757523537
3.105	0.205137610435486
3.11	0.205235794186592
3.115	0.205399081110954
3.12	0.205615118145943
3.125	0.205739632248878
3.13	0.205823600292206
3.135	0.205868691205978
3.14	0.205914050340652
3.145	0.206035003066063
3.15	0.206157848238945
3.155	0.206241324543953
3.16	0.206285670399666
3.165	0.206250429153442
3.17	0.206236004829407
3.175	0.206304371356964
3.18	0.206336170434952
3.185	0.206444531679153
3.19	0.206597626209259
3.195	0.206707924604416
3.2	0.206730246543884
3.205	0.206754356622696
3.21	0.206863418221474
3.215	0.206975117325783
3.22	0.20706981420517
3.225	0.207142770290375
3.23	0.207263126969337
3.235	0.207425966858864
3.24	0.207557365298271
3.245	0.207680553197861
3.25	0.207733497023582
3.255	0.20771861076355
3.26	0.207727313041687
3.265	0.20777852833271
3.27	0.207842037081718
3.275	0.20785266160965
3.28	0.207856029272079
3.285	0.207964509725571
3.29	0.20807771384716
3.295	0.208226457238197
3.3	0.208392053842545
3.305	0.208517327904701
3.31	0.208578899502754
3.315	0.208649188280106
3.32	0.208750545978546
3.325	0.208857715129852
3.33	0.208937332034111
3.335	0.209098771214485
3.34	0.209236040711403
3.345	0.209248974919319
3.35	0.209217622876167
3.355	0.209285274147987
3.36	0.209396824240685
3.365	0.209500387310982
3.37	0.209607139229774
3.375	0.209718018770218
3.38	0.209789484739304
3.385	0.209838181734085
3.39	0.209887340664864
3.395	0.210000976920128
3.4	0.210149064660072
3.405	0.210203841328621
3.41	0.210144907236099
3.415	0.21014991402626
3.42	0.210291430354118
3.425	0.210448384284973
3.43	0.210644021630287
3.435	0.210830062627792
3.44	0.21103248000145
3.445	0.211238399147987
3.45	0.211338445544243
3.455	0.211394906044006
3.46	0.211463630199432
3.465	0.211554199457169
3.47	0.211612492799759
3.475	0.211720541119576
3.48	0.211819261312485
3.485	0.211907655000687
3.49	0.212007403373718
3.495	0.212028190493584
3.5	0.212033182382584
3.505	0.212021887302399
3.51	0.212084800004959
3.515	0.212243676185608
3.52	0.212369188666344
3.525	0.212477758526802
3.53	0.212540403008461
3.535	0.212511882185936
3.54	0.212515696883202
3.545	0.212524443864822
3.55	0.212586641311646
3.555	0.212720945477486
3.56	0.212879717350006
3.565	0.213029786944389
3.57	0.213121622800827
3.575	0.213134050369263
3.58	0.213145509362221
3.585	0.21320253610611
3.59	0.213232696056366
3.595	0.213300704956055
3.6	0.213427007198334
3.605	0.213563248515129
3.61	0.213685140013695
3.615	0.213801294565201
3.62	0.213885188102722
3.625	0.214040607213974
3.63	0.214213192462921
3.635	0.21432900428772
3.64	0.214384734630585
3.645	0.214421018958092
3.65	0.214472681283951
3.655	0.214553207159042
3.66	0.214613884687424
3.665	0.214650720357895
3.67	0.214675545692444
3.675	0.214771151542664
3.68	0.214877977967262
3.685	0.215019300580025
3.69	0.21512596309185
3.695	0.215228289365768
3.7	0.215269491076469
3.705	0.215286910533905
3.71	0.215352565050125
3.715	0.215412139892578
3.72	0.215561404824257
3.725	0.215680912137032
3.73	0.215750336647034
3.735	0.215834930539131
3.74	0.215942248702049
3.745	0.216040089726448
3.75	0.216134637594223
3.755	0.216232508420944
3.76	0.2163175791502
3.765	0.216388985514641
3.77	0.216414839029312
3.775	0.216458410024643
3.78	0.216583415865898
3.785	0.216733917593956
3.79	0.216854855418205
3.795	0.216967552900314
3.8	0.217038661241531
3.805	0.217080190777779
3.81	0.21713562309742
3.815	0.217227473855019
3.82	0.217362761497498
3.825	0.21738375723362
3.83	0.217401415109634
3.835	0.217531025409698
3.84	0.217675223946571
3.845	0.217770054936409
3.85	0.21784633398056
3.855	0.217934682965279
3.86	0.218086764216423
3.865	0.218201294541359
3.87	0.218300089240074
3.875	0.218409344553947
3.88	0.218452095985413
3.885	0.218509361147881
3.89	0.218555927276611
3.895	0.218547135591507
3.9	0.218588694930077
3.905	0.21867910027504
3.91	0.218814328312874
3.915	0.218914419412613
3.92	0.218976974487305
3.925	0.218963772058487
3.93	0.218885749578476
3.935	0.218892470002174
3.94	0.219047635793686
3.945	0.219175636768341
3.95	0.219275206327438
3.955	0.219397962093353
3.96	0.219526365399361
3.965	0.219589099287987
3.97	0.219629883766174
3.975	0.219705268740654
3.98	0.219817847013474
3.985	0.219886302947998
3.99	0.219982340931892
3.995	0.220089688897133
4	0.228547334671021
4.005	0.235972091555595
4.01	0.242609575390816
4.015	0.2485411465168
4.02	0.253962457180023
4.025	0.258929997682571
4.03	0.263568848371506
4.035	0.268046885728836
4.04	0.272414833307266
4.045	0.276543825864792
4.05	0.280445396900177
4.055	0.284148037433624
4.06	0.287678837776184
4.065	0.291047483682632
4.07	0.294330507516861
4.075	0.297502756118774
4.08	0.300457119941711
4.085	0.303246438503265
4.09	0.305890202522278
4.095	0.308429419994354
4.1	0.310874730348587
4.105	0.313160926103592
4.11	0.315259724855423
4.115	0.317229598760605
4.12	0.318951159715652
4.125	0.32061693072319
4.13	0.322203814983368
4.135	0.323569595813751
4.14	0.324666321277618
4.145	0.325635135173798
4.15	0.326429843902588
4.155	0.327114671468735
4.16	0.327693074941635
4.165	0.328111171722412
4.17	0.32844015955925
4.175	0.328709006309509
4.18	0.328903585672379
4.185	0.328947186470032
4.19	0.328868806362152
4.195	0.328689157962799
4.2	0.328361958265305
4.205	0.327887505292892
4.21	0.327308773994446
4.215	0.326656699180603
4.22	0.32588255405426
4.225	0.324993699789047
4.23	0.324036717414856
4.235	0.32299217581749
4.24	0.321851074695587
4.245	0.320655763149261
4.25	0.319385170936584
4.255	0.318062037229538
4.26	0.316679149866104
4.265	0.315293848514557
4.27	0.313770800828934
4.275	0.312080651521683
4.28	0.310429722070694
4.285	0.308740586042404
4.29	0.306940346956253
4.295	0.305010378360748
4.3	0.303122669458389
4.305	0.30134242773056
4.31	0.299522876739502
4.315	0.297577410936356
4.32	0.295568525791168
4.325	0.293580591678619
4.33	0.291643351316452
4.335	0.289733976125717
4.34	0.287838339805603
4.345	0.28591451048851
4.35	0.283986330032349
4.355	0.282054334878922
4.36	0.280154585838318
4.365	0.278281569480896
4.37	0.276400178670883
4.375	0.274506568908691
4.38	0.272668808698654
4.385	0.270815908908844
4.39	0.268993586301804
4.395	0.267308086156845
4.4	0.265635102987289
4.405	0.263927519321442
4.41	0.262299209833145
4.415	0.260637938976288
4.42	0.258984088897705
4.425	0.257375508546829
4.43	0.255924999713898
4.435	0.254521250724792
4.44	0.253177374601364
4.445	0.251931309700012
4.45	0.250692188739777
4.455	0.249404728412628
4.46	0.248152703046799
4.465	0.247057050466537
4.47	0.246016189455986
4.475	0.245051935315132
4.48	0.244170576334
4.485	0.243262276053429
4.49	0.242345914244652
4.495	0.241505414247513
4.5	0.24071042239666
4.505	0.239920139312744
4.51	0.23918479681015
4.515	0.238598749041557
4.52	0.238014340400696
4.525	0.237423494458199
4.53	0.236895799636841
4.535	0.236385405063629
4.54	0.235910058021545
4.545	0.235512554645538
4.55	0.23518642783165
4.555	0.235036969184875
4.56	0.234932959079742
4.565	0.234807789325714
4.57	0.234795212745667
4.575	0.234804794192314
4.58	0.234807759523392
4.585	0.234788239002228
4.59	0.234840795397758
4.595	0.234940350055695
4.6	0.235031396150589
4.605	0.235205829143524
4.61	0.235394924879074
4.615	0.235592767596245
4.62	0.235795900225639
4.625	0.23590649664402
4.63	0.236083522439003
4.635	0.236419588327408
4.64	0.23674675822258
4.645	0.236992999911308
4.65	0.23731341958046
4.655	0.237687170505524
4.66	0.237977534532547
4.665	0.2382922321558
4.67	0.238693386316299
4.675	0.239103332161903
4.68	0.239528015255928
4.685	0.239977926015854
4.69	0.240419909358025
4.695	0.240890726447105
4.7	0.241337344050407
4.705	0.241798132658005
4.71	0.24224865436554
4.715	0.242792785167694
4.72	0.243349581956863
4.725	0.243876785039902
4.73	0.244369447231293
4.735	0.244885116815567
4.74	0.245398253202438
4.745	0.245867773890495
4.75	0.246347695589066
4.755	0.246841013431549
4.76	0.247385889291763
4.765	0.247881338000298
4.77	0.248303323984146
4.775	0.248717486858368
4.78	0.249127522110939
4.785	0.249458387494087
4.79	0.249742671847343
4.795	0.249989897012711
4.8	0.250309705734253
4.805	0.250714212656021
4.81	0.251048177480698
4.815	0.251286268234253
4.82	0.251600503921509
4.825	0.251952886581421
4.83	0.25222173333168
4.835	0.252432316541672
4.84	0.252593219280243
4.845	0.252716511487961
4.85	0.252763122320175
4.855	0.252931475639343
4.86	0.25310081243515
4.865	0.253277897834778
4.87	0.253438770771027
4.875	0.253583163022995
4.88	0.253719657659531
4.885	0.253814250230789
4.89	0.253875225782394
4.895	0.253968119621277
4.9	0.254075348377228
4.905	0.254138737916946
4.91	0.254101604223251
4.915	0.254044383764267
4.92	0.253973066806793
4.925	0.253968954086304
4.93	0.253908783197403
4.935	0.253799200057983
4.94	0.253649473190308
4.945	0.253500163555145
4.95	0.2533338367939
4.955	0.253223568201065
4.96	0.2531378865242
4.965	0.253057032823563
4.97	0.25295877456665
4.975	0.25275394320488
4.98	0.252552539110184
4.985	0.252464324235916
4.99	0.252352029085159
4.995	0.252096354961395
5	0.251926064491272
5.005	0.25182631611824
5.01	0.251635521650314
5.015	0.25143826007843
5.02	0.251236110925674
5.025	0.25106492638588
5.03	0.250893950462341
5.035	0.250704050064087
5.04	0.250456780195236
5.045	0.250216901302338
5.05	0.249969407916069
5.055	0.249745011329651
5.06	0.24957412481308
5.065	0.249404311180115
5.07	0.249173119664192
5.075	0.248959273099899
5.08	0.248781129717827
5.085	0.248576402664185
5.09	0.248288571834564
5.095	0.247959122061729
5.1	0.247744053602219
5.105	0.247529894113541
5.11	0.24730709195137
5.115	0.247034788131714
5.12	0.246754333376884
5.125	0.2465680539608
5.13	0.246449917554855
5.135	0.246356025338173
5.14	0.246193021535873
5.145	0.24593360722065
5.15	0.245670691132545
5.155	0.245474547147751
5.16	0.245429515838623
5.165	0.245317593216896
5.17	0.245146214962006
5.175	0.244934245944023
5.18	0.24473249912262
5.185	0.244548216462135
5.19	0.244406685233116
5.195	0.244275614619255
5.2	0.244184508919716
5.205	0.244068190455437
5.21	0.243894770741463
5.215	0.243662670254707
5.22	0.243475243449211
5.225	0.243312656879425
5.23	0.243235915899277
5.235	0.243113324046135
5.24	0.242949515581131
5.245	0.242816165089607
5.25	0.242749631404877
5.255	0.242787808179855
5.26	0.242773026227951
5.265	0.242716670036316
5.27	0.242644980549812
5.275	0.242542684078217
5.28	0.242484480142593
5.285	0.242365047335625
5.29	0.242304772138596
5.295	0.242304235696793
5.3	0.242341697216034
5.305	0.24232205748558
5.31	0.242242947220802
5.315	0.242170438170433
5.32	0.242075815796852
5.325	0.241991922259331
5.33	0.241958677768707
5.335	0.242031529545784
5.34	0.24202986061573
5.345	0.241880968213081
5.35	0.241799309849739
5.355	0.241799890995026
5.36	0.241798907518387
5.365	0.241766974329948
5.37	0.241736590862274
5.375	0.241814136505127
5.38	0.241869658231735
5.385	0.241886168718338
5.39	0.242001637816429
5.395	0.242109343409538
5.4	0.24214231967926
5.405	0.242187440395355
5.41	0.242284059524536
5.415	0.242404907941818
5.42	0.242539376020432
5.425	0.242610588669777
5.43	0.24261386692524
5.435	0.242595881223679
5.44	0.24266804754734
5.445	0.242780715227127
5.45	0.242803350090981
5.455	0.242788270115852
5.46	0.242858842015266
5.465	0.242906466126442
5.47	0.242921307682991
5.475	0.242985591292381
5.48	0.24308916926384
5.485	0.24315370619297
5.49	0.243144407868385
5.495	0.243122637271881
5.5	0.243092581629753
5.505	0.243097320199013
5.51	0.24316118657589
5.515	0.243232145905495
5.52	0.243295669555664
5.525	0.243316888809204
5.53	0.243295893073082
5.535	0.243326112627983
5.54	0.243367418646812
5.545	0.24343840777874
5.55	0.243500784039497
5.555	0.243477448821068
5.56	0.243415758013725
5.565	0.243361845612526
5.57	0.243362814188004
5.575	0.243423998355865
5.58	0.24352402985096
5.585	0.243609845638275
5.59	0.243685036897659
5.595	0.243798136711121
5.6	0.243827223777771
5.605	0.243839308619499
5.61	0.243863925337791
5.615	0.243846088647842
5.62	0.243780851364136
5.625	0.243810281157494
5.63	0.243874326348305
5.635	0.243868708610535
5.64	0.243849545717239
5.645	0.243814215064049
5.65	0.243742942810059
5.655	0.243650406599045
5.66	0.243609234690666
5.665	0.243650138378143
5.67	0.243663549423218
5.675	0.24359130859375
5.68	0.243530482053757
5.685	0.243494600057602
5.69	0.243487671017647
5.695	0.243514239788055
5.7	0.243486776947975
5.705	0.243371710181236
5.71	0.243356168270111
5.715	0.243369564414024
5.72	0.243392050266266
5.725	0.243305698037148
5.73	0.243260025978088
5.735	0.24327327311039
5.74	0.243242308497429
5.745	0.243204906582832
5.75	0.243187010288239
5.755	0.243115156888962
5.76	0.243033662438393
5.765	0.243022859096527
5.77	0.243002265691757
5.775	0.242964237928391
5.78	0.242971852421761
5.785	0.242954224348068
5.79	0.24282032251358
5.795	0.24264745414257
5.8	0.242523223161697
5.805	0.242435425519943
5.81	0.2424026876688
5.815	0.242318078875542
5.82	0.242295041680336
5.825	0.242313057184219
5.83	0.242334172129631
5.835	0.242314949631691
5.84	0.242286533117294
5.845	0.242242977023125
5.85	0.242253765463829
5.855	0.242290511727333
5.86	0.242257937788963
5.865	0.242197275161743
5.87	0.242187514901161
5.875	0.242188394069672
5.88	0.242212742567062
5.885	0.242178171873093
5.89	0.242149963974953
5.895	0.242094486951828
5.9	0.241991102695465
5.905	0.241883903741837
5.91	0.241817384958267
5.915	0.241816610097885
5.92	0.241758614778519
5.925	0.241717830300331
5.93	0.241673216223717
5.935	0.241607144474983
5.94	0.241556882858276
5.945	0.24145020544529
5.95	0.241472765803337
5.955	0.241466954350471
5.96	0.241398707032204
5.965	0.24140690267086
5.97	0.241397351026535
5.975	0.241355031728745
5.98	0.241343572735786
5.985	0.241308987140656
5.99	0.24133862555027
5.995	0.241374313831329
6	0.241328746080399
6.005	0.241308614611626
6.01	0.241256922483444
6.015	0.241172656416893
6.02	0.241140067577362
6.025	0.241033941507339
6.03	0.240950793027878
6.035	0.240897595882416
6.04	0.240772262215614
6.045	0.240719869732857
6.05	0.240744858980179
6.055	0.240795731544495
6.06	0.240881815552711
6.065	0.240881130099297
6.07	0.240859806537628
6.075	0.240825340151787
6.08	0.240715190768242
6.085	0.240627571940422
6.09	0.240612775087357
6.095	0.240597829222679
6.1	0.240613922476768
6.105	0.240715101361275
6.11	0.240822225809097
6.115	0.240876227617264
6.12	0.240820482373238
6.125	0.24078743159771
6.13	0.240769565105438
6.135	0.240787729620934
6.14	0.240802839398384
6.145	0.240792825818062
6.15	0.24079866707325
6.155	0.240941047668457
6.16	0.241084039211273
6.165	0.241110518574715
6.17	0.241047084331512
6.175	0.241001695394516
6.18	0.240929797291756
6.185	0.240881964564323
6.19	0.240810185670853
6.195	0.240729406476021
6.2	0.240704730153084
6.205	0.240719705820084
6.21	0.240719124674797
6.215	0.240696340799332
6.22	0.240686491131783
6.225	0.240699246525764
6.23	0.240714713931084
6.235	0.240661978721619
6.24	0.240627855062485
6.245	0.240611284971237
6.25	0.240528255701065
6.255	0.240477845072746
6.26	0.24045318365097
6.265	0.240469112992287
6.27	0.240478053689003
6.275	0.240405231714249
6.28	0.24035482108593
6.285	0.240314677357674
6.29	0.240272387862206
6.295	0.24023962020874
6.3	0.240267366170883
6.305	0.240336388349533
6.31	0.240315943956375
6.315	0.240290731191635
6.32	0.240271434187889
6.325	0.240247547626495
6.33	0.240194246172905
6.335	0.240187138319016
6.34	0.240148589015007
6.345	0.240108728408813
6.35	0.240086242556572
6.355	0.240096718072891
6.36	0.240199714899063
6.365	0.240283131599426
6.37	0.240291640162468
6.375	0.240251243114471
6.38	0.240163370966911
6.385	0.240066424012184
6.39	0.239949330687523
6.395	0.239877626299858
6.4	0.239911898970604
6.405	0.239973977208138
6.41	0.240004315972328
6.415	0.240022391080856
6.42	0.240062043070793
6.425	0.240083888173103
6.43	0.24016210436821
6.435	0.240211144089699
6.44	0.240236937999725
6.445	0.240244075655937
6.45	0.240230709314346
6.455	0.240225985646248
6.46	0.240245178341866
6.465	0.240210816264153
6.47	0.240119069814682
6.475	0.240060240030289
6.48	0.240036711096764
6.485	0.240032717585564
6.49	0.240063771605492
6.495	0.240125522017479
6.5	0.240123584866524
6.505	0.240142598748207
6.51	0.240203008055687
6.515	0.240307241678238
6.52	0.240337371826172
6.525	0.240293398499489
6.53	0.240219295024872
6.535	0.240205153822899
6.54	0.240230441093445
6.545	0.240178242325783
6.55	0.240082666277885
6.555	0.239977657794952
6.56	0.239953339099884
6.565	0.239963039755821
6.57	0.239997446537018
6.575	0.240158200263977
6.58	0.240302622318268
6.585	0.240393161773682
6.59	0.240445286035538
6.595	0.240400552749634
6.6	0.240376010537148
6.605	0.240324899554253
6.61	0.240229353308678
6.615	0.240190505981445
6.62	0.240198999643326
6.625	0.240118026733398
6.63	0.240093976259232
6.635	0.240130752325058
6.64	0.240131065249443
6.645	0.240081772208214
6.65	0.240077003836632
6.655	0.240138947963715
6.66	0.24024061858654
6.665	0.240285366773605
6.67	0.240228578448296
6.675	0.240208864212036
6.68	0.240243390202522
6.685	0.240212962031364
6.69	0.240170434117317
6.695	0.24020554125309
6.7	0.240222930908203
6.705	0.240115806460381
6.71	0.240034326910973
6.715	0.240003138780594
6.72	0.239987805485725
6.725	0.239973112940788
6.73	0.239978268742561
6.735	0.239938512444496
6.74	0.239927038550377
6.745	0.239877477288246
6.75	0.239781051874161
6.755	0.239861503243446
6.76	0.239985525608063
6.765	0.240063577890396
6.77	0.240217596292496
6.775	0.240345597267151
6.78	0.240371063351631
6.785	0.240359604358673
6.79	0.240361630916595
6.795	0.24044281244278
6.8	0.240464299917221
6.805	0.240506827831268
6.81	0.240616992115974
6.815	0.240674138069153
6.82	0.240645706653595
6.825	0.240562602877617
6.83	0.240474686026573
6.835	0.240389347076416
6.84	0.240299463272095
6.845	0.240321934223175
6.85	0.240401282906532
6.855	0.240469098091125
6.86	0.240523770451546
6.865	0.240562692284584
6.87	0.240564182400703
6.875	0.240554392337799
6.88	0.240550518035889
6.885	0.240649119019508
6.89	0.240746602416039
6.895	0.240774303674698
6.9	0.240710273385048
6.905	0.240593984723091
6.91	0.24051670730114
6.915	0.240557804703712
6.92	0.240620285272598
6.925	0.240733101963997
6.93	0.240804865956306
6.935	0.240801125764847
6.94	0.24085658788681
6.945	0.240831971168518
6.95	0.240760922431946
6.955	0.240704938769341
6.96	0.240736931562424
6.965	0.240715950727463
6.97	0.240594863891602
6.975	0.240453809499741
6.98	0.240377813577652
6.985	0.240288347005844
6.99	0.240262687206268
6.995	0.240243345499039
7	0.240202993154526
7.005	0.240186154842377
7.01	0.24023100733757
7.015	0.2402653247118
7.02	0.240242123603821
7.025	0.240175619721413
7.03	0.240162774920464
7.035	0.240157693624496
7.04	0.240197017788887
7.045	0.240280359983444
7.05	0.240315854549408
7.055	0.240302607417107
7.06	0.240315586328506
7.065	0.240328818559647
7.07	0.240383699536324
7.075	0.24045442044735
7.08	0.240361019968987
7.085	0.240277722477913
7.09	0.240262180566788
7.095	0.240230292081833
7.1	0.240182310342789
7.105	0.24016061425209
7.11	0.240184754133224
7.115	0.24023462831974
7.12	0.240323036909103
7.125	0.240412130951881
7.13	0.240479007363319
7.135	0.240472227334976
7.14	0.2404545545578
7.145	0.240491941571236
7.15	0.240512520074844
7.155	0.240458235144615
7.16	0.240350648760796
7.165	0.240309864282608
7.17	0.24035832285881
7.175	0.24040499329567
7.18	0.240466997027397
7.185	0.240521177649498
7.19	0.240522310137749
7.195	0.240407019853592
7.2	0.240265935659409
7.205	0.240204185247421
7.21	0.240278899669647
7.215	0.240331843495369
7.22	0.240311250090599
7.225	0.240330666303635
7.23	0.240442290902138
7.235	0.240551099181175
7.24	0.240598484873772
7.245	0.240667924284935
7.25	0.240704149007797
7.255	0.240728929638863
7.26	0.240681573748589
7.265	0.240651711821556
7.27	0.24062368273735
7.275	0.240649998188019
7.28	0.240643799304962
7.285	0.240669324994087
7.29	0.240664944052696
7.295	0.240652069449425
7.3	0.240646585822105
7.305	0.240684196352959
7.31	0.240777283906937
7.315	0.240823492407799
7.32	0.240860775113106
7.325	0.240877345204353
7.33	0.240872070193291
7.335	0.240913465619087
7.34	0.240907087922096
7.345	0.240956798195839
7.35	0.241037651896477
7.355	0.241070508956909
7.36	0.241067513823509
7.365	0.24105940759182
7.37	0.241066336631775
7.375	0.241060301661491
7.38	0.241037026047707
7.385	0.240905120968819
7.39	0.240916803479195
7.395	0.240924969315529
7.4	0.240887776017189
7.405	0.240873619914055
7.41	0.240895986557007
7.415	0.240904241800308
7.42	0.240873217582703
7.425	0.240850299596786
7.43	0.240916907787323
7.435	0.240986213088036
7.44	0.241038247942924
7.445	0.24111320078373
7.45	0.241128176450729
7.455	0.241150289773941
7.46	0.241200819611549
7.465	0.241138994693756
7.47	0.241054490208626
7.475	0.240998595952988
7.48	0.241007834672928
7.485	0.240979105234146
7.49	0.24099500477314
7.495	0.241063207387924
7.5	0.241118654608727
7.505	0.241165861487389
7.51	0.241226613521576
7.515	0.241293802857399
7.52	0.241291716694832
7.525	0.241260156035423
7.53	0.241199031472206
7.535	0.241125792264938
7.54	0.241073369979858
7.545	0.241080120205879
7.55	0.241067543625832
7.555	0.241100251674652
7.56	0.240995019674301
7.565	0.240972444415092
7.57	0.241043075919151
7.575	0.241104677319527
7.58	0.241110697388649
7.585	0.24109522998333
7.59	0.24111895263195
7.595	0.241141200065613
7.6	0.241091430187225
7.605	0.241020679473877
7.61	0.240997567772865
7.615	0.241107046604156
7.62	0.241286426782608
7.625	0.241522535681725
7.63	0.241841301321983
7.635	0.242215365171432
7.64	0.242567270994186
7.645	0.242892444133759
7.65	0.243253171443939
7.655	0.243670523166656
7.66	0.244150191545486
7.665	0.244609400629997
7.67	0.245061740279198
7.675	0.245479196310043
7.68	0.245761588215828
7.685	0.246047958731651
7.69	0.246273711323738
7.695	0.246502324938774
7.7	0.246671989560127
7.705	0.246871083974838
7.71	0.247035220265388
7.715	0.247143104672432
7.72	0.247297897934914
7.725	0.247485771775246
7.73	0.247650906443596
7.735	0.247752964496613
7.74	0.24774257838726
7.745	0.24775518476963
7.75	0.247783705592155
7.755	0.247789666056633
7.76	0.247744590044022
7.765	0.247589021921158
7.77	0.247461944818497
7.775	0.247358590364456
7.78	0.247168272733688
7.785	0.24687559902668
7.79	0.24663482606411
7.795	0.246449619531631
7.8	0.246251434087753
7.805	0.246038496494293
7.81	0.245830923318863
7.815	0.246072605252266
7.82	0.246752947568893
7.825	0.247680529952049
7.83	0.248718366026878
7.835	0.249904304742813
7.84	0.251169621944427
7.845	0.252363830804825
7.85	0.253590077161789
7.855	0.254773050546646
7.86	0.255814433097839
7.865	0.256831854581833
7.87	0.257801353931427
7.875	0.258673876523972
7.88	0.259499162435532
7.885	0.260234147310257
7.89	0.260815382003784
7.895	0.261342495679855
7.9	0.261816561222076
7.905	0.262199074029922
7.91	0.262455761432648
7.915	0.262530595064163
7.92	0.262502104043961
7.925	0.262523025274277
7.93	0.262546718120575
7.935	0.262447834014893
7.94	0.262239962816238
7.945	0.262021631002426
7.95	0.26170751452446
7.955	0.261290997266769
7.96	0.260814100503922
7.965	0.260323792695999
7.97	0.259858638048172
7.975	0.259357810020447
7.98	0.258751392364502
7.985	0.257985442876816
7.99	0.257171332836151
7.995	0.256418645381927
8	0.255658656358719
8.005	0.254847019910812
8.01	0.254040271043777
8.015	0.253617405891418
8.02	0.253267168998718
8.025	0.253022909164429
8.03	0.252878963947296
8.035	0.252800703048706
8.04	0.252752691507339
8.045	0.252692759037018
8.05	0.25263524055481
8.055	0.25257733464241
8.06	0.252471715211868
8.065	0.252287685871124
8.07	0.252081632614136
8.075	0.251848548650742
8.08	0.251497030258179
8.085	0.251028507947922
8.09	0.250454664230347
8.095	0.249937742948532
8.1	0.249372377991676
8.105	0.248804941773415
8.11	0.248196333646774
8.115	0.247495055198669
8.12	0.246712133288383
8.125	0.245822951197624
8.13	0.244969367980957
8.135	0.244222044944763
8.14	0.243457809090614
8.145	0.242643401026726
8.15	0.241778135299683
8.155	0.240827709436417
8.16	0.239833787083626
8.165	0.2389245480299
8.17	0.238043665885925
8.175	0.237068310379982
8.18	0.235991761088371
8.185	0.234926328063011
8.19	0.233978077769279
8.195	0.233053296804428
8.2	0.232003778219223
8.205	0.230903193354607
8.21	0.229913204908371
8.215	0.229397222399712
8.22	0.229086250066757
8.225	0.229011163115501
8.23	0.229046508669853
8.235	0.229111939668655
8.24	0.229298770427704
8.245	0.22960190474987
8.25	0.229946732521057
8.255	0.230364710092545
8.26	0.230799347162247
8.265	0.231190159916878
8.27	0.231503799557686
8.275	0.231854006648064
8.28	0.232180923223495
8.285	0.232352793216705
8.29	0.232456728816032
8.295	0.232530176639557
8.3	0.232513785362244
8.305	0.232431322336197
8.31	0.232316136360168
8.315	0.232203602790833
8.32	0.232088550925255
8.325	0.231961414217949
8.33	0.231777474284172
8.335	0.231515169143677
8.34	0.231211155653
8.345	0.230923250317574
8.35	0.23068380355835
8.355	0.230506673455238
8.36	0.23040783405304
8.365	0.230259090662003
8.37	0.229931816458702
8.375	0.229496821761131
8.38	0.229052767157555
8.385	0.228678703308105
8.39	0.228353202342987
8.395	0.227925702929497
8.4	0.227341994643211
8.405	0.226753547787666
8.41	0.226256877183914
8.415	0.226139336824417
8.42	0.226348325610161
8.425	0.226791635155678
8.43	0.227320268750191
8.435	0.227942883968353
8.44	0.228738993406296
8.445	0.229679450392723
8.45	0.230565503239632
8.455	0.231232598423958
8.46	0.231734395027161
8.465	0.232258677482605
8.47	0.232919782400131
8.475	0.233610734343529
8.48	0.234252467751503
8.485	0.234921514987946
8.49	0.235575959086418
8.495	0.236134111881256
8.5	0.236601680517197
8.505	0.236972212791443
8.51	0.237217843532562
8.515	0.237351059913635
8.52	0.237348020076752
8.525	0.237248137593269
8.53	0.237107947468758
8.535	0.236968800425529
8.54	0.236832156777382
8.545	0.236678510904312
8.55	0.236425936222076
8.555	0.236077353358269
8.56	0.23579253256321
8.565	0.235540136694908
8.57	0.235251098871231
8.575	0.234988108277321
8.58	0.234714344143867
8.585	0.234209686517715
8.59	0.233504235744476
8.595	0.232916995882988
8.6	0.232512757182121
8.605	0.232122153043747
8.61	0.231704041361809
8.615	0.231551274657249
8.62	0.231608495116234
8.625	0.231585085391998
8.63	0.231435045599937
8.635	0.231367543339729
8.64	0.231409162282944
8.645	0.231422737240791
8.65	0.231326848268509
8.655	0.23115037381649
8.66	0.230956271290779
8.665	0.230834916234016
8.67	0.230805620551109
8.675	0.230883255600929
8.68	0.231054469943047
8.685	0.231185734272003
8.69	0.231110751628876
8.695	0.230814799666405
8.7	0.230422616004944
8.705	0.230092272162437
8.71	0.229874134063721
8.715	0.229733690619469
8.72	0.229619607329369
8.725	0.229524850845337
8.73	0.229417309165001
8.735	0.229194894433022
8.74	0.228880658745766
8.745	0.228588759899139
8.75	0.228360623121262
8.755	0.228168323636055
8.76	0.228051334619522
8.765	0.227931529283524
8.77	0.227793753147125
8.775	0.22772304713726
8.78	0.227708280086517
8.785	0.227525755763054
8.79	0.227156341075897
8.795	0.22669030725956
8.8	0.226230069994926
8.805	0.225826233625412
8.81	0.225565895438194
8.815	0.225363403558731
8.82	0.225091069936752
8.825	0.224697187542915
8.83	0.224301889538765
8.835	0.224014177918434
8.84	0.223833486437798
8.845	0.22371768951416
8.85	0.223660886287689
8.855	0.223666056990623
8.86	0.223599925637245
8.865	0.223439708352089
8.87	0.223355501890182
8.875	0.223458990454674
8.88	0.223661810159683
8.885	0.223881036043167
8.89	0.224105179309845
8.895	0.224297448992729
8.9	0.224410429596901
8.905	0.224476933479309
8.91	0.224561363458633
8.915	0.224725484848022
8.92	0.224959820508957
8.925	0.225182339549065
8.93	0.225440040230751
8.935	0.225770875811577
8.94	0.226116225123405
8.945	0.2262993901968
8.95	0.226204723119736
8.955	0.225929796695709
8.96	0.225693330168724
8.965	0.225558370351791
8.97	0.225453570485115
8.975	0.225446000695229
8.98	0.225556075572968
8.985	0.225720778107643
8.99	0.225863829255104
8.995	0.225983306765556
9	0.226079985499382
9.005	0.226156756281853
9.01	0.226283773779869
9.015	0.226373896002769
9.02	0.226420149207115
9.025	0.226430803537369
9.03	0.226453185081482
9.035	0.226518124341965
9.04	0.22659458220005
9.045	0.226607874035835
9.05	0.226539626717567
9.055	0.226464182138443
9.06	0.226432472467422
9.065	0.226444408297539
9.07	0.22656238079071
9.075	0.226648733019829
9.08	0.226574391126633
9.085	0.226347476243973
9.09	0.226178199052811
9.095	0.226105958223343
9.1	0.226046353578568
9.105	0.225994348526001
9.11	0.226019740104675
9.115	0.22617881000042
9.12	0.226313918828964
9.125	0.226369246840477
9.13	0.226426959037781
9.135	0.226572781801224
9.14	0.226759672164917
9.145	0.227002516388893
9.15	0.227286115288734
9.155	0.22757613658905
9.16	0.227826669812202
9.165	0.228054881095886
9.17	0.228301391005516
9.175	0.228601962327957
9.18	0.228937968611717
9.185	0.229275792837143
9.19	0.229617744684219
9.195	0.229954645037651
9.2	0.230253130197525
9.205	0.230507090687752
9.21	0.230729386210442
9.215	0.230954349040985
9.22	0.23121190071106
9.225	0.231554061174393
9.23	0.23195081949234
9.235	0.23222216963768
9.24	0.232350036501884
9.245	0.232474163174629
9.25	0.232671871781349
9.255	0.232855692505836
9.26	0.232992991805077
9.265	0.233143463730812
9.27	0.233371779322624
9.275	0.233649849891663
9.28	0.233806818723679
9.285	0.233734905719757
9.29	0.233513310551643
9.295	0.233360171318054
9.3	0.233295887708664
9.305	0.233314052224159
9.31	0.233395352959633
9.315	0.233563914895058
9.32	0.233742073178291
9.325	0.233888849616051
9.33	0.234093025326729
9.335	0.234421268105507
9.34	0.234737172722816
9.345	0.234963938593864
9.35	0.235206767916679
9.355	0.235487923026085
9.36	0.235689714550972
9.365	0.235826566815376
9.37	0.236021056771278
9.375	0.236241087317467
9.38	0.236342653632164
9.385	0.23641648888588
9.39	0.236551135778427
9.395	0.236696764826775
9.4	0.236749365925789
9.405	0.236801087856293
9.41	0.23691825568676
9.415	0.237218499183655
9.42	0.237609967589378
9.425	0.238049477338791
9.43	0.238519117236137
9.435	0.23895862698555
9.44	0.239136800169945
9.445	0.239130720496178
9.45	0.239123314619064
9.455	0.239162445068359
9.46	0.239185780286789
9.465	0.239183813333511
9.47	0.239207148551941
9.475	0.239291772246361
9.48	0.239317923784256
9.485	0.239194825291634
9.49	0.238955691456795
9.495	0.238702312111855
9.5	0.238500595092773
9.505	0.238385215401649
9.51	0.238292872905731
9.515	0.238150045275688
9.52	0.238012090325356
9.525	0.238044232130051
9.53	0.238332092761993
9.535	0.238812893629074
9.54	0.239297986030579
9.545	0.239569798111916
9.55	0.239564448595047
9.555	0.239402949810028
9.56	0.23927304148674
9.565	0.239150926470757
9.57	0.239058554172516
9.575	0.238975986838341
9.58	0.238936796784401
9.585	0.238899663090706
9.59	0.238866075873375
9.595	0.2387954890728
9.6	0.238756939768791
9.605	0.238859593868256
9.61	0.239120587706566
9.615	0.239328160881996
9.62	0.239379435777664
9.625	0.239362984895706
9.63	0.239396244287491
9.635	0.239404499530792
9.64	0.239329904317856
9.645	0.239164739847183
9.65	0.238890409469604
9.655	0.238509729504585
9.66	0.238247871398926
9.665	0.238251447677612
9.67	0.23838084936142
9.675	0.238495349884033
9.68	0.238606095314026
9.685	0.238684445619583
9.69	0.238594591617584
9.695	0.238445430994034
9.7	0.238320231437683
9.705	0.238236427307129
9.71	0.238145679235458
9.715	0.238123297691345
9.72	0.238270714879036
9.725	0.238525986671448
9.73	0.238720521330833
9.735	0.238836720585823
9.74	0.238862559199333
9.745	0.238761335611343
9.75	0.23849780857563
9.755	0.238232031464577
9.76	0.23811899125576
9.765	0.238184109330177
9.77	0.23835688829422
9.775	0.238554716110229
9.78	0.23868228495121
9.785	0.238751158118248
9.79	0.238797500729561
9.795	0.238784864544868
9.8	0.238698244094849
9.805	0.238632708787918
9.81	0.238606259226799
9.815	0.238696157932281
9.82	0.238919600844383
9.825	0.239202439785004
9.83	0.239409387111664
9.835	0.239514321088791
9.84	0.239635646343231
9.845	0.239893525838852
9.85	0.240193665027618
9.855	0.240367248654366
9.86	0.24043545126915
9.865	0.240545004606247
9.87	0.240704745054245
9.875	0.240831464529037
9.88	0.240857601165771
9.885	0.240843757987022
9.89	0.240818187594414
9.895	0.240826472640038
9.9	0.240817919373512
9.905	0.240732669830322
9.91	0.2405955940485
9.915	0.240467578172684
9.92	0.240355312824249
9.925	0.240194067358971
9.93	0.240101769566536
9.935	0.240126013755798
9.94	0.240180239081383
9.945	0.240224197506905
9.95	0.240332901477814
9.955	0.240437686443329
9.96	0.240463525056839
9.965	0.240476712584496
9.97	0.240510419011116
9.975	0.24047015607357
9.98	0.240363121032715
9.985	0.240265846252441
9.99	0.240210011601448
9.995	0.240182369947433
10	0.240089803934097
10.005	0.239839002490044
10.01	0.239518061280251
10.015	0.239288404583931
10.02	0.239214926958084
10.025	0.239261895418167
10.03	0.239427208900452
10.035	0.239551171660423
10.04	0.239497244358063
10.045	0.239457458257675
10.05	0.239657238125801
10.055	0.23996739089489
10.06	0.240076556801796
10.065	0.240010902285576
10.07	0.23990772664547
10.075	0.239822342991829
10.08	0.239763751626015
10.085	0.23974634706974
10.09	0.239756837487221
10.095	0.239828884601593
10.1	0.239939868450165
10.105	0.24003754556179
10.11	0.240074157714844
10.115	0.240034952759743
10.12	0.239887416362762
10.125	0.239631503820419
10.13	0.23924931883812
10.135	0.238745883107185
10.14	0.238255113363266
10.145	0.237950280308723
10.15	0.237853661179543
10.155	0.237824976444244
10.16	0.237799033522606
10.165	0.237842351198196
10.17	0.237969905138016
10.175	0.238067865371704
10.18	0.238138452172279
10.185	0.238310977816582
10.19	0.238581001758575
10.195	0.238814637064934
10.2	0.238916099071503
10.205	0.238866329193115
10.21	0.238710403442383
10.215	0.238633945584297
10.22	0.238709598779678
10.225	0.238909482955933
10.23	0.239193737506866
10.235	0.239422813057899
10.24	0.239480689167976
10.245	0.239405155181885
10.25	0.239376828074455
10.255	0.239463776350021
10.26	0.239563882350922
10.265	0.239562496542931
10.27	0.239546090364456
10.275	0.239614725112915
10.28	0.239725857973099
10.285	0.239788994193077
10.29	0.2398891299963
10.295	0.240121960639954
10.3	0.240426123142242
10.305	0.240630581974983
10.31	0.240706890821457
10.315	0.24070405960083
10.32	0.240679442882538
10.325	0.240636542439461
10.33	0.240617409348488
10.335	0.240606755018234
10.34	0.240565925836563
10.345	0.240439087152481
10.35	0.240261062979698
10.355	0.240059345960617
10.36	0.239846467971802
10.365	0.239658191800117
10.37	0.239491984248161
10.375	0.239317998290062
10.38	0.239152669906616
10.385	0.238999873399734
10.39	0.238885954022408
10.395	0.238795325160027
10.4	0.238593935966492
10.405	0.238197326660156
10.41	0.237714841961861
10.415	0.237256199121475
10.42	0.23689241707325
10.425	0.236600831151009
10.43	0.236331522464752
10.435	0.236095979809761
10.44	0.235855057835579
10.445	0.235556855797768
10.45	0.235243946313858
10.455	0.234927639365196
10.46	0.234560713171959
10.465	0.234173655509949
10.47	0.23382443189621
10.475	0.233495756983757
10.48	0.233113929629326
10.485	0.23263044655323
10.49	0.232076227664948
10.495	0.231576666235924
10.5	0.231246218085289
10.505	0.231085553765297
10.51	0.231042012572289
10.515	0.231063306331635
10.52	0.231116428971291
10.525	0.231119811534882
10.53	0.231039449572563
10.535	0.230825662612915
10.54	0.230553925037384
10.545	0.230313181877136
10.55	0.230072990059853
10.555	0.229799091815948
10.56	0.22959578037262
10.565	0.229545399546623
10.57	0.22966830432415
10.575	0.229855418205261
10.58	0.229960367083549
10.585	0.229929000139236
10.59	0.229850053787231
10.595	0.229752480983734
10.6	0.229626521468163
10.605	0.229449227452278
10.61	0.229261159896851
10.615	0.229129239916801
10.62	0.229097783565521
10.625	0.229064255952835
10.63	0.228952407836914
10.635	0.22877299785614
10.64	0.22856268286705
10.645	0.228393524885178
10.65	0.22828197479248
10.655	0.228182926774025
10.66	0.228115394711494
10.665	0.228123471140862
10.67	0.228157058358192
10.675	0.228143319487572
10.68	0.228078216314316
10.685	0.228040307760239
10.69	0.228108838200569
10.695	0.228233695030212
10.7	0.228307873010635
10.705	0.228356659412384
10.71	0.228477835655212
10.715	0.228711381554604
10.72	0.228911995887756
10.725	0.228965640068054
10.73	0.229005455970764
10.735	0.229149594902992
10.74	0.229292556643486
10.745	0.229419350624084
10.75	0.229607433080673
10.755	0.229792892932892
10.76	0.229910284280777
10.765	0.230063155293465
10.77	0.230345726013184
10.775	0.230657666921616
10.78	0.230902373790741
10.785	0.231146574020386
10.79	0.231464803218842
10.795	0.231841444969177
10.8	0.23225824534893
10.805	0.232569485902786
10.81	0.232665792107582
10.815	0.232715740799904
10.82	0.232878774404526
10.825	0.233217060565948
10.83	0.233641564846039
10.835	0.23407655954361
10.84	0.23453164100647
10.845	0.234971836209297
10.85	0.2353685349226
10.855	0.235756561160088
10.86	0.236229836940765
10.865	0.236750736832619
10.87	0.237155169248581
10.875	0.237383544445038
10.88	0.23761086165905
10.885	0.237974375486374
10.89	0.238378271460533
10.895	0.23868191242218
10.9	0.238928571343422
10.905	0.239263638854027
10.91	0.239676252007484
10.915	0.240003660321236
10.92	0.240168914198875
10.925	0.240173369646072
10.93	0.240111485123634
10.935	0.24010057747364
10.94	0.240154728293419
10.945	0.240217074751854
10.95	0.24018806219101
10.955	0.24007710814476
10.96	0.239959567785263
10.965	0.239827856421471
10.97	0.239636093378067
10.975	0.239423498511314
10.98	0.239275887608528
10.985	0.239217132329941
10.99	0.239180520176888
10.995	0.239162653684616
11	0.239146128296852
11.005	0.239060401916504
11.01	0.239007458090782
11.015	0.239008441567421
11.02	0.2389185577631
11.025	0.238587930798531
11.03	0.238068178296089
11.035	0.237503468990326
11.04	0.237035349011421
11.045	0.236681953072548
11.05	0.236351057887077
11.055	0.236042499542236
11.06	0.235790818929672
11.065	0.235521554946899
11.07	0.235188722610474
11.075	0.234923213720322
11.08	0.234744369983673
11.085	0.234489351511002
11.09	0.234091058373451
11.095	0.233667954802513
11.1	0.233289003372192
11.105	0.232968479394913
11.11	0.232691675424576
11.115	0.232422530651093
11.12	0.232133284211159
11.125	0.231862723827362
11.13	0.231699049472809
11.135	0.231668040156364
11.14	0.231686010956764
11.145	0.231655567884445
11.15	0.231506735086441
11.155	0.23126158118248
11.16	0.230999022722244
11.165	0.230740293860435
11.17	0.230492368340492
11.175	0.230301722884178
11.18	0.230197444558144
11.185	0.23014272749424
11.19	0.230141893029213
11.195	0.230197384953499
11.2	0.230225041508675
11.205	0.230110988020897
11.21	0.229882776737213
11.215	0.229810118675232
11.22	0.229991242289543
11.225	0.230232104659081
11.23	0.230360731482506
11.235	0.230470046401024
11.24	0.230734914541245
11.245	0.231131330132484
11.25	0.231505528092384
11.255	0.23175935447216
11.26	0.231937304139137
11.265	0.232109650969505
11.27	0.232366740703583
11.275	0.232717275619507
11.28	0.233043298125267
11.285	0.233296468853951
11.29	0.233553290367126
11.295	0.233884200453758
11.3	0.234276443719864
11.305	0.234621718525887
11.31	0.234791904687881
11.315	0.234803155064583
11.32	0.234771594405174
11.325	0.23481348156929
11.33	0.234906762838364
11.335	0.23501367866993
11.34	0.235116511583328
11.345	0.235227674245834
11.35	0.235344171524048
11.355	0.235462620854378
11.36	0.235514312982559
11.365	0.235459357500076
11.37	0.235275223851204
11.375	0.235063701868057
11.38	0.234996020793915
11.385	0.23512065410614
11.39	0.235280185937881
11.395	0.235339775681496
11.4	0.235310569405556
11.405	0.235291257500648
11.41	0.235403582453728
11.415	0.235614448785782
11.42	0.235805660486221
11.425	0.235804617404938
11.43	0.235641449689865
11.435	0.23538613319397
11.44	0.235150694847107
11.445	0.234991192817688
11.45	0.234862476587296
11.455	0.234719946980476
11.46	0.23460553586483
11.465	0.234562620520592
11.47	0.23457033932209
11.475	0.234549567103386
11.48	0.234443575143814
11.485	0.234222143888474
11.49	0.233923062682152
11.495	0.233682349324226
11.5	0.233508363366127
11.505	0.233330979943275
11.51	0.233155682682991
11.515	0.232989743351936
11.52	0.232796758413315
11.525	0.23263855278492
11.53	0.23261259496212
11.535	0.232664108276367
11.54	0.232697397470474
11.545	0.232658550143242
11.55	0.232570946216583
11.555	0.232552006840706
11.56	0.232639044523239
11.565	0.232751399278641
11.57	0.232848629355431
11.575	0.232896596193314
11.58	0.232819512486458
11.585	0.232714891433716
11.59	0.23273079097271
11.595	0.232861801981926
11.6	0.233075827360153
11.605	0.233292073011398
11.61	0.233365580439568
11.615	0.23329459130764
11.62	0.233230069279671
11.625	0.233224853873253
11.63	0.233204334974289
11.635	0.233192607760429
11.64	0.233270347118378
11.645	0.233457252383232
11.65	0.233617290854454
11.655	0.233666315674782
11.66	0.233619153499603
11.665	0.233614042401314
11.67	0.233723074197769
11.675	0.233948588371277
11.68	0.23417916893959
11.685	0.234352335333824
11.69	0.234451845288277
11.695	0.234475329518318
11.7	0.234433189034462
11.705	0.23437026143074
11.71	0.234459415078163
11.715	0.234824806451797
11.72	0.235303565859795
11.725	0.23563189804554
11.73	0.235828056931496
11.735	0.236007750034332
11.74	0.236139953136444
11.745	0.236179426312447
11.75	0.236155331134796
11.755	0.23610246181488
11.76	0.236058235168457
11.765	0.236083179712296
11.77	0.23620930314064
11.775	0.236339554190636
11.78	0.236405685544014
11.785	0.236514776945114
11.79	0.236763179302216
11.795	0.236987143754959
11.8	0.237055733799934
11.805	0.237069770693779
11.81	0.23707240819931
11.815	0.237018793821335
11.82	0.236930802464485
11.825	0.236868321895599
11.83	0.236864760518074
11.835	0.236858725547791
11.84	0.236779555678368
11.845	0.236707672476768
11.85	0.236733615398407
11.855	0.236775442957878
11.86	0.236783742904663
11.865	0.23682726919651
11.87	0.236940532922745
11.875	0.237075939774513
11.88	0.237234011292458
11.885	0.237482354044914
11.89	0.237754568457603
11.895	0.237960308790207
11.9	0.238017380237579
11.905	0.237866416573524
11.91	0.237518638372421
11.915	0.23715440928936
11.92	0.236917868256569
11.925	0.236844971776009
11.93	0.236875846982002
11.935	0.236968412995338
11.94	0.237073123455048
11.945	0.237101629376411
11.95	0.237083211541176
11.955	0.237162739038467
11.96	0.237412825226784
11.965	0.237675577402115
11.97	0.237804651260376
11.975	0.237791702151299
11.98	0.237715825438499
11.985	0.237612619996071
11.99	0.237494006752968
11.995	0.237371429800987
12	0.237296998500824
12.005	0.237300708889961
12.01	0.237316071987152
12.015	0.237330853939056
12.02	0.237317577004433
12.025	0.237249970436096
12.03	0.237205803394318
12.035	0.237325072288513
12.04	0.23752349615097
12.045	0.237659692764282
12.05	0.237790614366531
12.055	0.238017052412033
12.06	0.238225132226944
12.065	0.238250270485878
12.07	0.238137394189835
12.075	0.238053977489471
12.08	0.238083839416504
12.085	0.238131165504456
12.09	0.238120555877686
12.095	0.238144159317017
12.1	0.238218903541565
12.105	0.238223165273666
12.11	0.2381901293993
12.115	0.238255992531776
12.12	0.238405182957649
12.125	0.238525167107582
12.13	0.238546565175056
12.135	0.238459810614586
12.14	0.238374322652817
12.145	0.238376349210739
12.15	0.238415226340294
12.155	0.238458469510078
12.16	0.238520473241806
12.165	0.238555610179901
12.17	0.238469332456589
12.175	0.23826564848423
12.18	0.238034784793854
12.185	0.237930625677109
12.19	0.238019749522209
12.195	0.238248720765114
12.2	0.238505303859711
12.205	0.238741546869278
12.21	0.238958552479744
12.215	0.239120647311211
12.22	0.239235490560532
12.225	0.239391818642616
12.23	0.239612847566605
12.235	0.23978079855442
12.24	0.239923313260078
12.245	0.240112915635109
12.25	0.240354299545288
12.255	0.240590125322342
12.26	0.240837782621384
12.265	0.241048023104668
12.27	0.241175577044487
12.275	0.241252690553665
12.28	0.241362765431404
12.285	0.241558760404587
12.29	0.241790696978569
12.295	0.241974458098412
12.3	0.242111250758171
12.305	0.242312043905258
12.31	0.24258953332901
12.315	0.242874100804329
12.32	0.243076026439667
12.325	0.243124276399612
12.33	0.243017449975014
12.335	0.242901802062988
12.34	0.24294875562191
12.345	0.243192344903946
12.35	0.24352103471756
12.355	0.243890285491943
12.36	0.244282469153404
12.365	0.24457710981369
12.37	0.244720980525017
12.375	0.244790360331535
12.38	0.244770556688309
12.385	0.244582995772362
12.39	0.244291931390762
12.395	0.244081243872643
12.4	0.244044467806816
12.405	0.244181886315346
12.41	0.244355142116547
12.415	0.244521096348763
12.42	0.244738042354584
12.425	0.245057418942451
12.43	0.245360016822815
12.435	0.24558262526989
12.44	0.245680317282677
12.445	0.245570883154869
12.45	0.245322078466415
12.455	0.245149031281471
12.46	0.245182245969772
12.465	0.245318159461021
12.47	0.245368808507919
12.475	0.245246827602386
12.48	0.245002433657646
12.485	0.244640842080116
12.49	0.244173318147659
12.495	0.243731021881104
12.5	0.243430554866791
12.505	0.243240535259247
12.51	0.243098840117455
12.515	0.242940679192543
12.52	0.242787346243858
12.525	0.2427137196064
12.53	0.242744341492653
12.535	0.24278225004673
12.54	0.24278861284256
12.545	0.242807701230049
12.55	0.242847636342049
12.555	0.242818087339401
12.56	0.242625683546066
12.565	0.242356508970261
12.57	0.242272689938545
12.575	0.242455616593361
12.58	0.242654979228973
12.585	0.242681935429573
12.59	0.242643907666206
12.595	0.242660388350487
12.6	0.242629677057266
12.605	0.242526262998581
12.61	0.242468908429146
12.615	0.242586523294449
12.62	0.242822542786598
12.625	0.243218511343002
12.63	0.243692621588707
12.635	0.244088351726532
12.64	0.244444131851196
12.645	0.244803041219711
12.65	0.245021745562553
12.655	0.245113626122475
12.66	0.245247721672058
12.665	0.24550873041153
12.67	0.245906293392181
12.675	0.246418923139572
12.68	0.246896967291832
12.685	0.247184351086617
12.69	0.247342959046364
12.695	0.247532352805138
12.7	0.24783256649971
12.705	0.248183220624924
12.71	0.248481392860413
12.715	0.248674139380455
12.72	0.248842105269432
12.725	0.249015644192696
12.73	0.249157816171646
12.735	0.249302312731743
12.74	0.249531507492065
12.745	0.249775499105453
12.75	0.249896109104156
12.755	0.24988067150116
12.76	0.24985060095787
12.765	0.249909594655037
12.77	0.249977082014084
12.775	0.249931544065475
12.78	0.249801993370056
12.785	0.249644592404366
12.79	0.249456241726875
12.795	0.249278679490089
12.8	0.249182119965553
12.805	0.24909944832325
12.81	0.248984336853027
12.815	0.248853459954262
12.82	0.248762831091881
12.825	0.248628526926041
12.83	0.248392060399055
12.835	0.248104318976402
12.84	0.247692301869392
12.845	0.24717378616333
12.85	0.246691673994064
12.855	0.246318578720093
12.86	0.245983153581619
12.865	0.245672106742859
12.87	0.245379075407982
12.875	0.245115950703621
12.88	0.244887202978134
12.885	0.244652256369591
12.89	0.244376704096794
12.895	0.244074121117592
12.9	0.243756785988808
12.905	0.243466228246689
12.91	0.243257477879524
12.915	0.243144631385803
12.92	0.242999613285065
12.925	0.242703750729561
12.93	0.242361590266228
12.935	0.242177307605743
12.94	0.242127791047096
12.945	0.242041885852814
12.95	0.24186310172081
12.955	0.241660505533218
12.96	0.241498038172722
12.965	0.24138380587101
12.97	0.241263061761856
12.975	0.241143003106117
12.98	0.241077944636345
12.985	0.241041213274002
12.99	0.240965232253075
12.995	0.240872249007225
13	0.240863561630249
13.005	0.240935757756233
13.01	0.241011813282967
13.015	0.241130411624908
13.02	0.241282433271408
13.025	0.241431415081024
13.03	0.241671115159988
13.035	0.241984561085701
13.04	0.242289736866951
13.045	0.242561295628548
13.05	0.242764458060265
13.055	0.242822021245956
13.06	0.242858082056046
13.065	0.243022903800011
13.07	0.243215635418892
13.075	0.243280306458473
13.08	0.243242233991623
13.085	0.243226274847984
13.09	0.243176102638245
13.095	0.24306432902813
13.1	0.243038684129715
13.105	0.243155002593994
13.11	0.243215516209602
13.115	0.243229255080223
13.12	0.243389174342155
13.125	0.243639126420021
13.13	0.24375593662262
13.135	0.243722766637802
13.14	0.243641510605812
13.145	0.243620663881302
13.15	0.243719935417175
13.155	0.243898883461952
13.16	0.244026690721512
13.165	0.24411728978157
13.17	0.244240120053291
13.175	0.244384676218033
13.18	0.244450971484184
13.185	0.244390919804573
13.19	0.244164109230042
13.195	0.243837952613831
13.2	0.243575155735016
13.205	0.243419542908669
13.21	0.243316292762756
13.215	0.243294984102249
13.22	0.243345692753792
13.225	0.243399173021317
13.23	0.243405610322952
13.235	0.243424922227859
13.24	0.243556633591652
13.245	0.243756756186485
13.25	0.243874877691269
13.255	0.243876382708549
13.26	0.24377965927124
13.265	0.24360491335392
13.27	0.243440791964531
13.275	0.243358552455902
13.28	0.243297651410103
13.285	0.243192926049232
13.29	0.24309378862381
13.295	0.243052989244461
13.3	0.243020102381706
13.305	0.242876976728439
13.31	0.242573380470276
13.315	0.242217138409615
13.32	0.241971299052238
13.325	0.24187259376049
13.33	0.241833165287971
13.335	0.241776287555695
13.34	0.241677135229111
13.345	0.241574704647064
13.35	0.241527497768402
13.355	0.241454884409904
13.36	0.241273686289787
13.365	0.241030886769295
13.37	0.24074150621891
13.375	0.240438207983971
13.38	0.240277037024498
13.385	0.240336418151855
13.39	0.240495905280113
13.395	0.240588456392288
13.4	0.240562453866005
13.405	0.240488722920418
13.41	0.24039863049984
13.415	0.240310832858086
13.42	0.240278303623199
13.425	0.24031925201416
13.43	0.240291908383369
13.435	0.240112274885178
13.44	0.239856868982315
13.445	0.239664405584335
13.45	0.239614188671112
13.455	0.239668905735016
13.46	0.239693239331245
13.465	0.239634364843369
13.47	0.239526242017746
13.475	0.239413067698479
13.48	0.239244714379311
13.485	0.238944977521896
13.49	0.238551005721092
13.495	0.238214671611786
13.5	0.237991213798523
13.505	0.237858980894089
13.51	0.23782879114151
13.515	0.23785263299942
13.52	0.237819001078606
13.525	0.237784460186958
13.53	0.237858965992928
13.535	0.237975090742111
13.54	0.237901270389557
13.545	0.237570434808731
13.55	0.23717488348484
13.555	0.23689965903759
13.56	0.236717909574509
13.565	0.236578196287155
13.57	0.236519053578377
13.575	0.236523002386093
13.58	0.236476942896843
13.585	0.236294582486153
13.59	0.235996201634407
13.595	0.2357077896595
13.6	0.235555246472359
13.605	0.235537931323051
13.61	0.23554927110672
13.615	0.235421225428581
13.62	0.235155507922173
13.625	0.234842658042908
13.63	0.23455186188221
13.635	0.234352767467499
13.64	0.234204769134521
13.645	0.234043195843697
13.65	0.233844056725502
13.655	0.233628645539284
13.66	0.233462616801262
13.665	0.233424171805382
13.67	0.233486726880074
13.675	0.233512163162231
13.68	0.233467549085617
13.685	0.233486637473106
13.69	0.233551368117332
13.695	0.233500003814697
13.7	0.233325630426407
13.705	0.233106508851051
13.71	0.232824638485909
13.715	0.232529520988464
13.72	0.232351318001747
13.725	0.232274889945984
13.73	0.232255950570107
13.735	0.232306614518166
13.74	0.232373043894768
13.745	0.232336312532425
13.75	0.232228696346283
13.755	0.232175409793854
13.76	0.232251912355423
13.765	0.232432469725609
13.77	0.232591450214386
13.775	0.232634320855141
13.78	0.23259337246418
13.785	0.23250487446785
13.79	0.232457011938095
13.795	0.23259536921978
13.8	0.232859537005424
13.805	0.233073800802231
13.81	0.233200758695602
13.815	0.233337640762329
13.82	0.233524397015572
13.825	0.233734935522079
13.83	0.233888670802116
13.835	0.233998566865921
13.84	0.234127968549728
13.845	0.234253212809563
13.85	0.234412893652916
13.855	0.23466457426548
13.86	0.234902366995811
13.865	0.234963804483414
13.87	0.234905511140823
13.875	0.234891712665558
13.88	0.235034510493279
13.885	0.23524235188961
13.89	0.235380187630653
13.895	0.235453546047211
13.9	0.23561917245388
13.905	0.235938608646393
13.91	0.236249417066574
13.915	0.236452907323837
13.92	0.23659785091877
13.925	0.2367143034935
13.93	0.236889779567719
13.935	0.237144723534584
13.94	0.237371549010277
13.945	0.237554118037224
13.95	0.237724557518959
13.955	0.237842813134193
13.96	0.237888485193253
13.965	0.237930327653885
13.97	0.238009870052338
13.975	0.238044559955597
13.98	0.238001525402069
13.985	0.2379040569067
13.99	0.23778273165226
13.995	0.237669259309769
14	0.237593188881874
14.005	0.237614557147026
14.01	0.237752869725227
14.015	0.237897679209709
14.02	0.237957626581192
14.025	0.237920075654984
14.03	0.237826645374298
14.035	0.237707436084747
14.04	0.237616091966629
14.045	0.237559542059898
14.05	0.237506091594696
14.055	0.237460806965828
14.06	0.23745821416378
14.065	0.237434595823288
14.07	0.237276032567024
14.075	0.2370295971632
14.08	0.236819922924042
14.085	0.236655160784721
14.09	0.236491978168488
14.095	0.236394852399826
14.1	0.236440986394882
14.105	0.236544087529182
14.11	0.236558005213737
14.115	0.236496031284332
14.12	0.236438855528831
14.125	0.236349329352379
14.13	0.236159712076187
14.135	0.235913947224617
14.14	0.23574198782444
14.145	0.235665500164032
14.15	0.235581964254379
14.155	0.235436499118805
14.16	0.235400840640068
14.165	0.235566794872284
14.17	0.235786184668541
14.175	0.23587466776371
14.18	0.235873594880104
14.185	0.235821843147278
14.19	0.235712647438049
14.195	0.235548973083496
14.2	0.235386043787003
14.205	0.235245987772942
14.21	0.235258206725121
14.215	0.235545814037323
14.22	0.23593008518219
14.225	0.236113533377647
14.23	0.236016884446144
14.235	0.235833942890167
14.24	0.235699445009232
14.245	0.235687449574471
14.25	0.235754266381264
14.255	0.235832586884499
14.26	0.235877841711044
14.265	0.235949665307999
14.27	0.236067101359367
14.275	0.236238181591034
14.28	0.236371383070946
14.285	0.236445501446724
14.29	0.236555561423302
14.295	0.236717507243156
14.3	0.236863493919373
14.305	0.237008959054947
14.31	0.237118065357208
14.315	0.237080425024033
14.32	0.23695470392704
14.325	0.236833423376083
14.33	0.236729711294174
14.335	0.236629620194435
14.34	0.236536845564842
14.345	0.236431732773781
14.35	0.236328095197678
14.355	0.236321017146111
14.36	0.236486554145813
14.365	0.236839160323143
14.37	0.237304151058197
14.375	0.237710148096085
14.38	0.237906098365784
14.385	0.23796708881855
14.39	0.238064929842949
14.395	0.238233461976051
14.4	0.2383893430233
14.405	0.238378122448921
14.41	0.238157704472542
14.415	0.237917542457581
14.42	0.237909913063049
14.425	0.23815581202507
14.43	0.238506555557251
14.435	0.238819360733032
14.44	0.239001423120499
14.445	0.239121198654175
14.45	0.239346727728844
14.455	0.239622876048088
14.46	0.23979052901268
14.465	0.239916935563087
14.47	0.240092381834984
14.475	0.240215107798576
14.48	0.24026595056057
14.485	0.240345999598503
14.49	0.240478500723839
14.495	0.240559369325638
14.5	0.240524977445602
14.505	0.240479573607445
14.51	0.240527182817459
14.515	0.240612402558327
14.52	0.240681320428848
14.525	0.240817293524742
14.53	0.241035804152489
14.535	0.241169810295105
14.54	0.241138249635696
14.545	0.241027891635895
14.55	0.240960508584976
14.555	0.241025358438492
14.56	0.241280868649483
14.565	0.241583690047264
14.57	0.241795092821121
14.575	0.241866827011108
14.58	0.241816714406013
14.585	0.241694793105125
14.59	0.241682827472687
14.595	0.241779699921608
14.6	0.241836830973625
14.605	0.241769433021545
14.61	0.241654440760612
14.615	0.241590827703476
14.62	0.24159748852253
14.625	0.241641357541084
14.63	0.241743370890617
14.635	0.241936922073364
14.64	0.242204159498215
14.645	0.242393478751183
14.65	0.242370426654816
14.655	0.242257833480835
14.66	0.242308184504509
14.665	0.242551058530807
14.67	0.242748931050301
14.675	0.242796927690506
14.68	0.24285951256752
14.685	0.243016541004181
14.69	0.243106305599213
14.695	0.242998570203781
14.7	0.242854624986649
14.705	0.242932885885239
14.71	0.243261367082596
14.715	0.243644177913666
14.72	0.243959829211235
14.725	0.244159668684006
14.73	0.24413289129734
14.735	0.243847250938416
14.74	0.24350480735302
14.745	0.243313640356064
14.75	0.243265330791473
14.755	0.243290692567825
14.76	0.24332819879055
14.765	0.243354022502899
14.77	0.243372827768326
14.775	0.243352442979813
14.78	0.24326328933239
14.785	0.243193864822388
14.79	0.243233248591423
14.795	0.243290722370148
14.8	0.243330180644989
14.805	0.243351325392723
14.81	0.243321880698204
14.815	0.243270859122276
14.82	0.243325889110565
14.825	0.243390053510666
14.83	0.243284597992897
14.835	0.243055373430252
14.84	0.242849767208099
14.845	0.24264058470726
14.85	0.242398858070374
14.855	0.242230072617531
14.86	0.24219211935997
14.865	0.24216516315937
14.87	0.242079332470894
14.875	0.241954267024994
14.88	0.241832584142685
14.885	0.241744041442871
14.89	0.24172468483448
14.895	0.241702497005463
14.9	0.241669163107872
14.905	0.241653382778168
14.91	0.241641029715538
14.915	0.241653382778168
14.92	0.241739243268967
14.925	0.241798147559166
14.93	0.241751715540886
14.935	0.241674989461899
14.94	0.241626709699631
14.945	0.241634413599968
14.95	0.241677463054657
14.955	0.241704121232033
14.96	0.241740450263023
14.965	0.241808220744133
14.97	0.241910755634308
14.975	0.24203497171402
14.98	0.242146238684654
14.985	0.242225676774979
14.99	0.24236835539341
14.995	0.242552995681763
15	0.242610797286034
15.005	0.242564991116524
15.01	0.242558777332306
15.015	0.242585480213165
15.02	0.242601677775383
15.025	0.242673084139824
15.03	0.242781072854996
15.035	0.242868185043335
15.04	0.242899194359779
15.045	0.242924496531487
15.05	0.242913097143173
15.055	0.242820173501968
15.06	0.242670148611069
15.065	0.242510750889778
15.07	0.242342978715897
15.075	0.242221787571907
15.08	0.242182299494743
15.085	0.242170736193657
15.09	0.242123275995255
15.095	0.242011591792107
15.1	0.241889834403992
15.105	0.241875827312469
15.11	0.241987079381943
15.115	0.242090627551079
15.12	0.242051482200623
15.125	0.241845279932022
15.13	0.241575494408607
15.135	0.241374015808105
15.14	0.241340592503548
15.145	0.241416037082672
15.15	0.241502344608307
15.155	0.24160335958004
15.16	0.241774171590805
15.165	0.241854548454285
15.17	0.241795510053635
15.175	0.241796553134918
15.18	0.24202860891819
15.185	0.24237884581089
15.19	0.242656588554382
15.195	0.242689609527588
15.2	0.242494463920593
15.205	0.242219671607018
15.21	0.241980075836182
15.215	0.241801142692566
15.22	0.241761267185211
15.225	0.241871997714043
15.23	0.242037728428841
15.235	0.242146864533424
15.24	0.242193698883057
15.245	0.242201909422874
15.25	0.242225766181946
15.255	0.242212042212486
15.26	0.242064863443375
15.265	0.241844221949577
15.27	0.241692051291466
15.275	0.24164716899395
15.28	0.241652250289917
15.285	0.241651549935341
15.29	0.241691112518311
15.295	0.24180743098259
15.3	0.241939887404442
15.305	0.242016389966011
15.31	0.241980269551277
15.315	0.241843402385712
15.32	0.241787523031235
15.325	0.241875946521759
15.33	0.241886541247368
15.335	0.241768941283226
15.34	0.241678848862648
15.345	0.241669118404388
15.35	0.241713538765907
15.355	0.241850972175598
15.36	0.242036402225494
15.365	0.242135107517242
15.37	0.242128863930702
15.375	0.242122799158096
15.38	0.242138355970383
15.385	0.242114141583443
15.39	0.242047920823097
15.395	0.242003351449966
15.4	0.24201862514019
15.405	0.242091670632362
15.41	0.242104679346085
15.415	0.241997703909874
15.42	0.241883724927902
15.425	0.241933614015579
15.43	0.242166757583618
15.435	0.242416590452194
15.44	0.242513135075569
15.445	0.242493718862534
15.45	0.242434740066528
15.455	0.242317751049995
15.46	0.242161378264427
15.465	0.24202361702919
15.47	0.24194124341011
15.475	0.241997674107552
15.48	0.242234393954277
15.485	0.242514923214912
15.49	0.242610171437263
15.495	0.24245385825634
15.5	0.242206439375877
15.505	0.242059841752052
15.51	0.242008745670319
15.515	0.241996616125107
15.52	0.242076382040977
15.525	0.242212191224098
15.53	0.242176190018654
15.535	0.241890951991081
15.54	0.241645887494087
15.545	0.241650521755219
15.55	0.24177759885788
15.555	0.241803005337715
15.56	0.24174690246582
15.565	0.241651520133018
15.57	0.241528689861298
15.575	0.241505190730095
15.58	0.241630971431732
15.585	0.241740703582764
15.59	0.241708919405937
15.595	0.24162794649601
15.6	0.241547986865044
15.605	0.241513267159462
15.61	0.241535216569901
15.615	0.241580933332443
15.62	0.241560071706772
15.625	0.241528019309044
15.63	0.241514027118683
15.635	0.24142324924469
15.64	0.24117349088192
15.645	0.240919083356857
15.65	0.240785583853722
15.655	0.240832567214966
15.66	0.240976274013519
15.665	0.241123035550117
15.67	0.241266861557961
15.675	0.241472288966179
15.68	0.241658017039299
15.685	0.241752162575722
15.69	0.241776511073112
15.695	0.241800397634506
15.7	0.241800054907799
15.705	0.24170409142971
15.71	0.241614520549774
15.715	0.241718545556068
15.72	0.242004364728928
15.725	0.242327615618706
15.73	0.242514729499817
15.735	0.242441982030869
15.74	0.242180407047272
15.745	0.241912245750427
15.75	0.241706117987633
15.755	0.241520926356316
15.76	0.241363137960434
15.765	0.241284221410751
15.77	0.241339400410652
15.775	0.241538301110268
15.78	0.241744920611382
15.785	0.241829052567482
15.79	0.241827547550201
15.795	0.241852656006813
15.8	0.241903394460678
15.805	0.242010742425919
15.81	0.242153838276863
15.815	0.242234334349632
15.82	0.242223635315895
15.825	0.242274269461632
15.83	0.242413535714149
15.835	0.24244399368763
15.84	0.242248639464378
15.845	0.242033109068871
15.85	0.241916730999947
15.855	0.241890028119087
15.86	0.241927996277809
15.865	0.241953685879707
15.87	0.241840675473213
15.875	0.241644635796547
15.88	0.241429418325424
15.885	0.241248086094856
15.89	0.241192758083344
15.895	0.241288527846336
15.9	0.241369917988777
15.905	0.241269126534462
15.91	0.241045191884041
15.915	0.240907087922096
15.92	0.240972191095352
15.925	0.241183519363403
15.93	0.241427168250084
15.935	0.241603180766106
15.94	0.241679862141609
15.945	0.24166876077652
15.95	0.241625681519508
15.955	0.241576790809631
15.96	0.241504952311516
15.965	0.241406098008156
15.97	0.241287127137184
15.975	0.241114988923073
15.98	0.240844398736954
15.985	0.240575507283211
15.99	0.240459844470024
15.995	0.240501269698143
16	0.240572050213814
16.005	0.240626439452171
16.01	0.240666776895523
16.015	0.24080590903759
16.02	0.241082638502121
16.025	0.241488233208656
16.03	0.24196945130825
16.035	0.242451593279839
16.04	0.24285614490509
16.045	0.243158653378487
16.05	0.243399694561958
16.055	0.243543446063995
16.06	0.243544653058052
16.065	0.243493050336838
16.07	0.243554756045341
16.075	0.243694320321083
16.08	0.243788942694664
16.085	0.243751868605614
16.09	0.243688300251961
16.095	0.243669912219048
16.1	0.243676975369453
16.105	0.243701800704002
16.11	0.243778198957443
16.115	0.2438033670187
16.12	0.24373060464859
16.125	0.243686079978943
16.13	0.243761613965034
16.135	0.243853077292442
16.14	0.243828877806664
16.145	0.243780344724655
16.15	0.243866264820099
16.155	0.244005382061005
16.16	0.243986114859581
16.165	0.243830695748329
16.17	0.243773654103279
16.175	0.243944123387337
16.18	0.244155004620552
16.185	0.244193911552429
16.19	0.244014754891396
16.195	0.243763074278831
16.2	0.243564575910568
16.205	0.243413612246513
16.21	0.243159666657448
16.215	0.242761820554733
16.22	0.242438048124313
16.225	0.242287635803223
16.23	0.2421695291996
16.235	0.242000266909599
16.24	0.241769820451736
16.245	0.241453096270561
16.25	0.241075560450554
16.255	0.240759864449501
16.26	0.240598484873772
16.265	0.24051421880722
16.27	0.240412920713425
16.275	0.240330085158348
16.28	0.24028605222702
16.285	0.240151762962341
16.29	0.239886209368706
16.295	0.239597752690315
16.3	0.239360883831978
16.305	0.239103108644485
16.31	0.238797709345818
16.315	0.23852650821209
16.32	0.238371014595032
16.325	0.23822183907032
16.33	0.237910628318787
16.335	0.237514182925224
16.34	0.237195715308189
16.345	0.236947596073151
16.35	0.236764818429947
16.355	0.236728817224503
16.36	0.236846476793289
16.365	0.237027749419212
16.37	0.237185329198837
16.375	0.237235680222511
16.38	0.237177968025208
16.385	0.237104848027229
16.39	0.237120121717453
16.395	0.237228587269783
16.4	0.237325355410576
16.405	0.237315282225609
16.41	0.237236231565475
16.415	0.237224236130714
16.42	0.237333819270134
16.425	0.237444281578064
16.43	0.237502470612526
16.435	0.237603589892387
16.44	0.237752720713615
16.445	0.237876325845718
16.45	0.237935364246368
16.455	0.237946271896362
16.46	0.237934187054634
16.465	0.237922877073288
16.47	0.237955555319786
16.475	0.2381272315979
16.48	0.238474503159523
16.485	0.238865032792091
16.49	0.239234924316406
16.495	0.239522948861122
16.5	0.239626243710518
16.505	0.23956872522831
16.51	0.239550888538361
16.515	0.239698573946953
16.52	0.239955797791481
16.525	0.240164428949356
16.53	0.240219786763191
16.535	0.240154922008514
16.54	0.240087285637856
16.545	0.2400823533535
16.55	0.240137189626694
16.555	0.240281850099564
16.56	0.240467324852943
16.565	0.240556508302689
16.57	0.240542739629745
16.575	0.240618318319321
16.58	0.240903809666634
16.585	0.241262257099152
16.59	0.241495013237
16.595	0.241613894701004
16.6	0.241648480296135
16.605	0.241618677973747
16.61	0.241617783904076
16.615	0.241666883230209
16.62	0.24170994758606
16.625	0.241747230291367
16.63	0.241816371679306
16.635	0.241868585348129
16.64	0.241890549659729
16.645	0.241928562521935
16.65	0.241975724697113
16.655	0.241936206817627
16.66	0.241827130317688
16.665	0.241783827543259
16.67	0.241880252957344
16.675	0.241989895701408
16.68	0.241992697119713
16.685	0.241943299770355
16.69	0.241879031062126
16.695	0.241727396845818
16.7	0.241548404097557
16.705	0.241514429450035
16.71	0.241580948233604
16.715	0.241572543978691
16.72	0.241492167115211
16.725	0.241497397422791
16.73	0.241631388664246
16.735	0.241773754358292
16.74	0.241869494318962
16.745	0.241933435201645
16.75	0.242046043276787
16.755	0.242214053869247
16.76	0.242372766137123
16.765	0.242524549365044
16.77	0.242659509181976
16.775	0.242679238319397
16.78	0.242632150650024
16.785	0.242659494280815
16.79	0.24274967610836
16.795	0.242802366614342
16.8	0.242737516760826
16.805	0.24256420135498
16.81	0.242398872971535
16.815	0.242481544613838
16.82	0.242831155657768
16.825	0.243315920233727
16.83	0.243766590952873
16.835	0.244127690792084
16.84	0.244399413466454
16.845	0.244516476988792
16.85	0.244535714387894
16.855	0.244635045528412
16.86	0.244803071022034
16.865	0.244930669665337
16.87	0.244988709688187
16.875	0.244997069239616
16.88	0.244995072484016
16.885	0.244964882731438
16.89	0.244788870215416
16.895	0.244501546025276
16.9	0.244231671094894
16.905	0.244042068719864
16.91	0.243886232376099
16.915	0.24367119371891
16.92	0.243421226739883
16.925	0.243255704641342
16.93	0.243192330002785
16.935	0.243187069892883
16.94	0.243229851126671
16.945	0.243239849805832
16.95	0.243170320987701
16.955	0.243065774440765
16.96	0.242988839745522
16.965	0.24289907515049
16.97	0.242751985788345
16.975	0.242539420723915
16.98	0.242342501878738
16.985	0.242182686924934
16.99	0.241963356733322
16.995	0.241666778922081
17	0.241418182849884
17.005	0.241336360573769
17.01	0.241332650184631
17.015	0.241223692893982
17.02	0.24105179309845
17.025	0.240953356027603
17.03	0.240938037633896
17.035	0.240995705127716
17.04	0.24110946059227
17.045	0.241191014647484
17.05	0.241304650902748
17.055	0.241595804691315
17.06	0.241986438632011
17.065	0.242311641573906
17.07	0.242649286985397
17.075	0.243050009012222
17.08	0.243403017520905
17.085	0.243716076016426
17.09	0.244045257568359
17.095	0.244368135929108
17.1	0.24473525583744
17.105	0.245194986462593
17.11	0.2456896007061
17.115	0.246181130409241
17.12	0.246625661849976
17.125	0.246921241283417
17.13	0.247075140476227
17.135	0.247207194566727
17.14	0.247369691729546
17.145	0.247574761509895
17.15	0.24775305390358
17.155	0.247763812541962
17.16	0.247684225440025
17.165	0.247716724872589
17.17	0.247878357768059
17.175	0.248058065772057
17.18	0.248172998428345
17.185	0.248080849647522
17.19	0.247708961367607
17.195	0.247257173061371
17.2	0.246893525123596
17.205	0.246525034308434
17.21	0.246067255735397
17.215	0.245805889368057
17.22	0.245802849531174
17.225	0.246007770299911
17.23	0.246398255228996
17.235	0.246926560997963
17.24	0.247416913509369
17.245	0.247771471738815
17.25	0.248067677021027
17.255	0.248353332281113
17.26	0.24863389134407
17.265	0.248975336551666
17.27	0.249368742108345
17.275	0.249664604663849
17.28	0.249748691916466
17.285	0.249702945351601
17.29	0.249648928642273
17.295	0.249584302306175
17.3	0.249440714716911
17.305	0.24920317530632
17.31	0.248944073915482
17.315	0.24871738255024
17.32	0.248434990644455
17.325	0.248055726289749
17.33	0.247615978121758
17.335	0.247114360332489
17.34	0.246638670563698
17.345	0.246292799711227
17.35	0.245994538068771
17.355	0.245631545782089
17.36	0.245106548070908
17.365	0.244395315647125
17.37	0.243592754006386
17.375	0.242794513702393
17.38	0.241978377103806
17.385	0.241047188639641
17.39	0.239969819784164
17.395	0.238860070705414
17.4	0.237825691699982
17.405	0.23683100938797
17.41	0.235873326659203
17.415	0.235514685511589
17.42	0.235631749033928
17.425	0.236136138439178
17.43	0.2369254976511
17.435	0.237859040498734
17.44	0.238919317722321
17.445	0.240139678120613
17.45	0.24140003323555
17.455	0.242496430873871
17.46	0.243351221084595
17.465	0.243949085474014
17.47	0.24438288807869
17.475	0.244855061173439
17.48	0.245504096150398
17.485	0.246256902813911
17.49	0.246985048055649
17.495	0.247617483139038
17.5	0.248129442334175
17.505	0.248461455106735
17.51	0.248536750674248
17.515	0.248480558395386
17.52	0.248432204127312
17.525	0.248320922255516
17.53	0.248048216104507
17.535	0.24764858186245
17.54	0.247232720255852
17.545	0.246789053082466
17.55	0.246227890253067
17.555	0.245521262288094
17.56	0.244759783148766
17.565	0.243992656469345
17.57	0.24323870241642
17.575	0.242516696453094
17.58	0.241752058267593
17.585	0.240854546427727
17.59	0.239824905991554
17.595	0.238795220851898
17.6	0.237774863839149
17.605	0.236710533499718
17.61	0.235576406121254
17.615	0.234864562749863
17.62	0.234519794583321
17.625	0.234456360340118
17.63	0.234573423862457
17.635	0.234781980514526
17.64	0.235028505325317
17.645	0.235264152288437
17.65	0.235410109162331
17.655	0.235462844371796
17.66	0.235496982932091
17.665	0.23554502427578
17.67	0.235614106059074
17.675	0.235740676522255
17.68	0.235888972878456
17.685	0.235981941223145
17.69	0.235971197485924
17.695	0.235894590616226
17.7	0.235829323530197
17.705	0.23578616976738
17.71	0.235713481903076
17.715	0.235549375414848
17.72	0.235287606716156
17.725	0.234913170337677
17.73	0.234489679336548
17.735	0.234049022197723
17.74	0.233594462275505
17.745	0.233076483011246
17.75	0.232459381222725
17.755	0.231721222400665
17.76	0.230899482965469
17.765	0.230088457465172
17.77	0.229414612054825
17.775	0.228975027799606
17.78	0.228739485144615
17.785	0.228492200374603
17.79	0.228067174553871
17.795	0.227477267384529
17.8	0.226852208375931
17.805	0.226317912340164
17.81	0.225946754217148
17.815	0.225967139005661
17.82	0.226244732737541
17.825	0.226645350456238
17.83	0.227047398686409
17.835	0.227385327219963
17.84	0.227743104100227
17.845	0.22822393476963
17.85	0.228863894939423
17.855	0.22959303855896
17.86	0.230302959680557
17.865	0.23094779253006
17.87	0.231481820344925
17.875	0.231943771243095
17.88	0.232301160693169
17.885	0.232504338026047
17.89	0.232533842325211
17.895	0.23248003423214
17.9	0.232403457164764
17.905	0.232376828789711
17.91	0.232422307133675
17.915	0.232501238584518
17.92	0.232542932033539
17.925	0.232531204819679
17.93	0.232511788606644
17.935	0.232463032007217
17.94	0.23249326646328
17.945	0.232543557882309
17.95	0.232494667172432
17.955	0.232339441776276
17.96	0.232191890478134
17.965	0.232152968645096
17.97	0.232253476977348
17.975	0.232446119189262
17.98	0.232581570744514
17.985	0.232651367783546
17.99	0.232565656304359
17.995	0.232316344976425
18	0.232041761279106
18.005	0.231929093599319
18.01	0.232150137424469
18.015	0.232686698436737
18.02	0.233308017253876
18.025	0.233796939253807
18.03	0.234267264604568
18.035	0.234732449054718
18.04	0.235118821263313
18.045	0.235518276691437
18.05	0.23591935634613
18.055	0.236414015293121
18.06	0.236855313181877
18.065	0.237316340208054
18.07	0.237708941102028
18.075	0.238033622503281
18.08	0.238268867135048
18.085	0.238498136401176
18.09	0.238669440150261
18.095	0.238731652498245
18.1	0.238776117563248
18.105	0.238779902458191
18.11	0.23875692486763
18.115	0.238696590065956
18.12	0.238700598478317
18.125	0.238784119486809
18.13	0.238878026604652
18.135	0.239005789160728
18.14	0.239237189292908
18.145	0.239482566714287
18.15	0.239692151546478
18.155	0.239844128489494
18.16	0.239894822239876
18.165	0.239844679832458
18.17	0.23965910077095
18.175	0.23941932618618
18.18	0.23925393819809
18.185	0.239213794469833
18.19	0.239367336034775
18.195	0.239565998315811
18.2	0.239692658185959
18.205	0.239689111709595
18.21	0.239700973033905
18.215	0.239669933915138
18.22	0.239512354135513
18.225	0.239193752408028
18.23	0.238841205835342
18.235	0.238580301403999
18.24	0.238375678658485
18.245	0.238180473446846
18.25	0.237999364733696
18.255	0.237907245755196
18.26	0.237896263599396
18.265	0.237849652767181
18.27	0.237661018967628
18.275	0.237281739711761
18.28	0.236948028206825
18.285	0.236728504300117
18.29	0.236725240945816
18.295	0.23682202398777
18.3	0.236911803483963
18.305	0.236898899078369
18.31	0.236894443631172
18.315	0.23690602183342
18.32	0.236833840608597
18.325	0.236748039722443
18.33	0.236626952886581
18.335	0.236604332923889
18.34	0.236644953489304
18.345	0.236693665385246
18.35	0.236719191074371
18.355	0.236779674887657
18.36	0.23674812912941
18.365	0.236675038933754
18.37	0.236560493707657
18.375	0.236493110656738
18.38	0.23652383685112
18.385	0.236583456397057
18.39	0.236691892147064
18.395	0.236786350607872
18.4	0.236820533871651
18.405	0.236813649535179
18.41	0.23684424161911
18.415	0.23695307970047
18.42	0.237168043851852
18.425	0.237461432814598
18.43	0.237668633460999
18.435	0.237855419516563
18.44	0.23777724802494
18.445	0.237572878599167
18.45	0.237290501594543
18.455	0.237214595079422
18.46	0.237335368990898
18.465	0.23746232688427
18.47	0.237570971250534
18.475	0.237559109926224
18.48	0.237507432699203
18.485	0.237411633133888
18.49	0.237349018454552
18.495	0.237335279583931
18.5	0.237267270684242
18.505	0.237150743603706
18.51	0.237020567059517
18.515	0.23690177500248
18.52	0.236788854002953
18.525	0.236659273505211
18.53	0.236544251441956
18.535	0.236407607793808
18.54	0.236222043633461
18.545	0.23606376349926
18.55	0.235931575298309
18.555	0.235751628875732
18.56	0.235509663820267
18.565	0.235315546393394
18.57	0.235092580318451
18.575	0.234853491187096
18.58	0.234591901302338
18.585	0.23441256582737
18.59	0.234444722533226
18.595	0.234557211399078
18.6	0.234526053071022
18.605	0.234249174594879
18.61	0.233870208263397
18.615	0.233615458011627
18.62	0.233519673347473
18.625	0.233438655734062
18.63	0.233255311846733
18.635	0.233079329133034
18.64	0.232923656702042
18.645	0.232845768332481
18.65	0.232819780707359
18.655	0.232862681150436
18.66	0.232794746756554
18.665	0.232715874910355
18.67	0.232643976807594
18.675	0.232592508196831
18.68	0.232538089156151
18.685	0.232262536883354
18.69	0.23199550807476
18.695	0.231766864657402
18.7	0.231683775782585
18.705	0.231702551245689
18.71	0.23179417848587
18.715	0.231901884078979
18.72	0.23186194896698
18.725	0.231669560074806
18.73	0.23136667907238
18.735	0.231079146265984
18.74	0.230798125267029
18.745	0.230514839291573
18.75	0.230256304144859
18.755	0.230039194226265
18.76	0.229928717017174
18.765	0.22994239628315
18.77	0.23007421195507
18.775	0.230203494429588
18.78	0.230209842324257
18.785	0.230122700333595
18.79	0.230010688304901
18.795	0.229955837130547
18.8	0.230032175779343
18.805	0.230165272951126
18.81	0.23027691245079
18.815	0.23031011223793
18.82	0.230292081832886
18.825	0.230245560407639
18.83	0.230118542909622
18.835	0.229985877871513
18.84	0.229860678315163
18.845	0.229924499988556
18.85	0.230177342891693
18.855	0.230592772364616
18.86	0.23094542324543
18.865	0.231166750192642
18.87	0.231344059109688
18.875	0.231404229998589
18.88	0.23146764934063
18.885	0.231406554579735
18.89	0.231291592121124
18.895	0.231214702129364
18.9	0.231109395623207
18.905	0.230882167816162
18.91	0.230625852942467
18.915	0.230431661009789
18.92	0.230287611484528
18.925	0.229969516396523
18.93	0.229740083217621
18.935	0.229631751775742
18.94	0.22968964278698
18.945	0.229786783456802
18.95	0.229921087622643
18.955	0.230101481080055
18.96	0.23038287460804
18.965	0.230691969394684
18.97	0.230918690562248
18.975	0.231002390384674
18.98	0.230983272194862
18.985	0.230940833687782
18.99	0.230908036231995
18.995	0.2308219820261
19	0.230678215622902
19.005	0.230591490864754
19.01	0.230574488639832
19.015	0.230455324053764
19.02	0.230253487825394
19.025	0.230054602026939
19.03	0.230021208524704
19.035	0.230162188410759
19.04	0.230401083827019
19.045	0.230576857924461
19.05	0.230739146471024
19.055	0.230832099914551
19.06	0.230808779597282
19.065	0.230695009231567
19.07	0.230544984340668
19.075	0.230391561985016
19.08	0.230347663164139
19.085	0.23041944205761
19.09	0.230476826429367
19.095	0.230604216456413
19.1	0.230731070041656
19.105	0.230867683887482
19.11	0.230839550495148
19.115	0.230775579810143
19.12	0.230634585022926
19.125	0.23059056699276
19.13	0.230606555938721
19.135	0.230647146701813
19.14	0.230798602104187
19.145	0.231074064970016
19.15	0.231225401163101
19.155	0.231101527810097
19.16	0.230924978852272
19.165	0.230834677815437
19.17	0.230910152196884
19.175	0.231090545654297
19.18	0.231239944696426
19.185	0.231219887733459
19.19	0.2310551404953
19.195	0.230808332562447
19.2	0.230766385793686
19.205	0.230796933174133
19.21	0.230867296457291
19.215	0.23078316450119
19.22	0.230673685669899
19.225	0.230681002140045
19.23	0.230687990784645
19.235	0.230638146400452
19.24	0.230515509843826
19.245	0.230449572205544
19.25	0.23049108684063
19.255	0.230597481131554
19.26	0.230593174695969
19.265	0.230607330799103
19.27	0.230481922626495
19.275	0.2303287088871
19.28	0.230090796947479
19.285	0.22990944981575
19.29	0.229754984378815
19.295	0.229692846536636
19.3	0.229646548628807
19.305	0.229606553912163
19.31	0.229536592960358
19.315	0.229599624872208
19.32	0.229715302586555
19.325	0.229892700910568
19.33	0.230088546872139
19.335	0.230283305048943
19.34	0.230369880795479
19.345	0.230379700660706
19.35	0.23033244907856
19.355	0.230306848883629
19.36	0.230264022946358
19.365	0.230139851570129
19.37	0.229947879910469
19.375	0.229919031262398
19.38	0.229996308684349
19.385	0.230034053325653
19.39	0.229870960116386
19.395	0.229694426059723
19.4	0.22966568171978
19.405	0.229799792170525
19.41	0.229856327176094
19.415	0.229909405112267
19.42	0.229988813400269
19.425	0.230122819542885
19.43	0.230239421129227
19.435	0.230300143361092
19.44	0.230376958847046
19.445	0.230468288064003
19.45	0.230612203478813
19.455	0.23072238266468
19.46	0.230802416801453
19.465	0.230803161859512
19.47	0.23072424530983
19.475	0.230714946985245
19.48	0.230705916881561
19.485	0.230621084570885
19.49	0.230509549379349
19.495	0.230609908699989
19.5	0.230812206864357
19.505	0.230943500995636
19.51	0.230922356247902
19.515	0.230876788496971
19.52	0.230903521180153
19.525	0.230898097157478
19.53	0.230905249714851
19.535	0.230913922190666
19.54	0.230933114886284
19.545	0.230846464633942
19.55	0.230701819062233
19.555	0.230583429336548
19.56	0.230520457029343
19.565	0.230516597628593
19.57	0.230538561940193
19.575	0.230612710118294
19.58	0.230715528130531
19.585	0.230913534760475
19.59	0.231240406632423
19.595	0.231635063886642
19.6	0.231911465525627
19.605	0.232044324278831
19.61	0.232268586754799
19.615	0.232521668076515
19.62	0.232746616005898
19.625	0.232787415385246
19.63	0.232829451560974
19.635	0.232943385839462
19.64	0.233163014054298
19.645	0.233348935842514
19.65	0.233493581414223
19.655	0.233566015958786
19.66	0.233648136258125
19.665	0.23374317586422
19.67	0.233778357505798
19.675	0.233771353960037
19.68	0.233826011419296
19.685	0.233996108174324
19.69	0.234257340431213
19.695	0.234524101018906
19.7	0.234818369150162
19.705	0.235067918896675
19.71	0.235057324171066
19.715	0.235056057572365
19.72	0.23512202501297
19.725	0.235336437821388
19.73	0.235635936260223
19.735	0.235960409045219
19.74	0.236163958907127
19.745	0.236190244555473
19.75	0.236173495650291
19.755	0.236225768923759
19.76	0.236384838819504
19.765	0.236611947417259
19.77	0.236778452992439
19.775	0.236860767006874
19.78	0.236885234713554
19.785	0.236852213740349
19.79	0.236889243125916
19.795	0.237024411559105
19.8	0.237223416566849
19.805	0.237441122531891
19.81	0.23769123852253
19.815	0.237938910722733
19.82	0.238106861710548
19.825	0.238204345107079
19.83	0.238192319869995
19.835	0.238130986690521
19.84	0.237919345498085
19.845	0.237701967358589
19.85	0.237587437033653
19.855	0.237553343176842
19.86	0.237524181604385
19.865	0.23751400411129
19.87	0.237500697374344
19.875	0.237412452697754
19.88	0.237295120954514
19.885	0.23722043633461
19.89	0.237233087420464
19.895	0.237297296524048
19.9	0.237419262528419
19.905	0.237590700387955
19.91	0.237807497382164
19.915	0.238080456852913
19.92	0.238366737961769
19.925	0.238743096590042
19.93	0.239354655146599
19.935	0.239908203482628
19.94	0.240095853805542
19.945	0.240101248025894
19.95	0.240025475621223
19.955	0.240008175373077
19.96	0.240013793110847
19.965	0.24009658396244
19.97	0.240093275904655
19.975	0.239987313747406
19.98	0.239837840199471
19.985	0.239673405885696
19.99	0.239500477910042
19.995	0.239376559853554
20	0.239275306463242
20.005	0.239248156547546
20.01	0.239152237772942
20.015	0.239151984453201
20.02	0.239270076155663
20.025	0.239486366510391
20.03	0.239620983600616
20.035	0.239519089460373
20.04	0.239353358745575
20.045	0.239397928118706
20.05	0.239635616540909
20.055	0.239846408367157
20.06	0.239892303943634
20.065	0.239913523197174
20.07	0.239951074123383
20.075	0.239988550543785
20.08	0.239932462573051
20.085	0.23975171148777
20.09	0.239645019173622
20.095	0.239519596099854
20.1	0.239349886775017
20.105	0.239200621843338
20.11	0.239049687981606
20.115	0.238951295614243
20.12	0.238864824175835
20.125	0.238814115524292
20.13	0.238773167133331
20.135	0.238772958517075
20.14	0.238861843943596
20.145	0.239062234759331
20.15	0.239289730787277
20.155	0.239494904875755
20.16	0.239640891551971
20.165	0.239661410450935
20.17	0.23952941596508
20.175	0.239356383681297
20.18	0.239251136779785
20.185	0.239179566502571
20.19	0.239163517951965
20.195	0.239240422844887
20.2	0.239317312836647
20.205	0.239518135786057
20.21	0.239725962281227
20.215	0.239818558096886
20.22	0.23990772664547
20.225	0.240023612976074
20.23	0.240120276808739
20.235	0.240111961960793
20.24	0.240097120404243
20.245	0.240010172128677
20.25	0.240047916769981
20.255	0.240084752440453
20.26	0.240227848291397
20.265	0.240292564034462
20.27	0.240283414721489
20.275	0.240312427282333
20.28	0.2403893917799
20.285	0.240510687232018
20.29	0.240636974573135
20.295	0.240826979279518
20.3	0.24093471467495
20.305	0.240860596299171
20.31	0.24072553217411
20.315	0.240510910749435
20.32	0.240265980362892
20.325	0.240007504820824
20.33	0.239944234490395
20.335	0.240047708153725
20.34	0.240291476249695
20.345	0.240593761205673
20.35	0.240951731801033
20.355	0.241035267710686
20.36	0.240858465433121
20.365	0.2405726313591
20.37	0.240470826625824
20.375	0.24054491519928
20.38	0.240739271044731
20.385	0.240934744477272
20.39	0.241070657968521
20.395	0.241099640727043
20.4	0.240976080298424
20.405	0.24086906015873
20.41	0.24088516831398
20.415	0.240922480821609
20.42	0.240932539105415
20.425	0.240831151604652
20.43	0.240676164627075
20.435	0.240514993667603
20.44	0.240419939160347
20.445	0.240370631217957
20.45	0.240295931696892
20.455	0.240059122443199
20.46	0.239737719297409
20.465	0.23957721889019
20.47	0.239680781960487
20.475	0.239876747131348
20.48	0.240119248628616
20.485	0.240278452634811
20.49	0.240394458174706
20.495	0.240595683455467
20.5	0.240834444761276
20.505	0.240977555513382
20.51	0.241020977497101
20.515	0.241100907325745
20.52	0.241163894534111
20.525	0.241105288267136
20.53	0.240949124097824
20.535	0.240723073482513
20.54	0.240559533238411
20.545	0.240678608417511
20.55	0.240928336977959
20.555	0.24116362631321
20.56	0.2412960678339
20.565	0.241421818733215
20.57	0.241546392440796
20.575	0.24158388376236
20.58	0.241609916090965
20.585	0.241590023040771
20.59	0.241539299488068
20.595	0.241497740149498
20.6	0.24143622815609
20.605	0.241329297423363
20.61	0.241213798522949
20.615	0.241126224398613
20.62	0.241037249565125
20.625	0.240852653980255
20.63	0.24059747159481
20.635	0.240405082702637
20.64	0.240282848477364
20.645	0.240078672766685
20.65	0.239919722080231
20.655	0.239881828427315
20.66	0.239928498864174
20.665	0.240057766437531
20.67	0.240283086895943
20.675	0.24063341319561
20.68	0.241052269935608
20.685	0.241291150450706
20.69	0.241341218352318
20.695	0.24122653901577
20.7	0.24111644923687
20.705	0.241063997149467
20.71	0.241059541702271
20.715	0.240954801440239
20.72	0.24089589715004
20.725	0.240830928087234
20.73	0.240888148546219
20.735	0.240909308195114
20.74	0.240962624549866
20.745	0.24110709130764
20.75	0.241194069385529
20.755	0.241140231490135
20.76	0.241011738777161
20.765	0.240965113043785
20.77	0.241133272647858
20.775	0.24133825302124
20.78	0.241432756185532
20.785	0.241428971290588
20.79	0.241422951221466
20.795	0.241463884711266
20.8	0.241536244750023
20.805	0.241547003388405
20.81	0.241478621959686
20.815	0.241411790251732
20.82	0.241417691111565
20.825	0.241405695676804
20.83	0.241301208734512
20.835	0.241192430257797
20.84	0.241165190935135
20.845	0.241199627518654
20.85	0.241231173276901
20.855	0.241188824176788
20.86	0.241110324859619
20.865	0.241126149892807
20.87	0.241170197725296
20.875	0.241144627332687
20.88	0.241018027067184
20.885	0.240921661257744
20.89	0.240894511342049
20.895	0.240968644618988
20.9	0.241053566336632
20.905	0.241350874304771
20.91	0.241720095276833
20.915	0.241999611258507
20.92	0.242152377963066
20.925	0.242249727249146
20.93	0.242302164435387
20.935	0.242184519767761
20.94	0.241920366883278
20.945	0.241706714034081
20.95	0.241551980376244
20.955	0.24154344201088
20.96	0.241699531674385
20.965	0.241938218474388
20.97	0.242140278220177
20.975	0.242201656103134
20.98	0.242137625813484
20.985	0.241989254951477
20.99	0.241816610097885
20.995	0.241730630397797
21	0.241679117083549
21.005	0.241599202156067
21.01	0.24145282804966
21.015	0.24115926027298
21.02	0.240831941366196
21.025	0.240526244044304
21.03	0.240390747785568
21.035	0.240422546863556
21.04	0.240652248263359
21.045	0.240960165858269
21.05	0.241227313876152
21.055	0.241305008530617
21.06	0.241281613707542
21.065	0.241159975528717
21.07	0.241062045097351
21.075	0.241011962294579
21.08	0.241065248847008
21.085	0.241131886839867
21.09	0.241219192743301
21.095	0.241293281316757
21.1	0.241376027464867
21.105	0.24144321680069
21.11	0.24139092862606
21.115	0.241230607032776
21.12	0.240972265601158
21.125	0.240790456533432
21.13	0.240671038627625
21.135	0.240664780139923
21.14	0.240769729018211
21.145	0.240860357880592
21.15	0.240868404507637
21.155	0.240854576230049
21.16	0.240877881646156
21.165	0.240936368703842
21.17	0.24093408882618
21.175	0.240825325250626
21.18	0.240690544247627
21.185	0.240628600120544
21.19	0.240494295954704
21.195	0.240357473492622
21.2	0.240233406424522
21.205	0.240116149187088
21.21	0.240034058690071
21.215	0.240175485610962
21.22	0.240517646074295
21.225	0.240988075733185
21.23	0.241458013653755
21.235	0.241989374160767
21.24	0.24262809753418
21.245	0.243354842066765
21.25	0.244263127446175
21.255	0.245386779308319
21.26	0.246555492281914
21.265	0.247514605522156
21.27	0.248188510537148
21.275	0.248532876372337
21.28	0.248704180121422
21.285	0.248832195997238
21.29	0.249123051762581
21.295	0.249548256397247
21.3	0.249953046441078
21.305	0.250242710113525
21.31	0.250422149896622
21.315	0.25065678358078
21.32	0.250910609960556
21.325	0.251182466745377
21.33	0.251386255025864
21.335	0.251578390598297
21.34	0.251709789037704
21.345	0.251823335886002
21.35	0.251799017190933
21.355	0.2516830265522
21.36	0.251459419727325
21.365	0.251157820224762
21.37	0.25092214345932
21.375	0.250693559646606
21.38	0.250384718179703
21.385	0.250058680772781
21.39	0.249808475375175
21.395	0.249590635299683
21.4	0.249363601207733
21.405	0.249154150485992
21.41	0.248961016535759
21.415	0.249218195676804
21.42	0.24986307322979
21.425	0.250684589147568
21.43	0.251585155725479
21.435	0.252442568540573
21.44	0.253192186355591
21.445	0.25386780500412
21.45	0.254530638456345
21.455	0.255187571048737
21.46	0.255746483802795
21.465	0.25605645775795
21.47	0.256173223257065
21.475	0.256201982498169
21.48	0.25627014040947
21.485	0.256367832422256
21.49	0.256458550691605
21.495	0.25653749704361
21.5	0.256585478782654
21.505	0.256548643112183
21.51	0.256370276212692
21.515	0.256005078554153
21.52	0.255474209785461
21.525	0.254958868026733
21.53	0.25444370508194
21.535	0.25397527217865
21.54	0.25370854139328
21.545	0.25351220369339
21.55	0.253142148256302
21.555	0.252506375312805
21.56	0.251786738634109
21.565	0.251147776842117
21.57	0.250674903392792
21.575	0.25046518445015
21.58	0.250304937362671
21.585	0.250259786844254
21.59	0.250224739313126
21.595	0.250134021043777
21.6	0.249994918704033
21.605	0.249818980693817
21.61	0.249587595462799
21.615	0.250102400779724
21.62	0.251327574253082
21.625	0.252909272909164
21.63	0.254630923271179
21.635	0.256349593400955
21.64	0.257927298545837
21.645	0.259264588356018
21.65	0.260445028543472
21.655	0.261562943458557
21.66	0.262653052806854
21.665	0.263630717992783
21.67	0.264522939920425
21.675	0.265414774417877
21.68	0.266149789094925
21.685	0.266583949327469
21.69	0.266863524913788
21.695	0.267178475856781
21.7	0.267439782619476
21.705	0.267616212368011
21.71	0.267607301473618
21.715	0.267575770616531
21.72	0.267580568790436
21.725	0.267479240894318
21.73	0.267184346914291
21.735	0.266825050115585
21.74	0.266565382480621
21.745	0.266353011131287
21.75	0.266105949878693
21.755	0.265799075365067
21.76	0.265447348356247
21.765	0.265080839395523
21.77	0.264751553535461
21.775	0.26438495516777
21.78	0.264024943113327
21.785	0.263633191585541
21.79	0.263233244419098
21.795	0.262701660394669
21.8	0.262096434831619
21.805	0.261525690555573
21.81	0.261124491691589
21.815	0.26132670044899
21.82	0.261944711208344
21.825	0.262703448534012
21.83	0.263449370861053
21.835	0.264148265123367
21.84	0.264888495206833
21.845	0.265596956014633
21.85	0.266213208436966
21.855	0.266684234142303
21.86	0.267081916332245
21.865	0.267313003540039
21.87	0.267354846000671
21.875	0.267175883054733
21.88	0.266952931880951
21.885	0.266789138317108
21.89	0.266662120819092
21.895	0.266467481851578
21.9	0.266127556562424
21.905	0.265772014856339
21.91	0.265420585870743
21.915	0.265058964490891
21.92	0.264744609594345
21.925	0.264484107494354
21.93	0.264244854450226
21.935	0.263914674520493
21.94	0.263536781072617
21.945	0.263183146715164
21.95	0.26278492808342
21.955	0.262357890605927
21.96	0.261960655450821
21.965	0.261602312326431
21.97	0.2612424492836
21.975	0.260945647954941
21.98	0.260654211044312
21.985	0.26019161939621
21.99	0.259590476751328
21.995	0.259014248847961
22	0.258463948965073
22.005	0.257816106081009
22.01	0.257097899913788
22.015	0.256796509027481
22.02	0.256834656000137
22.025	0.256966143846512
22.03	0.257061660289764
22.035	0.257113665342331
22.04	0.257044941186905
22.045	0.256936311721802
22.05	0.256942182779312
22.055	0.256999254226685
22.06	0.25690695643425
22.065	0.256636559963226
22.07	0.256239801645279
22.075	0.255653142929077
22.08	0.254930824041367
22.085	0.254184663295746
22.09	0.253486663103104
22.095	0.252716988325119
22.1	0.251806318759918
22.105	0.250862181186676
22.11	0.250026136636734
22.115	0.249174267053604
22.12	0.248143404722214
22.125	0.246995121240616
22.13	0.245913654565811
22.135	0.244841814041138
22.14	0.243773251771927
22.145	0.242826491594315
22.15	0.242097064852715
22.155	0.241421565413475
22.16	0.240619853138924
22.165	0.239702612161636
22.17	0.238783910870552
22.175	0.237892478704453
22.18	0.237008929252625
22.185	0.236150473356247
22.19	0.235290363430977
22.195	0.23435665667057
22.2	0.233346998691559
22.205	0.232332795858383
22.21	0.231347411870956
22.215	0.230722457170486
22.22	0.230353444814682
22.225	0.230279341340065
22.23	0.23056934773922
22.235	0.231000944972038
22.24	0.231276541948318
22.245	0.231381073594093
22.25	0.23148649930954
22.255	0.231684029102325
22.26	0.231880143284798
22.265	0.23197939991951
22.27	0.231967568397522
22.275	0.231886893510818
22.28	0.23174737393856
22.285	0.231563344597816
22.29	0.231263265013695
22.295	0.230716943740845
22.3	0.229985132813454
22.305	0.229308232665062
22.31	0.228818908333778
22.315	0.228414461016655
22.32	0.227999567985535
22.325	0.227485537528992
22.33	0.226810723543167
22.335	0.226088434457779
22.34	0.225474134087563
22.345	0.224937930703163
22.35	0.224389910697937
22.355	0.223825871944427
22.36	0.223251029849052
22.365	0.222740352153778
22.37	0.222383245825768
22.375	0.222133651375771
22.38	0.221854761242867
22.385	0.221525385975838
22.39	0.221149384975433
22.395	0.220713376998901
22.4	0.220192715525627
22.405	0.219602018594742
22.41	0.218988999724388
22.415	0.218472734093666
22.42	0.218059197068214
22.425	0.217808574438095
22.43	0.217715471982956
22.435	0.217676311731339
22.44	0.217578694224358
22.445	0.21738338470459
22.45	0.217148199677467
22.455	0.216927155852318
22.46	0.216687887907028
22.465	0.216474905610085
22.47	0.216325879096985
22.475	0.216103106737137
22.48	0.215619280934334
22.485	0.214936092495918
22.49	0.214271560311317
22.495	0.213724687695503
22.5	0.21327768266201
22.505	0.2128766477108
22.51	0.212595552206039
22.515	0.21245302259922
22.52	0.212331756949425
22.525	0.212120696902275
22.53	0.21179436147213
22.535	0.211429908871651
22.54	0.21102648973465
22.545	0.210515782237053
22.55	0.20992124080658
22.555	0.209363833069801
22.56	0.208901315927505
22.565	0.208473727107048
22.57	0.208087384700775
22.575	0.207823395729065
22.58	0.20762437582016
22.585	0.207289919257164
22.59	0.206867575645447
22.595	0.206510558724403
22.6	0.206235855817795
22.605	0.205980494618416
22.61	0.205764636397362
22.615	0.205527007579803
22.62	0.20519345998764
22.625	0.204897180199623
22.63	0.204720079898834
22.635	0.204540327191353
22.64	0.204382419586182
22.645	0.204201802611351
22.65	0.203894391655922
22.655	0.203518658876419
22.66	0.203157976269722
22.665	0.202881217002869
22.67	0.202678799629211
22.675	0.202568382024765
22.68	0.202492281794548
22.685	0.202415689826012
22.69	0.202315971255302
22.695	0.202147945761681
22.7	0.201934963464737
22.705	0.2016970962286
22.71	0.201445624232292
22.715	0.201279118657112
22.72	0.201211467385292
22.725	0.201211839914322
22.73	0.201232701539993
22.735	0.201257392764091
22.74	0.201303869485855
22.745	0.201335847377777
22.75	0.20120432972908
22.755	0.200970187783241
22.76	0.200720340013504
22.765	0.200478807091713
22.77	0.200289845466614
22.775	0.200168550014496
22.78	0.200086906552315
22.785	0.200077250599861
22.79	0.200085714459419
22.795	0.200175032019615
22.8	0.20024348795414
22.805	0.200212225317955
22.81	0.200146198272705
22.815	0.200055360794067
22.82	0.199943453073502
22.825	0.199727028608322
22.83	0.199455291032791
22.835	0.199265152215958
22.84	0.199238061904907
22.845	0.199274078011513
22.85	0.199322387576103
22.855	0.199343413114548
22.86	0.199339911341667
22.865	0.199320390820503
22.87	0.199270620942116
22.875	0.199277892708778
22.88	0.199317634105682
22.885	0.199394628405571
22.89	0.199506521224976
22.895	0.199649050831795
22.9	0.199786961078644
22.905	0.199960246682167
22.91	0.200192853808403
22.915	0.200380399823189
22.92	0.200432687997818
22.925	0.20042097568512
22.93	0.200505152344704
22.935	0.200721487402916
22.94	0.201035484671593
22.945	0.201244965195656
22.95	0.201382160186768
22.955	0.201501756906509
22.96	0.201585605740547
22.965	0.201754972338676
22.97	0.201907157897949
22.975	0.202098920941353
22.98	0.202257618308067
22.985	0.202455312013626
22.99	0.20268414914608
22.995	0.202848538756371
23	0.202982947230339
23.005	0.203177183866501
23.01	0.203403368592262
23.015	0.203566715121269
23.02	0.203695550560951
23.025	0.203822031617165
23.03	0.204020991921425
23.035	0.204193934798241
23.04	0.204315379261971
23.045	0.204503104090691
23.05	0.204684630036354
23.055	0.204842314124107
23.06	0.204982340335846
23.065	0.205176636576653
23.07	0.205464601516724
23.075	0.205704897642136
23.08	0.2058175355196
23.085	0.205933108925819
23.09	0.206192016601562
23.095	0.206442430615425
23.1	0.206610038876534
23.105	0.206813827157021
23.11	0.206975430250168
23.115	0.20711912214756
23.12	0.20722459256649
23.125	0.207315668463707
23.13	0.207475632429123
23.135	0.207671001553535
23.14	0.207829132676125
23.145	0.207954481244087
23.15	0.208057627081871
23.155	0.208157137036324
23.16	0.20831011235714
23.165	0.208402633666992
23.17	0.208482310175896
23.175	0.208631545305252
23.18	0.208813712000847
23.185	0.208966180682182
23.19	0.209166631102562
23.195	0.209370344877243
23.2	0.209523886442184
23.205	0.209633827209473
23.21	0.209709137678146
23.215	0.209979057312012
23.22	0.210325002670288
23.225	0.210647642612457
23.23	0.211039185523987
23.235	0.211529567837715
23.24	0.212027281522751
23.245	0.212519064545631
23.25	0.213041186332703
23.255	0.213534697890282
23.26	0.213986650109291
23.265	0.214460700750351
23.27	0.214914530515671
23.275	0.215380921959877
23.28	0.215733677148819
23.285	0.21597546339035
23.29	0.216239124536514
23.295	0.2165457457304
23.3	0.216866239905357
23.305	0.217176109552383
23.31	0.217435166239738
23.315	0.217636540532112
23.32	0.217843115329742
23.325	0.218106791377068
23.33	0.218318849802017
23.335	0.218465104699135
23.34	0.218559771776199
23.345	0.218639805912971
23.35	0.218750104308128
23.355	0.218847379088402
23.36	0.218898579478264
23.365	0.21894471347332
23.37	0.219029888510704
23.375	0.219071179628372
23.38	0.219110041856766
23.385	0.21919196844101
23.39	0.219215780496597
23.395	0.21915590763092
23.4	0.219084888696671
23.405	0.219062373042107
23.41	0.219062015414238
23.415	0.219181269407272
23.42	0.219445079565048
23.425	0.219916701316833
23.43	0.220448911190033
23.435	0.220967561006546
23.44	0.221528470516205
23.445	0.221985697746277
23.45	0.222417205572128
23.455	0.222870707511902
23.46	0.223333060741425
23.465	0.22382478415966
23.47	0.224343121051788
23.475	0.224782198667526
23.48	0.225195571780205
23.485	0.225566908717155
23.49	0.225894540548325
23.495	0.226052343845367
23.5	0.226068690419197
23.505	0.226062834262848
23.51	0.22613225877285
23.515	0.226271972060204
23.52	0.226407632231712
23.525	0.226479887962341
23.53	0.226525992155075
23.535	0.226552918553352
23.54	0.226498320698738
23.545	0.226395234465599
23.55	0.226208224892616
23.555	0.226055756211281
23.56	0.225914239883423
23.565	0.225747168064117
23.57	0.225451335310936
23.575	0.225073739886284
23.58	0.224772274494171
23.585	0.224574387073517
23.59	0.224340125918388
23.595	0.224028497934341
23.6	0.223793059587479
23.605	0.22349625825882
23.61	0.223134830594063
23.615	0.222862347960472
23.62	0.222625628113747
23.625	0.222439542412758
23.63	0.222256243228912
23.635	0.222029894590378
23.64	0.221879288554192
23.645	0.221824452280998
23.65	0.221731603145599
23.655	0.221656367182732
23.66	0.221578031778336
23.665	0.221444368362427
23.67	0.221223160624504
23.675	0.220923274755478
23.68	0.220699623227119
23.685	0.22058293223381
23.69	0.220505461096764
23.695	0.220353290438652
23.7	0.220193445682526
23.705	0.220037907361984
23.71	0.219822898507118
23.715	0.219534814357758
23.72	0.219304129481316
23.725	0.219165146350861
23.73	0.219055622816086
23.735	0.218975067138672
23.74	0.218874573707581
23.745	0.218735724687576
23.75	0.218579903244972
23.755	0.218392714858055
23.76	0.218233063817024
23.765	0.218058034777641
23.77	0.217845693230629
23.775	0.217644274234772
23.78	0.217464685440063
23.785	0.2172911465168
23.79	0.217108234763145
23.795	0.216932654380798
23.8	0.216820359230042
23.805	0.216761663556099
23.81	0.21673709154129
23.815	0.216845005750656
23.82	0.216970935463905
23.825	0.21695365011692
23.83	0.216793552041054
23.835	0.2166368663311
23.84	0.216622740030289
23.845	0.216721743345261
23.85	0.216804459691048
23.855	0.216887950897217
23.86	0.217045441269875
23.865	0.21722224354744
23.87	0.217326015233994
23.875	0.217334941029549
23.88	0.217396855354309
23.885	0.217668280005455
23.89	0.21796940267086
23.895	0.218129456043243
23.9	0.21824449300766
23.905	0.218372195959091
23.91	0.218478918075562
23.915	0.218615382909775
23.92	0.218822106719017
23.925	0.219048753380775
23.93	0.219315096735954
23.935	0.219635605812073
23.94	0.219959259033203
23.945	0.220268383622169
23.95	0.220587655901909
23.955	0.220815822482109
23.96	0.220901668071747
23.965	0.220968082547188
23.97	0.22113399207592
23.975	0.221366167068481
23.98	0.221459671854973
23.985	0.221414119005203
23.99	0.221383929252625
23.995	0.22145389020443
24	0.22161902487278
24.005	0.221880927681923
24.01	0.222203403711319
24.015	0.222518876194954
24.02	0.222814038395882
24.025	0.223185628652573
24.03	0.223611354827881
24.035	0.224001824855804
24.04	0.224328652024269
24.045	0.224648952484131
24.05	0.224998250603676
24.055	0.225372418761253
24.06	0.225746363401413
24.065	0.226069748401642
24.07	0.226333722472191
24.075	0.226602047681808
24.08	0.22689987719059
24.085	0.227151140570641
24.09	0.227430284023285
24.095	0.227821812033653
24.1	0.228166311979294
24.105	0.228341072797775
24.11	0.228527143597603
24.115	0.228855550289154
24.12	0.229149654507637
24.125	0.229297772049904
24.13	0.229361340403557
24.135	0.229422882199287
24.14	0.229587063193321
24.145	0.229798078536987
24.15	0.230000093579292
24.155	0.230227842926979
24.16	0.230527341365814
24.165	0.230866700410843
24.17	0.231200888752937
24.175	0.231537014245987
24.18	0.231819733977318
24.185	0.231941357254982
24.19	0.231873512268066
24.195	0.231790080666542
24.2	0.231782510876656
24.205	0.231820821762085
24.21	0.23191724717617
24.215	0.232086658477783
24.22	0.232322037220001
24.225	0.232561901211739
24.23	0.232678443193436
24.235	0.232686474919319
24.24	0.232786118984222
24.245	0.232978045940399
24.25	0.233105212450027
24.255	0.233124434947968
24.26	0.233119785785675
24.265	0.233159810304642
24.27	0.233178585767746
24.275	0.23307703435421
24.28	0.232879862189293
24.285	0.232730135321617
24.29	0.232687473297119
24.295	0.232723444700241
24.3	0.232848435640335
24.305	0.233048245310783
24.31	0.233234837651253
24.315	0.233354970812798
24.32	0.2334214001894
24.325	0.233509376645088
24.33	0.233747974038124
24.335	0.234036177396774
24.34	0.23407743871212
24.345	0.23378986120224
24.35	0.233370214700699
24.355	0.233037337660789
24.36	0.232834994792938
24.365	0.232702732086182
24.37	0.232576176524162
24.375	0.232499837875366
24.38	0.232522457838058
24.385	0.232532262802124
24.39	0.232446029782295
24.395	0.232390403747559
24.4	0.232458710670471
24.405	0.232623472809792
24.41	0.232853591442108
24.415	0.23310749232769
24.42	0.233324095606804
24.425	0.233440726995468
24.43	0.233516082167625
24.435	0.233667016029358
24.44	0.233774468302727
24.445	0.233690097928047
24.45	0.233538284897804
24.455	0.233441367745399
24.46	0.233348980545998
24.465	0.233243674039841
24.47	0.233153611421585
24.475	0.233052432537079
24.48	0.233021751046181
24.485	0.233096987009048
24.49	0.233154714107513
24.495	0.233110383152962
24.5	0.232959404587746
24.505	0.232744768261909
24.51	0.232607379555702
24.515	0.232606291770935
24.52	0.232659384608269
24.525	0.232675567269325
24.53	0.232667788863182
24.535	0.232710257172585
24.54	0.232859134674072
24.545	0.233069002628326
24.55	0.233337983489037
24.555	0.233631283044815
24.56	0.233825087547302
24.565	0.233822628855705
24.57	0.233719915151596
24.575	0.233747065067291
24.58	0.233974173665047
24.585	0.234315916895866
24.59	0.234723836183548
24.595	0.235128849744797
24.6	0.235400393605232
24.605	0.235502108931541
24.61	0.235576882958412
24.615	0.235829398036003
24.62	0.236183688044548
24.625	0.236535355448723
24.63	0.236911073327065
24.635	0.237308189272881
24.64	0.237658604979515
24.645	0.237955316901207
24.65	0.238253116607666
24.655	0.23859004676342
24.66	0.238951414823532
24.665	0.239318341016769
24.67	0.239627629518509
24.675	0.239828482270241
24.68	0.239920452237129
24.685	0.239939332008362
24.69	0.239954099059105
24.695	0.240007951855659
24.7	0.240056201815605
24.705	0.240175917744637
24.71	0.240502268075943
24.715	0.241005584597588
24.72	0.241511046886444
24.725	0.241874530911446
24.73	0.242124617099762
24.735	0.242397144436836
24.74	0.242640659213066
24.745	0.242666557431221
24.75	0.242479413747787
24.755	0.242248579859734
24.76	0.242177441716194
24.765	0.242296233773232
24.77	0.242407023906708
24.775	0.242398411035538
24.78	0.242402777075768
24.785	0.242491245269775
24.79	0.242635175585747
24.795	0.242814242839813
24.8	0.243001937866211
24.805	0.243118584156036
24.81	0.24317067861557
24.815	0.243195384740829
24.82	0.243179187178612
24.825	0.243124276399612
24.83	0.243069052696228
24.835	0.243007630109787
24.84	0.242900893092155
24.845	0.242787167429924
24.85	0.242746487259865
24.855	0.242802694439888
24.86	0.242885127663612
24.865	0.242901027202606
24.87	0.242789134383202
24.875	0.242580711841583
24.88	0.242364317178726
24.885	0.242216259241104
24.89	0.2420564442873
24.895	0.241789564490318
24.9	0.241491347551346
24.905	0.241229996085167
24.91	0.240952476859093
24.915	0.240664944052696
24.92	0.240390002727509
24.925	0.240132942795753
24.93	0.239859238266945
24.935	0.239521518349648
24.94	0.239168390631676
24.945	0.238928481936455
24.95	0.238802447915077
24.955	0.238703101873398
24.96	0.238546326756477
24.965	0.238316386938095
24.97	0.238083705306053
24.975	0.237966626882553
24.98	0.237936541438103
24.985	0.237822964787483
24.99	0.23755119740963
24.995	0.237331137061119
25	0.237309768795967
25.005	0.237318128347397
25.01	0.237112894654274
25.015	0.236823782324791
25.02	0.236717864871025
25.025	0.236826032400131
25.03	0.236984312534332
25.035	0.237061277031898
25.04	0.23698690533638
25.045	0.236790522933006
25.05	0.236597716808319
25.055	0.236491829156876
25.06	0.236442148685455
25.065	0.236363813281059
25.07	0.236231252551079
25.075	0.236124888062477
25.08	0.236068442463875
25.085	0.235927507281303
25.09	0.235700786113739
25.095	0.23548711836338
25.1	0.235304057598114
25.105	0.235150873661041
25.11	0.235052108764648
25.115	0.235047593712807
25.12	0.235082343220711
25.125	0.235143333673477
25.13	0.235263973474503
25.135	0.235314920544624
25.14	0.235251501202583
25.145	0.23518793284893
25.15	0.235089376568794
25.155	0.234927117824554
25.16	0.234795287251472
25.165	0.234731629490852
25.17	0.234752163290977
25.175	0.234816700220108
25.18	0.234864860773087
25.185	0.234902307391167
25.19	0.234910577535629
25.195	0.234878957271576
25.2	0.234843030571938
25.205	0.234821423888206
25.21	0.234864979982376
25.215	0.234922289848328
25.22	0.234874501824379
25.225	0.234707519412041
25.23	0.234576135873795
25.235	0.234628245234489
25.24	0.234743490815163
25.245	0.234730511903763
25.25	0.234629586338997
25.255	0.234546095132828
25.26	0.234508752822876
25.265	0.234482258558273
25.27	0.234358996152878
25.275	0.234089076519012
25.28	0.233779951930046
25.285	0.233535006642342
25.29	0.23328597843647
25.295	0.232960492372513
25.3	0.232663005590439
25.305	0.232467889785767
25.31	0.232377409934998
25.315	0.232400342822075
25.32	0.232448920607567
25.325	0.232457533478737
25.33	0.232406258583069
25.335	0.232254102826118
25.34	0.231989741325378
25.345	0.231644228100777
25.35	0.231246933341026
25.355	0.230855956673622
25.36	0.230587288737297
25.365	0.230493441224098
25.37	0.230518251657486
25.375	0.230463907122612
25.38	0.230236977338791
25.385	0.230002775788307
25.39	0.22983492910862
25.395	0.229688733816147
25.4	0.229589059948921
25.405	0.229525119066238
25.41	0.229463174939156
25.415	0.22950005531311
25.42	0.229667320847511
25.425	0.229906350374222
25.43	0.230146810412407
25.435	0.230323329567909
25.44	0.230384290218353
25.445	0.230374589562416
25.45	0.230351403355598
25.455	0.23038075864315
25.46	0.230529084801674
25.465	0.230715245008469
25.47	0.230841681361198
25.475	0.230932384729385
25.48	0.231020525097847
25.485	0.231022551655769
25.49	0.230933919548988
25.495	0.230856075882912
25.5	0.230828046798706
25.505	0.230871379375458
25.51	0.230924740433693
25.515	0.230895191431046
25.52	0.230836555361748
25.525	0.230814233422279
25.53	0.230794683098793
25.535	0.230791166424751
25.54	0.230853959918022
25.545	0.230927243828773
25.55	0.230974495410919
25.555	0.231058016419411
25.56	0.231146082282066
25.565	0.23121240735054
25.57	0.231285408139229
25.575	0.231308162212372
25.58	0.231310337781906
25.585	0.23139700293541
25.59	0.231534481048584
25.595	0.23165474832058
25.6	0.231772527098656
25.605	0.231900170445442
25.61	0.232020601630211
25.615	0.232625171542168
25.62	0.233666747808456
25.625	0.235023081302643
25.63	0.236526727676392
25.635	0.237974584102631
25.64	0.239256590604782
25.645	0.24040549993515
25.65	0.241486340761185
25.655	0.242456525564194
25.66	0.243312254548073
25.665	0.244185715913773
25.67	0.2451341599226
25.675	0.24603858590126
25.68	0.246752202510834
25.685	0.247296571731567
25.69	0.24775142967701
25.695	0.248148813843727
25.7	0.248518764972687
25.705	0.248873502016068
25.71	0.249169632792473
25.715	0.249393180012703
25.72	0.249538242816925
25.725	0.249614790081978
25.73	0.249635845422745
25.735	0.249621689319611
25.74	0.249606966972351
25.745	0.249562874436378
25.75	0.249458745121956
25.755	0.249324023723602
25.76	0.249160036444664
25.765	0.249036654829979
25.77	0.248912319540977
25.775	0.248663902282715
25.78	0.248295411467552
25.785	0.247856289148331
25.79	0.247364982962608
25.795	0.246898755431175
25.8	0.246514558792114
25.805	0.246270939707756
25.81	0.246139481663704
25.815	0.246777877211571
25.82	0.248072028160095
25.825	0.249689280986786
25.83	0.251333177089691
25.835	0.252846270799637
25.84	0.254323333501816
25.845	0.255881875753403
25.85	0.25744816660881
25.855	0.258881658315659
25.86	0.260076403617859
25.865	0.261089235544205
25.87	0.261996537446976
25.875	0.262803226709366
25.88	0.263548314571381
25.885	0.264194279909134
25.89	0.264655888080597
25.895	0.264990776777267
25.9	0.265214771032333
25.905	0.265248149633408
25.91	0.265213310718536
25.915	0.265258580446243
25.92	0.265292108058929
25.925	0.265165686607361
25.93	0.264874666929245
25.935	0.264585226774216
25.94	0.264308154582977
25.945	0.263883411884308
25.95	0.263231664896011
25.955	0.262443125247955
25.96	0.261724025011063
25.965	0.261166602373123
25.97	0.260681092739105
25.975	0.260057479143143
25.98	0.259300410747528
25.985	0.258599400520325
25.99	0.257915824651718
25.995	0.25707083940506
26	0.255984216928482
26.005	0.254786610603333
26.01	0.253656089305878
26.015	0.254237651824951
26.02	0.256192237138748
26.025	0.258993059396744
26.03	0.262319803237915
26.035	0.265809059143066
26.04	0.269197911024094
26.045	0.272505402565002
26.05	0.275667667388916
26.055	0.278568655252457
26.06	0.281319588422775
26.065	0.283927112817764
26.07	0.286137998104095
26.075	0.287902742624283
26.08	0.289419800043106
26.085	0.290774077177048
26.09	0.291921019554138
26.095	0.292817860841751
26.1	0.293520152568817
26.105	0.29407411813736
26.11	0.294395178556442
26.115	0.294345319271088
26.12	0.293855041265488
26.125	0.29311528801918
26.13	0.292261481285095
26.135	0.291210114955902
26.14	0.289909273386002
26.145	0.28840383887291
26.15	0.286702215671539
26.155	0.284798234701157
26.16	0.282722920179367
26.165	0.280570864677429
26.17	0.27839994430542
26.175	0.27618944644928
26.18	0.273876637220383
26.185	0.271439582109451
26.19	0.26887908577919
26.195	0.266182422637939
26.2	0.263319969177246
26.205	0.260352402925491
26.21	0.257327944040298
26.215	0.255086034536362
26.22	0.253515958786011
26.225	0.252532690763474
26.23	0.25187012553215
26.235	0.25136724114418
26.24	0.250939726829529
26.245	0.250545740127563
26.25	0.250164568424225
26.255	0.249614581465721
26.26	0.24885505437851
26.265	0.247915208339691
26.27	0.246977925300598
26.275	0.246006846427917
26.28	0.244886130094528
26.285	0.243578165769577
26.29	0.242133289575577
26.295	0.240627780556679
26.3	0.239086076617241
26.305	0.237328439950943
26.31	0.235400632023811
26.315	0.233259156346321
26.32	0.230985537171364
26.325	0.228692501783371
26.33	0.226375803351402
26.335	0.223940372467041
26.34	0.221317499876022
26.345	0.218590468168259
26.35	0.215890452265739
26.355	0.213199377059937
26.36	0.210459470748901
26.365	0.207710728049278
26.37	0.205043956637383
26.375	0.202428370714188
26.38	0.199731156229973
26.385	0.196971550583839
26.39	0.194206103682518
26.395	0.191470921039581
26.4	0.188743487000465
26.405	0.18600706756115
26.41	0.183361560106277
26.415	0.181608393788338
26.42	0.18075904250145
26.425	0.180496543645859
26.43	0.180594772100449
26.435	0.180998250842094
26.44	0.181596234440804
26.445	0.18225571513176
26.45	0.182912707328796
26.455	0.183578133583069
26.46	0.184248998761177
26.465	0.184836864471436
26.47	0.185383036732674
26.475	0.185847282409668
26.48	0.186225429177284
26.485	0.186495885252953
26.49	0.186682686209679
26.495	0.186795860528946
26.5	0.186802074313164
26.505	0.186614841222763
26.51	0.186366513371468
26.515	0.186063572764397
26.52	0.185649648308754
26.525	0.185149386525154
26.53	0.184607282280922
26.535	0.184043660759926
26.54	0.183411717414856
26.545	0.182690620422363
26.55	0.182058185338974
26.555	0.181432783603668
26.56	0.180757090449333
26.565	0.180071994662285
26.57	0.179386004805565
26.575	0.178715437650681
26.58	0.178054735064507
26.585	0.17742708325386
26.59	0.176630184054375
26.595	0.175835832953453
26.6	0.17513719201088
26.605	0.174391984939575
26.61	0.173628836870193
26.615	0.174195870757103
26.62	0.175937071442604
26.625	0.178256869316101
26.63	0.181065544486046
26.635	0.183949962258339
26.64	0.186868891119957
26.645	0.189723446965218
26.65	0.192612782120705
26.655	0.195479288697243
26.66	0.198210671544075
26.665	0.200707912445068
26.67	0.202968999743462
26.675	0.205002814531326
26.68	0.206956937909126
26.685	0.208772510290146
26.69	0.210320845246315
26.695	0.211716562509537
26.7	0.212946698069572
26.705	0.214031726121902
26.71	0.214907601475716
26.715	0.215723872184753
26.72	0.216462299227715
26.725	0.217036336660385
26.73	0.217390283942223
26.735	0.217511221766472
26.74	0.217440590262413
26.745	0.217233419418335
26.75	0.216891750693321
26.755	0.216498792171478
26.76	0.216137498617172
26.765	0.21575902402401
26.77	0.215291306376457
26.775	0.214755043387413
26.78	0.214149117469788
26.785	0.213397040963173
26.79	0.212592333555222
26.795	0.211772829294205
26.8	0.210914209485054
26.805	0.209973067045212
26.81	0.209018424153328
26.815	0.208743050694466
26.82	0.209108576178551
26.825	0.209819927811623
26.83	0.210637956857681
26.835	0.211452409625053
26.84	0.212196052074432
26.845	0.212953984737396
26.85	0.213621035218239
26.855	0.214193508028984
26.86	0.214544400572777
26.865	0.214780777692795
26.87	0.21479120850563
26.875	0.214673474431038
26.88	0.214493200182915
26.885	0.214187204837799
26.89	0.213876768946648
26.895	0.213639006018639
26.9	0.213445469737053
26.905	0.213235691189766
26.91	0.213008373975754
26.915	0.21277779340744
26.92	0.212460324168205
26.925	0.212010562419891
26.93	0.211480662226677
26.935	0.210826382040977
26.94	0.210179060697556
26.945	0.209423318505287
26.95	0.208610117435455
26.955	0.207875043153763
26.96	0.207264810800552
26.965	0.206791445612907
26.97	0.206379294395447
26.975	0.20596569776535
26.98	0.205323204398155
26.985	0.204607844352722
26.99	0.204065203666687
26.995	0.203723952174187
27	0.203504532575607
27.005	0.203192636370659
27.01	0.202780932188034
27.015	0.202756524085999
27.02	0.203193739056587
27.025	0.203983902931213
27.03	0.205051198601723
27.035	0.206086874008179
27.04	0.206946551799774
27.045	0.207526594400406
27.05	0.207935646176338
27.055	0.208242639899254
27.06	0.208455801010132
27.065	0.208598434925079
27.07	0.208646610379219
27.075	0.20858933031559
27.08	0.208540201187134
27.085	0.20851568877697
27.09	0.20856411755085
27.095	0.20859768986702
27.1	0.20856037735939
27.105	0.20856399834156
27.11	0.208579435944557
27.115	0.208398312330246
27.12	0.207932099699974
27.125	0.207320526242256
27.13	0.206678569316864
27.135	0.206076875329018
27.14	0.20544695854187
27.145	0.204749658703804
27.15	0.204087853431702
27.155	0.203466162085533
27.16	0.202835440635681
27.165	0.202182352542877
27.17	0.201645284891129
27.175	0.201196625828743
27.18	0.200677245855331
27.185	0.200011298060417
27.19	0.199270144104958
27.195	0.198551669716835
27.2	0.197869762778282
27.205	0.197208672761917
27.21	0.196570247411728
27.215	0.196092009544373
27.22	0.19560033082962
27.225	0.195074275135994
27.23	0.194581538438797
27.235	0.194104194641113
27.24	0.193532720208168
27.245	0.192847222089767
27.25	0.192209780216217
27.255	0.191752776503563
27.26	0.191493138670921
27.265	0.191272914409637
27.27	0.190857142210007
27.275	0.190251365303993
27.28	0.189636662602425
27.285	0.189110934734344
27.29	0.18850876390934
27.295	0.187806248664856
27.3	0.187085509300232
27.305	0.1863853931427
27.31	0.185649171471596
27.315	0.184789463877678
27.32	0.183727666735649
27.325	0.182688280940056
27.33	0.181835561990738
27.335	0.181121364235878
27.34	0.180369064211845
27.345	0.179525837302208
27.35	0.17860421538353
27.355	0.177680566906929
27.36	0.176805347204208
27.365	0.175858184695244
27.37	0.174734070897102
27.375	0.173485830426216
27.38	0.172269374132156
27.385	0.171152949333191
27.39	0.170109570026398
27.395	0.169061660766602
27.4	0.168059810996056
27.405	0.167140439152718
27.41	0.166245609521866
27.415	0.165082275867462
27.42	0.16368792951107
27.425	0.162212505936623
27.43	0.160817667841911
27.435	0.159550219774246
27.44	0.158374100923538
27.445	0.157241970300674
27.45	0.156187459826469
27.455	0.155275568366051
27.46	0.154459223151207
27.465	0.153625696897507
27.47	0.152794033288956
27.475	0.152101397514343
27.48	0.151512399315834
27.485	0.15088863670826
27.49	0.150186449289322
27.495	0.149467214941978
27.5	0.14880046248436
27.505	0.148126676678658
27.51	0.147415429353714
27.515	0.146731898188591
27.52	0.146127954125404
27.525	0.145487889647484
27.53	0.144805625081062
27.535	0.144132494926453
27.54	0.143450140953064
27.545	0.142709732055664
27.55	0.141986548900604
27.555	0.141413018107414
27.56	0.140976116061211
27.565	0.14053001999855
27.57	0.139959514141083
27.575	0.139288708567619
27.58	0.138565629720688
27.585	0.137793436646461
27.59	0.136969104409218
27.595	0.13615420460701
27.6	0.135364174842834
27.605	0.134618550539017
27.61	0.133910819888115
27.615	0.133147224783897
27.62	0.132417321205139
27.625	0.131916373968124
27.63	0.131700977683067
27.635	0.131847158074379
27.64	0.132440775632858
27.645	0.13338029384613
27.65	0.134440213441849
27.655	0.135569706559181
27.66	0.136850103735924
27.665	0.138280063867569
27.67	0.139676406979561
27.675	0.140874400734901
27.68	0.141933709383011
27.685	0.14293996989727
27.69	0.143991500139236
27.695	0.145144894719124
27.7	0.14625483751297
27.705	0.147167444229126
27.71	0.14777997136116
27.715	0.14819698035717
27.72	0.148573666810989
27.725	0.148929864168167
27.73	0.149255022406578
27.735	0.149485602974892
27.74	0.149564445018768
27.745	0.149430587887764
27.75	0.149169400334358
27.755	0.148785933852196
27.76	0.148131415247917
27.765	0.147305950522423
27.77	0.14646415412426
27.775	0.145553410053253
27.78	0.144533053040504
27.785	0.143413618206978
27.79	0.142333447933197
27.795	0.141317680478096
27.8	0.140277788043022
27.805	0.139131441712379
27.81	0.137942671775818
27.815	0.13713313639164
27.82	0.136540085077286
27.825	0.13601978123188
27.83	0.135534033179283
27.835	0.135092690587044
27.84	0.134815141558647
27.845	0.134684234857559
27.85	0.134570449590683
27.855	0.134331583976746
27.86	0.133922904729843
27.865	0.133495882153511
27.87	0.133125275373459
27.875	0.132746115326881
27.88	0.132300779223442
27.885	0.131752818822861
27.89	0.131128594279289
27.895	0.130471348762512
27.9	0.129839509725571
27.905	0.129373922944069
27.91	0.129036009311676
27.915	0.128635868430138
27.92	0.128165006637573
27.925	0.127749711275101
27.93	0.127417296171188
27.935	0.127121925354004
27.94	0.126800417900085
27.945	0.126424893736839
27.95	0.126062870025635
27.955	0.1257004737854
27.96	0.125202149152756
27.965	0.124616242945194
27.97	0.124151930212975
27.975	0.123910278081894
27.98	0.123916946351528
27.985	0.124148815870285
27.99	0.124435156583786
27.995	0.124700307846069
28	0.125036165118217
28.005	0.125448927283287
28.01	0.125812336802483
28.015	0.126212671399117
28.02	0.126695156097412
28.025	0.127257272601128
28.03	0.127905800938606
28.035	0.128653183579445
28.04	0.129460826516151
28.045	0.13033801317215
28.05	0.131276369094849
28.055	0.132350966334343
28.06	0.133510395884514
28.065	0.134661674499512
28.07	0.135750964283943
28.075	0.136784821748734
28.08	0.137633085250854
28.085	0.13838167488575
28.09	0.139207243919373
28.095	0.14013335108757
28.1	0.141058743000031
28.105	0.142065435647964
28.11	0.143129602074623
28.115	0.144280388951302
28.12	0.145496770739555
28.125	0.146726369857788
28.13	0.147913128137589
28.135	0.149069502949715
28.14	0.150224328041077
28.145	0.151285365223885
28.15	0.152295619249344
28.155	0.153203576803207
28.16	0.15398383140564
28.165	0.154748067259789
28.17	0.155585005879402
28.175	0.156480729579926
28.18	0.157318308949471
28.185	0.158105477690697
28.19	0.158983394503593
28.195	0.159963682293892
28.2	0.160994604229927
28.205	0.16211111843586
28.21	0.163409531116486
28.215	0.164917275309563
28.22	0.166439965367317
28.225	0.167818531394005
28.23	0.169133886694908
28.235	0.170380175113678
28.24	0.171481132507324
28.245	0.172491893172264
28.25	0.173618569970131
28.255	0.174829632043839
28.26	0.175895571708679
28.265	0.176819831132889
28.27	0.177761107683182
28.275	0.178739413619041
28.28	0.179822728037834
28.285	0.180970564484596
28.29	0.182154938578606
28.295	0.183251053094864
28.3	0.184239387512207
28.305	0.185212478041649
28.31	0.186135485768318
28.315	0.186949104070663
28.32	0.187652036547661
28.325	0.188293412327766
28.33	0.188946306705475
28.335	0.189612343907356
28.34	0.190394714474678
28.345	0.191199913620949
28.35	0.192023500800133
28.355	0.192756026983261
28.36	0.193418234586716
28.365	0.193950399756432
28.37	0.194293737411499
28.375	0.194545596837997
28.38	0.194716781377792
28.385	0.194965824484825
28.39	0.195291310548782
28.395	0.195692703127861
28.4	0.196025133132935
28.405	0.196459248661995
28.41	0.197064369916916
28.415	0.197779715061188
28.42	0.198410868644714
28.425	0.1988715082407
28.43	0.199316129088402
28.435	0.199752137064934
28.44	0.200327515602112
28.445	0.200959384441376
28.45	0.201615184545517
28.455	0.202228754758835
28.46	0.202768728137016
28.465	0.203325778245926
28.47	0.203869387507439
28.475	0.204399302601814
28.48	0.204822346568108
28.485	0.205090075731277
28.49	0.205363720655441
28.495	0.205691859126091
28.5	0.206023454666138
28.505	0.20633564889431
28.51	0.206718549132347
28.515	0.206995144486427
28.52	0.207247853279114
28.525	0.207530006766319
28.53	0.20781846344471
28.535	0.208001241087914
28.54	0.208186879754066
28.545	0.208439692854881
28.55	0.208743289113045
28.555	0.209124207496643
28.56	0.209617212414742
28.565	0.210161671042442
28.57	0.210730329155922
28.575	0.211277991533279
28.58	0.211828365921974
28.585	0.212270185351372
28.59	0.212808772921562
28.595	0.213446229696274
28.6	0.21414552628994
28.605	0.214871346950531
28.61	0.21550752222538
28.615	0.215898439288139
28.62	0.216057062149048
28.625	0.216124817728996
28.63	0.2161615639925
28.635	0.216202214360237
28.64	0.216246113181114
28.645	0.216277420520782
28.65	0.216265693306923
28.655	0.216243162751198
28.66	0.216302454471588
28.665	0.216519817709923
28.67	0.216721206903458
28.675	0.216892823576927
28.68	0.217006087303162
28.685	0.21715871989727
28.69	0.217393785715103
28.695	0.217660173773766
28.7	0.217710912227631
28.705	0.217590421438217
28.71	0.217458486557007
28.715	0.217478811740875
28.72	0.21766385436058
28.725	0.217794924974442
28.73	0.217816978693008
28.735	0.217773631215096
28.74	0.217696398496628
28.745	0.217661291360855
28.75	0.217685148119926
28.755	0.217749610543251
28.76	0.21773636341095
28.765	0.217672988772392
28.77	0.217686608433723
28.775	0.217882201075554
28.78	0.218101605772972
28.785	0.218262866139412
28.79	0.218358039855957
28.795	0.218411818146706
28.8	0.21859347820282
28.805	0.218839675188065
28.81	0.218994826078415
28.815	0.218923151493073
28.82	0.218657702207565
28.825	0.218199208378792
28.83	0.217700377106667
28.835	0.217243760824203
28.84	0.216832667589188
28.845	0.216555416584015
28.85	0.21637424826622
28.855	0.21632294356823
28.86	0.216251596808434
28.865	0.216054365038872
28.87	0.215690895915031
28.875	0.215248137712479
28.88	0.214876174926758
28.885	0.214495360851288
28.89	0.21423451602459
28.895	0.214021638035774
28.9	0.213848859071732
28.905	0.213827043771744
28.91	0.21381388604641
28.915	0.213738858699799
28.92	0.213629946112633
28.925	0.213475182652473
28.93	0.213331297039986
28.935	0.21323649585247
28.94	0.213241919875145
28.945	0.213176414370537
28.95	0.213024079799652
28.955	0.21282622218132
28.96	0.21267694234848
28.965	0.212550699710846
28.97	0.21248422563076
28.975	0.21244515478611
28.98	0.212331667542458
28.985	0.212271556258202
28.99	0.212301775813103
28.995	0.212468415498734
29	0.212667211890221
29.005	0.212736636400223
29.01	0.212585270404816
29.015	0.212507084012032
29.02	0.212580636143684
29.025	0.2127755433321
29.03	0.21301232278347
29.035	0.213183417916298
29.04	0.213238969445229
29.045	0.213259220123291
29.05	0.213256046175957
29.055	0.213345065712929
29.06	0.213485419750214
29.065	0.213589236140251
29.07	0.213576555252075
29.075	0.213601559400558
29.08	0.213793769478798
29.085	0.21405129134655
29.09	0.21426522731781
29.095	0.214397042989731
29.1	0.214448243379593
29.105	0.214353710412979
29.11	0.214314222335815
29.115	0.21420593559742
29.12	0.213949978351593
29.125	0.213653087615967
29.13	0.21349935233593
29.135	0.213610664010048
29.14	0.213853180408478
29.145	0.213883861899376
29.15	0.213748514652252
29.155	0.213490083813667
29.16	0.213279187679291
29.165	0.213142886757851
29.17	0.213116094470024
29.175	0.213127315044403
29.18	0.213248088955879
29.185	0.213416174054146
29.19	0.213643237948418
29.195	0.213805079460144
29.2	0.213988780975342
29.205	0.214150369167328
29.21	0.214284956455231
29.215	0.214475244283676
29.22	0.214724659919739
29.225	0.215040132403374
29.23	0.215363830327988
29.235	0.215632557868958
29.24	0.215715318918228
29.245	0.215664818882942
29.25	0.21557329595089
29.255	0.215540871024132
29.26	0.215616479516029
29.265	0.215775847434998
29.27	0.215922579169273
29.275	0.216112464666367
29.28	0.216323152184486
29.285	0.216553136706352
29.29	0.216720461845398
29.295	0.216812148690224
29.3	0.21675905585289
29.305	0.21668216586113
29.31	0.216714665293694
29.315	0.216914907097816
29.32	0.2172611951828
29.325	0.217568337917328
29.33	0.217774897813797
29.335	0.217913940548897
29.34	0.218012362718582
29.345	0.218104377388954
29.35	0.218160197138786
29.355	0.21824948489666
29.36	0.218361631035805
29.365	0.218498095870018
29.37	0.218590646982193
29.375	0.218569934368134
29.38	0.218453258275986
29.385	0.218384400010109
29.39	0.218424171209335
29.395	0.218523472547531
29.4	0.218606650829315
29.405	0.218518450856209
29.41	0.21832112967968
29.415	0.218115940690041
29.42	0.218069776892662
29.425	0.218146443367004
29.43	0.218391135334969
29.435	0.218676522374153
29.44	0.218929186463356
29.445	0.218961462378502
29.45	0.218820407986641
29.455	0.218762382864952
29.46	0.218830794095993
29.465	0.218977972865105
29.47	0.219096004962921
29.475	0.219078317284584
29.48	0.21898227930069
29.485	0.218992784619331
29.49	0.219215199351311
29.495	0.219579055905342
29.5	0.219888463616371
29.505	0.220008134841919
29.51	0.21993725001812
29.515	0.219793170690536
29.52	0.219631835818291
29.525	0.219564139842987
29.53	0.219642460346222
29.535	0.219798877835274
29.54	0.219884514808655
29.545	0.219839185476303
29.55	0.219832569360733
29.555	0.219917356967926
29.56	0.220038801431656
29.565	0.220201686024666
29.57	0.220261439681053
29.575	0.220201745629311
29.58	0.220171719789505
29.585	0.220277518033981
29.59	0.220445200800896
29.595	0.220587551593781
29.6	0.220715373754501
29.605	0.220832228660583
29.61	0.220826402306557
29.615	0.220797151327133
29.62	0.220817074179649
29.625	0.220859318971634
29.63	0.220886364579201
29.635	0.22091244161129
29.64	0.2209302932024
29.645	0.22097159922123
29.65	0.221080183982849
29.655	0.221234038472176
29.66	0.221279695630074
29.665	0.221225261688232
29.67	0.221128389239311
29.675	0.221187606453896
29.68	0.221342280507088
29.685	0.221556797623634
29.69	0.221673473715782
29.695	0.221685126423836
29.7	0.221582785248756
29.705	0.221370846033096
29.71	0.221318274736404
29.715	0.221498355269432
29.72	0.221760153770447
29.725	0.22202767431736
29.73	0.222298413515091
29.735	0.222473084926605
29.74	0.222508057951927
29.745	0.222486510872841
29.75	0.222517535090446
29.755	0.222613736987114
29.76	0.222712382674217
29.765	0.222762480378151
29.77	0.222716048359871
29.775	0.222602799534798
29.78	0.222518071532249
29.785	0.222557663917542
29.79	0.222612529993057
29.795	0.222554281353951
29.8	0.222454622387886
29.805	0.222453013062477
29.81	0.222629576921463
29.815	0.222809627652168
29.82	0.222911909222603
29.825	0.222922131419182
29.83	0.22292771935463
29.835	0.223007246851921
29.84	0.223163321614265
29.845	0.223319992423058
29.85	0.223438188433647
29.855	0.223553508520126
29.86	0.22365391254425
29.865	0.223649546504021
29.87	0.223583564162254
29.875	0.223566830158234
29.88	0.223575070500374
29.885	0.223581463098526
29.89	0.223495438694954
29.895	0.223388329148293
29.9	0.223221093416214
29.905	0.223043814301491
29.91	0.222953259944916
29.915	0.223000913858414
29.92	0.223146870732307
29.925	0.223338827490807
29.93	0.223597764968872
29.935	0.223843514919281
29.94	0.22406992316246
29.945	0.224209874868393
29.95	0.224309623241425
29.955	0.224315017461777
29.96	0.224264457821846
29.965	0.224231898784637
29.97	0.224209979176521
29.975	0.224121987819672
29.98	0.224093571305275
29.985	0.22408752143383
29.99	0.224102288484573
29.995	0.224075108766556
30	0.224085256457329
30.005	0.224127233028412
30.01	0.224160462617874
30.015	0.224209249019623
30.02	0.224234819412231
30.025	0.224325507879257
30.03	0.224351167678833
30.035	0.224257409572601
30.04	0.224119648337364
30.045	0.223995670676231
30.05	0.223923817276955
30.055	0.224055826663971
30.06	0.224359020590782
30.065	0.224675610661507
30.07	0.22490368783474
30.075	0.225057721138
30.08	0.225137293338776
30.085	0.225135669112206
30.09	0.225216239690781
30.095	0.225503668189049
30.1	0.225937932729721
30.105	0.226204827427864
30.11	0.226269096136093
30.115	0.226215288043022
30.12	0.226265445351601
30.125	0.22634844481945
30.13	0.22646926343441
30.135	0.226658567786217
30.14	0.226751074194908
30.145	0.22672937810421
30.15	0.226641789078712
30.155	0.226561725139618
30.16	0.226503178477287
30.165	0.226474717259407
30.17	0.226538091897964
30.175	0.226662710309029
30.18	0.226806104183197
30.185	0.22698800265789
30.19	0.227205395698547
30.195	0.227419167757034
30.2	0.227478936314583
30.205	0.227436080574989
30.21	0.227342635393143
30.215	0.227330535650253
30.22	0.227411955595016
30.225	0.227406695485115
30.23	0.227304264903069
30.235	0.227137371897697
30.24	0.22705303132534
30.245	0.226927638053894
30.25	0.22674123942852
30.255	0.226603627204895
30.26	0.226549878716469
30.265	0.226461127400398
30.27	0.226302936673164
30.275	0.226268425583839
30.28	0.226450800895691
30.285	0.22676907479763
30.29	0.22695554792881
30.295	0.226922273635864
30.3	0.22694206237793
30.305	0.227090090513229
30.31	0.227274715900421
30.315	0.227371975779533
30.32	0.227377578616142
30.325	0.227377980947495
30.33	0.227453410625458
30.335	0.227581053972244
30.34	0.227718845009804
30.345	0.227721124887466
30.35	0.227513983845711
30.355	0.22717547416687
30.36	0.226968586444855
30.365	0.22693806886673
30.37	0.227134972810745
30.375	0.227400690317154
30.38	0.227586269378662
30.385	0.227658420801163
30.39	0.227809742093086
30.395	0.22803321480751
30.4	0.228057950735092
30.405	0.227880552411079
30.41	0.227644920349121
30.415	0.22745569050312
30.42	0.22736981511116
30.425	0.227357432246208
30.43	0.227338269352913
30.435	0.227271899580956
30.44	0.227105617523193
30.445	0.226949408650398
30.45	0.226896107196808
30.455	0.227040767669678
30.46	0.227345883846283
30.465	0.227546975016594
30.47	0.2276211977005
30.475	0.227593839168549
30.48	0.227517873048782
30.485	0.227477341890335
30.49	0.227489814162254
30.495	0.227463036775589
30.5	0.227291449904442
30.505	0.227101981639862
30.51	0.2269386947155
30.515	0.226617023348808
30.52	0.226346135139465
30.525	0.226179853081703
30.53	0.22622936964035
30.535	0.226430892944336
30.54	0.226689636707306
30.545	0.226843938231468
30.55	0.226820081472397
30.555	0.226714849472046
30.56	0.226677313446999
30.565	0.22661380469799
30.57	0.226435124874115
30.575	0.226220294833183
30.58	0.226126790046692
30.585	0.226210758090019
30.59	0.226407736539841
30.595	0.226540669798851
30.6	0.226604327559471
30.605	0.22666434943676
30.61	0.226774096488953
30.615	0.226821109652519
30.62	0.226795583963394
30.625	0.226790115237236
30.63	0.226879417896271
30.635	0.227034404873848
30.64	0.227195113897324
30.645	0.227338671684265
30.65	0.227411702275276
30.655	0.227335378527641
30.66	0.227134108543396
30.665	0.226954281330109
30.67	0.226800039410591
30.675	0.226670578122139
30.68	0.226581215858459
30.685	0.226535081863403
30.69	0.22662265598774
30.695	0.226803094148636
30.7	0.226885586977005
30.705	0.226873263716698
30.71	0.226830273866653
30.715	0.226792395114899
30.72	0.226665332913399
30.725	0.226649239659309
30.73	0.226814359426498
30.735	0.226962924003601
30.74	0.226937845349312
30.745	0.226860448718071
30.75	0.226785242557526
30.755	0.226845160126686
30.76	0.226979166269302
30.765	0.227094292640686
30.77	0.227144047617912
30.775	0.227178409695625
30.78	0.227301806211472
30.785	0.22761344909668
30.79	0.227965444326401
30.795	0.228340551257133
30.8	0.228685513138771
30.805	0.229059174656868
30.81	0.22930072247982
30.815	0.229522064328194
30.82	0.229684591293335
30.825	0.229767024517059
30.83	0.229755491018295
30.835	0.229811280965805
30.84	0.230052888393402
30.845	0.230305716395378
30.85	0.230257600545883
30.855	0.229898154735565
30.86	0.229591801762581
30.865	0.229359686374664
30.87	0.229199573397636
30.875	0.229042872786522
30.88	0.229005977511406
30.885	0.22903661429882
30.89	0.229056343436241
30.895	0.229096099734306
30.9	0.22919063270092
30.905	0.229251876473427
30.91	0.229201778769493
30.915	0.229020431637764
30.92	0.228871196508408
30.925	0.228871911764145
30.93	0.228873580694199
30.935	0.228858232498169
30.94	0.228778272867203
30.945	0.228881314396858
30.95	0.22920049726963
30.955	0.229615271091461
30.96	0.2298753708601
30.965	0.229875892400742
30.97	0.229784220457077
30.975	0.229736596345901
30.98	0.229730755090714
30.985	0.229731544852257
30.99	0.2297592908144
30.995	0.229743033647537
31	0.229695454239845
31.005	0.229666456580162
31.01	0.229739129543304
31.015	0.229906052350998
31.02	0.230044916272163
31.025	0.230102881789207
31.03	0.230045139789581
31.035	0.229978874325752
31.04	0.229920923709869
31.045	0.229940086603165
31.05	0.230093270540237
31.055	0.23021537065506
31.06	0.230227589607239
31.065	0.230280801653862
31.07	0.230426415801048
31.075	0.23062726855278
31.08	0.230779334902763
31.085	0.230913609266281
31.09	0.231086611747742
31.095	0.231303691864014
31.1	0.231456756591797
31.105	0.231554269790649
31.11	0.231621891260147
31.115	0.231692954897881
31.12	0.231863498687744
31.125	0.232053205370903
31.13	0.232244551181793
31.135	0.232314988970757
31.14	0.232276573777199
31.145	0.232143804430962
31.15	0.232081100344658
31.155	0.232062712311745
31.16	0.232082664966583
31.165	0.232163399457932
31.17	0.232348024845123
31.175	0.232512831687927
31.18	0.232467949390411
31.185	0.232387125492096
31.19	0.232219234108925
31.195	0.231906399130821
31.2	0.231530889868736
31.205	0.231186583638191
31.21	0.231038838624954
31.215	0.231092572212219
31.22	0.229298904538155
31.225	0.225740298628807
31.23	0.221141561865807
31.235	0.216139420866966
31.24	0.211154654622078
31.245	0.206442713737488
31.25	0.202045202255249
31.255	0.198070243000984
31.26	0.194535791873932
31.265	0.191301375627518
31.27	0.188220337033272
31.275	0.185388371348381
31.28	0.182947546243668
31.285	0.180906891822815
31.29	0.179081410169601
31.295	0.177359610795975
31.3	0.175837323069572
31.305	0.174531072378159
31.31	0.173521250486374
31.315	0.172761812806129
31.32	0.172266334295273
31.325	0.171981289982796
31.33	0.171818509697914
31.335	0.171625509858131
31.34	0.171512648463249
31.345	0.171677976846695
31.35	0.172057181596756
31.355	0.172527089715004
31.36	0.173088014125824
31.365	0.173748627305031
31.37	0.174493014812469
31.375	0.175453364849091
31.38	0.176754519343376
31.385	0.178191587328911
31.39	0.179515287280083
31.395	0.180782064795494
31.4	0.182118058204651
31.405	0.183591231703758
31.41	0.185087069869041
31.415	0.186754316091537
31.42	0.188670009374619
31.425	0.190800979733467
31.43	0.192977622151375
31.435	0.195066154003143
31.44	0.197069689631462
31.445	0.198870986700058
31.45	0.200562983751297
31.455	0.202202707529068
31.46	0.203911349177361
31.465	0.205720737576485
31.47	0.207722812891006
31.475	0.209752425551414
31.48	0.211660072207451
31.485	0.213459447026253
31.49	0.215251445770264
31.495	0.217095613479614
31.5	0.218928292393684
31.505	0.220665812492371
31.51	0.222329437732697
31.515	0.224110588431358
31.52	0.226087093353271
31.525	0.228147581219673
31.53	0.230072483420372
31.535	0.231779560446739
31.54	0.233465701341629
31.545	0.235351830720901
31.55	0.23729333281517
31.555	0.239189818501472
31.56	0.240950003266335
31.565	0.24269725382328
31.57	0.244549602270126
31.575	0.246404320001602
31.58	0.248305886983871
31.585	0.250267326831818
31.59	0.252301722764969
31.595	0.254191845655441
31.6	0.255953401327133
31.605	0.257634431123734
31.61	0.259353369474411
31.615	0.261183798313141
31.62	0.263194233179092
31.625	0.265237808227539
31.63	0.267332375049591
31.635	0.26930096745491
31.64	0.27122488617897
31.645	0.273239105939865
31.65	0.275273323059082
31.655	0.277379602193832
31.66	0.27950718998909
31.665	0.281661629676819
31.67	0.283737242221832
31.675	0.285638153553009
31.68	0.287496298551559
31.685	0.289343655109406
31.69	0.291041702032089
31.695	0.292529582977295
31.7	0.293915569782257
31.705	0.295268476009369
31.71	0.296547830104828
31.715	0.297819912433624
31.72	0.299121230840683
31.725	0.300360709428787
31.73	0.301657259464264
31.735	0.303013265132904
31.74	0.304448366165161
31.745	0.305793732404709
31.75	0.3070327937603
31.755	0.308228731155396
31.76	0.309384644031525
31.765	0.310494959354401
31.77	0.311517030000687
31.775	0.312452644109726
31.78	0.31329283118248
31.785	0.314129620790482
31.79	0.315074294805527
31.795	0.316120386123657
31.8	0.317272007465363
31.805	0.318459361791611
31.81	0.319633007049561
31.815	0.321583718061447
31.82	0.324165821075439
31.825	0.326935857534409
31.83	0.329717218875885
31.835	0.332597583532333
31.84	0.33561447262764
31.845	0.338355839252472
31.85	0.340843737125397
31.855	0.343074470758438
31.86	0.345198124647141
31.865	0.347085148096085
31.87	0.348761230707169
31.875	0.350444346666336
31.88	0.352165669202805
31.885	0.353781551122665
31.89	0.355208277702332
31.895	0.356504619121552
31.9	0.357754796743393
31.905	0.358926981687546
31.91	0.359959304332733
31.915	0.360747694969177
31.92	0.361406296491623
31.925	0.361885905265808
31.93	0.362249583005905
31.935	0.362606793642044
31.94	0.363040298223495
31.945	0.36341792345047
31.95	0.363702088594437
31.955	0.363883018493652
31.96	0.36411726474762
31.965	0.364366471767426
31.97	0.364572763442993
31.975	0.364650458097458
31.98	0.364479959011078
31.985	0.364223659038544
31.99	0.364009588956833
31.995	0.363871604204178
32	0.363692462444305
32.005	0.363451987504959
32.01	0.363181740045547
32.015	0.363571673631668
32.02	0.364587396383286
32.025	0.365900129079819
32.03	0.367445111274719
32.035	0.369065463542938
32.04	0.370671838521957
32.045	0.37207692861557
32.05	0.373246133327484
32.055	0.37434133887291
32.06	0.375314682722092
32.065	0.376102149486542
32.07	0.376681059598923
32.075	0.377197861671448
32.08	0.377601355314255
32.085	0.377853870391846
32.09	0.378030121326447
32.095	0.378211855888367
32.1	0.378270268440247
32.105	0.378239065408707
32.11	0.378167986869812
32.115	0.378021657466888
32.12	0.377719640731812
32.125	0.377124100923538
32.13	0.376280516386032
32.135	0.375328212976456
32.14	0.374446421861649
32.145	0.373653709888458
32.15	0.372820794582367
32.155	0.371981859207153
32.16	0.371107846498489
32.165	0.370233088731766
32.17	0.369331479072571
32.175	0.368321806192398
32.18	0.367256611585617
32.185	0.366207540035248
32.19	0.365240603685379
32.195	0.364148557186127
32.2	0.362796753644943
32.205	0.361474096775055
32.21	0.360218107700348
32.215	0.359695464372635
32.22	0.359613865613937
32.225	0.359752863645554
32.23	0.360113143920898
32.235	0.360542744398117
32.24	0.360962212085724
32.245	0.361305862665176
32.25	0.361555069684982
32.255	0.361700713634491
32.26	0.361729025840759
32.265	0.361627519130707
32.27	0.361388027667999
32.275	0.360910415649414
32.28	0.36014261841774
32.285	0.359184950590134
32.29	0.358096033334732
32.295	0.357081204652786
32.3	0.356108486652374
32.305	0.355188429355621
32.31	0.35419949889183
32.315	0.353049248456955
32.32	0.351767838001251
32.325	0.35042005777359
32.33	0.349102377891541
32.335	0.347775846719742
32.34	0.346360355615616
32.345	0.344783872365952
32.35	0.343133121728897
32.355	0.341529905796051
32.36	0.339989572763443
32.365	0.33843269944191
32.37	0.336798906326294
32.375	0.335200250148773
32.38	0.333676040172577
32.385	0.332079350948334
32.39	0.330520808696747
32.395	0.329069137573242
32.4	0.327685236930847
32.405	0.326205164194107
32.41	0.324595004320145
32.415	0.323930472135544
32.42	0.324053645133972
32.425	0.324498057365417
32.43	0.324907004833221
32.435	0.32520255446434
32.44	0.325569003820419
32.445	0.32608762383461
32.45	0.326469868421555
32.455	0.326491147279739
32.46	0.326239138841629
32.465	0.325807809829712
32.47	0.325324505567551
32.475	0.32471889257431
32.48	0.323991149663925
32.485	0.322982281446457
32.49	0.321762561798096
32.495	0.320394337177277
32.5	0.318939298391342
32.505	0.317464530467987
32.51	0.315966248512268
32.515	0.314482092857361
32.52	0.313063561916351
32.525	0.311716347932816
32.53	0.310344964265823
32.535	0.308908760547638
32.54	0.307228744029999
32.545	0.305325925350189
32.55	0.303348004817963
32.555	0.301498860120773
32.56	0.299741417169571
32.565	0.297973603010178
32.57	0.296131670475006
32.575	0.294135391712189
32.58	0.29197096824646
32.585	0.289844304323196
32.59	0.287865340709686
32.595	0.285846024751663
32.6	0.283771544694901
32.605	0.28155729174614
32.61	0.279264986515045
32.615	0.277515977621078
32.62	0.276238918304443
32.625	0.275295227766037
32.63	0.274540722370148
32.635	0.273851543664932
32.64	0.273044586181641
32.645	0.272217899560928
32.65	0.271360695362091
32.655	0.270386189222336
32.66	0.269352495670319
32.665	0.268210887908936
32.67	0.266871601343155
32.675	0.265309810638428
32.68	0.26374876499176
32.685	0.26230788230896
32.69	0.260941356420517
32.695	0.259435623884201
32.7	0.257641077041626
32.705	0.255645394325256
32.71	0.253586798906326
32.715	0.251540958881378
32.72	0.249472305178642
32.725	0.247312560677528
32.73	0.24513441324234
32.735	0.242903336882591
32.74	0.240689054131508
32.745	0.238383322954178
32.75	0.235995844006538
32.755	0.233560740947723
32.76	0.231119200587273
32.765	0.228712186217308
32.77	0.226311773061752
32.775	0.223912879824638
32.78	0.221613794565201
32.785	0.219396457076073
32.79	0.217320263385773
32.795	0.215407609939575
32.8	0.21354629099369
32.805	0.211613312363625
32.81	0.209608539938927
32.815	0.208011150360107
32.82	0.206805646419525
32.825	0.205840259790421
32.83	0.204987227916718
32.835	0.204076170921326
32.84	0.202997460961342
32.845	0.201710671186447
32.85	0.200313344597816
32.855	0.198922663927078
32.86	0.197518020868301
32.865	0.196087375283241
32.87	0.194677218794823
32.875	0.193215683102608
32.88	0.191645503044128
32.885	0.190135538578033
32.89	0.188787683844566
32.895	0.187551975250244
32.9	0.186163872480392
32.905	0.184518292546272
32.91	0.182641968131065
32.915	0.180662006139755
32.92	0.178689390420914
32.925	0.176888927817345
32.93	0.175254747271538
32.935	0.173707216978073
32.94	0.171953454613686
32.945	0.169940322637558
32.95	0.167854055762291
32.955	0.165779441595078
32.96	0.163820341229439
32.965	0.161974892020226
32.97	0.160251498222351
32.975	0.158555299043655
32.98	0.156739741563797
32.985	0.154880777001381
32.99	0.153037115931511
32.995	0.151272520422935
33	0.149385169148445
33.005	0.147478640079498
33.01	0.145522251725197
33.015	0.143954515457153
33.02	0.142722427845001
33.025	0.141725525259972
33.03	0.140860825777054
33.035	0.140064597129822
33.04	0.139311492443085
33.045	0.138549134135246
33.05	0.137770369648933
33.055	0.136967614293098
33.06	0.136166602373123
33.065	0.135324567556381
33.07	0.1343003064394
33.075	0.133168295025826
33.08	0.131971955299377
33.085	0.130825519561768
33.09	0.129690662026405
33.095	0.128418654203415
33.1	0.127067908644676
33.105	0.125673696398735
33.11	0.124276548624039
33.115	0.122881211340427
33.12	0.121500685811043
33.125	0.120063669979572
33.13	0.11848384141922
33.135	0.116804756224155
33.14	0.115109138190746
33.145	0.113386318087578
33.15	0.111751578748226
33.155	0.110174052417278
33.16	0.108660563826561
33.165	0.107080303132534
33.17	0.105475701391697
33.175	0.103960089385509
33.18	0.102533414959908
33.185	0.101052545011044
33.19	0.0994284227490425
33.195	0.097666896879673
33.2	0.0958016365766525
33.205	0.0939211547374725
33.21	0.0920871421694756
33.215	0.0907448306679726
33.22	0.0898322910070419
33.225	0.0891909226775169
33.23	0.0886149257421494
33.235	0.0880247578024864
33.24	0.0873931795358658
33.245	0.0866954922676086
33.25	0.0859076902270317
33.255	0.0849500447511673
33.26	0.0840303525328636
33.265	0.0830691531300545
33.27	0.0821266397833824
33.275	0.0810943618416786
33.28	0.0800260305404663
33.285	0.078914113342762
33.29	0.0778506845235825
33.295	0.0768061950802803
33.3	0.0758494213223457
33.305	0.0749563351273537
33.31	0.07412950694561
33.315	0.073152020573616
33.32	0.0720011591911316
33.325	0.0707327350974083
33.33	0.0694057941436768
33.335	0.0680578127503395
33.34	0.0667445063591003
33.345	0.0655466169118881
33.35	0.0644510015845299
33.355	0.0633392035961151
33.36	0.0621558725833893
33.365	0.0609133131802082
33.37	0.0596472322940826
33.375	0.0583862140774727
33.38	0.057156503200531
33.385	0.0559438839554787
33.39	0.0546669997274876
33.395	0.0533180274069309
33.4	0.0520280711352825
33.405	0.0508418530225754
33.41	0.0498040206730366
33.415	0.0488801263272762
33.42	0.0479690842330456
33.425	0.0471269637346268
33.43	0.0463036820292473
33.435	0.0454472713172436
33.44	0.0445032380521297
33.445	0.0435352250933647
33.45	0.0425740145146847
33.455	0.0416058413684368
33.46	0.0406715199351311
33.465	0.03987667709589
33.47	0.0393470972776413
33.475	0.0388967394828796
33.48	0.0383820123970509
33.485	0.0377110280096531
33.49	0.037033636122942
33.495	0.0363332144916058
33.5	0.0355815701186657
33.505	0.034670002758503
33.51	0.0336183905601501
33.515	0.0324948467314243
33.52	0.0314427353441715
33.525	0.0304550621658564
33.53	0.0295764766633511
33.535	0.0287693832069635
33.54	0.0280063934624195
33.545	0.0272221248596907
33.55	0.0263988003134727
33.555	0.0254312586039305
33.56	0.0244731232523918
33.565	0.023603942245245
33.57	0.0228121783584356
33.575	0.0219884142279625
33.58	0.0211982596665621
33.585	0.0203622989356518
33.59	0.019425867125392
33.595	0.0185641888529062
33.6	0.0178454834967852
33.605	0.0173236262053251
33.61	0.0168688111007214
33.615	0.0164542589336634
33.62	0.016003767028451
33.625	0.0154997883364558
33.63	0.0149406949058175
33.635	0.0143514005467296
33.64	0.0136190243065357
33.645	0.0129307042807341
33.65	0.0124042956158519
33.655	0.0120576182380319
33.66	0.0117135224863887
33.665	0.0112990234047174
33.67	0.0108738131821156
33.675	0.0105437468737364
33.68	0.0102634876966476
33.685	0.00993653759360313
33.69	0.00949133560061455
33.695	0.00881585571914911
33.7	0.00790324993431568
33.705	0.00687291938811541
33.71	0.00586113845929503
33.715	0.00503995735198259
33.72	0.00438335817307234
33.725	0.00381466862745583
33.73	0.00328387995250523
33.735	0.00288788415491581
33.74	0.00268571893684566
33.745	0.00261587230488658
33.75	0.00257674884051085
33.755	0.00251466501504183
33.76	0.00249784952029586
33.765	0.00264055258594453
33.77	0.00283529004082084
33.775	0.0031988515984267
33.78	0.00363808032125235
33.785	0.00412850920110941
33.79	0.00449340976774693
33.795	0.00495195388793945
33.8	0.00535675091668963
33.805	0.00581094576045871
33.81	0.00616639573127031
33.815	0.00641297176480293
33.82	0.00672159111127257
33.825	0.0070404396392405
33.83	0.00749200908467174
33.835	0.00803220923990011
33.84	0.00840795692056417
33.845	0.00868852343410254
33.85	0.00884749554097652
33.855	0.00901782140135765
33.86	0.00924268364906311
33.865	0.00958497915416956
33.87	0.0100751789286733
33.875	0.0106688737869263
33.88	0.0112467566505075
33.885	0.0117880832403898
33.89	0.0122497733682394
33.895	0.0127306673675776
33.9	0.0132578844204545
33.905	0.0137911159545183
33.91	0.0142946681007743
33.915	0.0146489646285772
33.92	0.0148648517206311
33.925	0.0149867655709386
33.93	0.0152577878907323
33.935	0.0156166134402156
33.94	0.0160385575145483
33.945	0.0163169037550688
33.95	0.016508037224412
33.955	0.0167221464216709
33.96	0.0170726664364338
33.965	0.0176750011742115
33.97	0.0183025915175676
33.975	0.0187036488205194
33.98	0.0190165061503649
33.985	0.01934346370399
33.99	0.0197494979947805
33.995	0.0201819259673357
34	0.0206324737519026
34.005	0.0209339074790478
34.01	0.021092165261507
34.015	0.0212938878685236
34.02	0.0214829072356224
34.025	0.0216646306216717
34.03	0.0218866635113955
34.035	0.0221454072743654
34.04	0.0224263444542885
34.045	0.0228066649287939
34.05	0.023239403963089
34.055	0.0236336346715689
34.06	0.023935092613101
34.065	0.0242200251668692
34.07	0.024510832503438
34.075	0.0248221382498741
34.08	0.0250318571925163
34.085	0.0251314993947744
34.09	0.0252203140407801
34.095	0.0253177117556334
34.1	0.0254416018724442
34.105	0.0256182365119457
34.11	0.0257343780249357
34.115	0.0257874727249146
34.12	0.025953022763133
34.125	0.0262239892035723
34.13	0.0265098307281733
34.135	0.0267934892326593
34.14	0.0271064136177301
34.145	0.0274195205420256
34.15	0.0276724062860012
34.155	0.02777617610991
34.16	0.0277967397123575
34.165	0.0278055183589458
34.17	0.0278673935681581
34.175	0.0279697068035603
34.18	0.0280169174075127
34.185	0.0278955362737179
34.19	0.0277331415563822
34.195	0.0275689195841551
34.2	0.0273455660790205
34.205	0.0269794017076492
34.21	0.0265987943857908
34.215	0.0263448245823383
34.22	0.0262701921164989
34.225	0.0263147801160812
34.23	0.02638547308743
34.235	0.0264515355229378
34.24	0.0265368036925793
34.245	0.0266670268028975
34.25	0.0268339477479458
34.255	0.0268428698182106
34.26	0.0268088728189468
34.265	0.0267998483031988
34.27	0.0268766153603792
34.275	0.0268793944269419
34.28	0.0267737023532391
34.285	0.0265979506075382
34.29	0.0265077110379934
34.295	0.0264394097030163
34.3	0.0263738892972469
34.305	0.0261579044163227
34.31	0.0259668715298176
34.315	0.0258740670979023
34.32	0.0257854778319597
34.325	0.0257087256759405
34.33	0.0256263073533773
34.335	0.0256165619939566
34.34	0.0256144795566797
34.345	0.0256544686853886
34.35	0.0257618762552738
34.355	0.0259481221437454
34.36	0.0261708535254002
34.365	0.026372404769063
34.37	0.0265939012169838
34.375	0.0267032757401466
34.38	0.0267798714339733
34.385	0.0269221067428589
34.39	0.0271733198314905
34.395	0.0274212844669819
34.4	0.0275569539517164
34.405	0.0275511406362057
34.41	0.0274726934731007
34.415	0.027530200779438
34.42	0.0276282094419003
34.425	0.0277948845177889
34.43	0.0280352644622326
34.435	0.0283079389482737
34.44	0.0285908244550228
34.445	0.0288064703345299
34.45	0.0289944615215063
34.455	0.0292802043259144
34.46	0.0296074785292149
34.465	0.0298295933753252
34.47	0.0299613624811172
34.475	0.0300352349877357
34.48	0.0300966110080481
34.485	0.0302074868232012
34.49	0.030351098626852
34.495	0.0304990466684103
34.5	0.030698386952281
34.505	0.0308295842260122
34.51	0.0308753233402967
34.515	0.0307520125061274
34.52	0.0305877681821585
34.525	0.0304233841598034
34.53	0.030422031879425
34.535	0.0304920319467783
34.54	0.0305036697536707
34.545	0.0303958132863045
34.55	0.0301850717514753
34.555	0.0300033781677485
34.56	0.0298382192850113
34.565	0.0296017304062843
34.57	0.0292483326047659
34.575	0.0289896875619888
34.58	0.0289231687784195
34.585	0.0288451444357634
34.59	0.0287051759660244
34.595	0.028529392555356
34.6	0.0284029524773359
34.605	0.0284183751791716
34.61	0.0284897908568382
34.615	0.0285524800419807
34.62	0.0286287516355515
34.625	0.0286456868052483
34.63	0.0286737959831953
34.635	0.0287683624774218
34.64	0.0287723429501057
34.645	0.0285585448145866
34.65	0.0282933246344328
34.655	0.028212221339345
34.66	0.0282542444765568
34.665	0.0281788595020771
34.67	0.0280412081629038
34.675	0.0280232913792133
34.68	0.0281202886253595
34.685	0.0281155202537775
34.69	0.0279814675450325
34.695	0.0279688742011786
34.7	0.0280674826353788
34.705	0.0281714163720608
34.71	0.0282269194722176
34.715	0.028182964771986
34.72	0.0280707404017448
34.725	0.0279623828828335
34.73	0.0279422700405121
34.735	0.0279384609311819
34.74	0.0278906598687172
34.745	0.0278814733028412
34.75	0.0279562193900347
34.755	0.028001582249999
34.76	0.0280203986912966
34.765	0.0280414205044508
34.77	0.0280188526958227
34.775	0.0279813893139362
34.78	0.0278912018984556
34.785	0.0277528874576092
34.79	0.0276200771331787
34.795	0.0275717619806528
34.8	0.0276155583560467
34.805	0.0275890398770571
34.81	0.0275154709815979
34.815	0.0273786652833223
34.82	0.0272452421486378
34.825	0.0272457525134087
34.83	0.027188166975975
34.835	0.0269967559725046
34.84	0.0267723333090544
34.845	0.0265138875693083
34.85	0.0262930057942867
34.855	0.026202380657196
34.86	0.0262955501675606
34.865	0.0264730304479599
34.87	0.0266586504876614
34.875	0.0267158187925816
34.88	0.0266718305647373
34.885	0.0264816842973232
34.89	0.0261556766927242
34.895	0.0258147735148668
34.9	0.025560149922967
34.905	0.0253891069442034
34.91	0.0252611227333546
34.915	0.0251770112663507
34.92	0.0249981060624123
34.925	0.0248069874942303
34.93	0.024632440879941
34.935	0.0245281402021646
34.94	0.024444742128253
34.945	0.0242545139044523
34.95	0.0240346044301987
34.955	0.0237751007080078
34.96	0.0236235558986664
34.965	0.0235710516571999
34.97	0.0236068814992905
34.975	0.0236249268054962
34.98	0.0236727688461542
34.985	0.023634847253561
34.99	0.023534132167697
34.995	0.0234034117311239
35	0.0232352409511805
35.005	0.0231502652168274
35.01	0.0230660680681467
35.015	0.0230218805372715
35.02	0.0229226686060429
35.025	0.0228563919663429
35.03	0.0228068474680185
35.035	0.0228174570947886
35.04	0.0227850042283535
35.045	0.0226714741438627
35.05	0.0224259681999683
35.055	0.0220262203365564
35.06	0.021624656394124
35.065	0.0212177373468876
35.07	0.0208933055400848
35.075	0.0206086672842503
35.08	0.020389512181282
35.085	0.0200997721403837
35.09	0.0199361816048622
35.095	0.0198208894580603
35.1	0.0197529084980488
35.105	0.0196712613105774
35.11	0.0195351503789425
35.115	0.0193294659256935
35.12	0.0191954392939806
35.125	0.019137304276228
35.13	0.0191454254090786
35.135	0.0191264282912016
35.14	0.0189842414110899
35.145	0.0188755374401808
35.15	0.018844386562705
35.155	0.0189702920615673
35.16	0.0191091038286686
35.165	0.0191500522196293
35.17	0.0191709101200104
35.175	0.0192717723548412
35.18	0.0194243583828211
35.185	0.0195652134716511
35.19	0.0197164230048656
35.195	0.0199284106492996
35.2	0.0201447419822216
35.205	0.020144734531641
35.21	0.0199078693985939
35.215	0.0196127332746983
35.22	0.0195163544267416
35.225	0.0196261201053858
35.23	0.0198278687894344
35.235	0.0199058968573809
35.24	0.0199298206716776
35.245	0.0199095830321312
35.25	0.019791916012764
35.255	0.0196897424757481
35.26	0.0197311956435442
35.265	0.0198853611946106
35.27	0.0199757982045412
35.275	0.0198487378656864
35.28	0.0195821616798639
35.285	0.0191374309360981
35.29	0.0186219476163387
35.295	0.0181138124316931
35.3	0.0177290048450232
35.305	0.0175156276673079
35.31	0.0175540558993816
35.315	0.0176562368869781
35.32	0.0177129022777081
35.325	0.0176425836980343
35.33	0.0175787806510925
35.335	0.0175502840429544
35.34	0.0176332797855139
35.345	0.0177715681493282
35.35	0.017950976267457
35.355	0.0181687604635954
35.36	0.0183676164597273
35.365	0.0185832045972347
35.37	0.0187387764453888
35.375	0.0188327338546515
35.38	0.0188717935234308
35.385	0.0188201293349266
35.39	0.0186909232288599
35.395	0.0185051970183849
35.4	0.0183372255414724
35.405	0.0181818809360266
35.41	0.018097335472703
35.415	0.0180671159178019
35.42	0.0180209819227457
35.425	0.0179079119116068
35.43	0.0176988411694765
35.435	0.0174433533102274
35.44	0.0172417853027582
35.445	0.0171700362116098
35.45	0.0171516332775354
35.455	0.0171938203275204
35.46	0.0172434840351343
35.465	0.0173036139458418
35.47	0.0173475295305252
35.475	0.0173094384372234
35.48	0.0171908307820559
35.485	0.0170826334506273
35.49	0.0171177219599485
35.495	0.017297025769949
35.5	0.0176308061927557
35.505	0.018011087551713
35.51	0.0183872748166323
35.515	0.0186993461102247
35.52	0.0188742969185114
35.525	0.0188707858324051
35.53	0.0187327452003956
35.535	0.0186926033347845
35.54	0.018796119838953
35.545	0.0190167594701052
35.55	0.0192043278366327
35.555	0.0192954614758492
35.56	0.0193133726716042
35.565	0.0192809887230396
35.57	0.0191667731851339
35.575	0.0189043581485748
35.58	0.0185586083680391
35.585	0.0182883255183697
35.59	0.0181342680007219
35.595	0.0180966425687075
35.6	0.0182736702263355
35.605	0.0184908788651228
35.61	0.018609918653965
35.615	0.0186241678893566
35.62	0.0186204239726067
35.625	0.0186678841710091
35.63	0.0186480153352022
35.635	0.0185430254787207
35.64	0.01847318187356
35.645	0.0184838604182005
35.65	0.0186394229531288
35.655	0.0188321657478809
35.66	0.019064299762249
35.665	0.0191178545355797
35.67	0.0189716219902039
35.675	0.0186164192855358
35.68	0.0181808602064848
35.685	0.0177042707800865
35.69	0.0172579530626535
35.695	0.0168289002031088
35.7	0.0165139753371477
35.705	0.0162568707019091
35.71	0.0160085614770651
35.715	0.0158101785928011
35.72	0.0157518181949854
35.725	0.0157452784478664
35.73	0.0157643221318722
35.735	0.0157219003885984
35.74	0.0155688095837831
35.745	0.0152897648513317
35.75	0.0149887958541512
35.755	0.0147918211296201
35.76	0.0147526040673256
35.765	0.0147471744567156
35.77	0.0147252436727285
35.775	0.0145872151479125
35.78	0.0145049598067999
35.785	0.0144048677757382
35.79	0.0143144708126783
35.795	0.0141937220469117
35.8	0.0140591571107507
35.805	0.0139843039214611
35.81	0.0140579324215651
35.815	0.0141697879880667
35.82	0.0142104299739003
35.825	0.0142808547243476
35.83	0.0143625549972057
35.835	0.0144595373421907
35.84	0.0145605551078916
35.845	0.0146853495389223
35.85	0.0147701716050506
35.855	0.0148108722642064
35.86	0.0148674855008721
35.865	0.0149644827470183
35.87	0.0150479003787041
35.875	0.0150259947404265
35.88	0.0149507625028491
35.885	0.0149722788482904
35.89	0.0151058118790388
35.895	0.0152318840846419
35.9	0.015324174426496
35.905	0.0154699888080359
35.91	0.0156662538647652
35.915	0.0158667042851448
35.92	0.0160323102027178
35.925	0.0161700211465359
35.93	0.0163237489759922
35.935	0.0164084210991859
35.94	0.0164044890552759
35.945	0.0163299702107906
35.95	0.0163605846464634
35.955	0.0165071785449982
35.96	0.0165848042815924
35.965	0.0165178254246712
35.97	0.0164575316011906
35.975	0.0165204145014286
35.98	0.0166183914989233
35.985	0.0166914667934179
35.99	0.0167308822274208
35.995	0.0167001485824585
36	0.016723494976759
36.005	0.0167921334505081
36.01	0.0168657377362251
36.015	0.0168419014662504
36.02	0.0166911482810974
36.025	0.0165232885628939
36.03	0.0164987482130527
36.035	0.0165799707174301
36.04	0.0166550576686859
36.045	0.0166689455509186
36.05	0.0167112499475479
36.055	0.0167517457157373
36.06	0.0168129000812769
36.065	0.0167114045470953
36.07	0.0164666566997766
36.075	0.0162493325769901
36.08	0.0161712374538183
36.085	0.0162254795432091
36.09	0.0163633655756712
36.095	0.0164687018841505
36.1	0.0164566561579704
36.105	0.0163827631622553
36.11	0.0162203907966614
36.115	0.0159546323120594
36.12	0.015673790127039
36.125	0.015524179674685
36.13	0.0155214760452509
36.135	0.0155501794070005
36.14	0.0155013566836715
36.145	0.0153471948578954
36.15	0.0150969326496124
36.155	0.0149098634719849
36.16	0.014777491800487
36.165	0.0146291423588991
36.17	0.01439293846488
36.175	0.014150332659483
36.18	0.0139632532373071
36.185	0.0138536393642426
36.19	0.0138318138197064
36.195	0.0137960696592927
36.2	0.0137047646567225
36.205	0.0135254636406898
36.21	0.0133167430758476
36.215	0.0130753107368946
36.22	0.0128316665068269
36.225	0.0126438168808818
36.23	0.0124927731230855
36.235	0.0123706897720695
36.24	0.0122737949714065
36.245	0.0121736228466034
36.25	0.0120398942381144
36.255	0.0118859680369496
36.26	0.0117332953959703
36.265	0.0115124927833676
36.27	0.0113648567348719
36.275	0.011313715018332
36.28	0.0112920114770532
36.285	0.0111751733347774
36.29	0.0110241500660777
36.295	0.0109186889603734
36.3	0.0108873415738344
36.305	0.010916038416326
36.31	0.0109441196545959
36.315	0.010894357226789
36.32	0.0108138509094715
36.325	0.0107718221843243
36.33	0.0106921102851629
36.335	0.010521330870688
36.34	0.0103311175480485
36.345	0.01018569432199
36.35	0.0100813210010529
36.355	0.00998370815068483
36.36	0.00990843772888184
36.365	0.00982850510627031
36.37	0.00965153146535158
36.375	0.00941018387675285
36.38	0.00919695105403662
36.385	0.00909273605793715
36.39	0.00901464093476534
36.395	0.00896358583122492
36.4	0.00880546495318413
36.405	0.00852606724947691
36.41	0.00823449809104204
36.415	0.00806177314370871
36.42	0.00800214614719152
36.425	0.00795200560241938
36.43	0.00795386824756861
36.435	0.00795386824756861
36.44	0.00795386824756861
36.445	0.00795386824756861
36.45	0.00795386824756861
36.455	0.00795386824756861
36.46	0.00795386824756861
36.465	0.00795386824756861
36.47	0.00795386824756861
36.475	0.00795386824756861
36.48	0.00795386824756861
36.485	0.00795386824756861
36.49	0.00795386824756861
36.495	0.00795386824756861
36.5	0.00795386824756861
36.505	0.00795386824756861
36.51	0.00795386824756861
36.515	0.00795386824756861
36.52	0.00795386824756861
36.525	0.00795386824756861
36.53	0.00795386824756861
36.535	0.00795386824756861
36.54	0.00795386824756861
36.545	0.00795386824756861
36.55	0.00795386824756861
36.555	0.00795386824756861
36.56	0.00795386824756861
36.565	0.00795386824756861
36.57	0.00795386824756861
36.575	0.00795386824756861
36.58	0.00795386824756861
36.585	0.00795386824756861
36.59	0.00795386824756861
36.595	0.00795386824756861
36.6	0.00795386824756861
36.605	0.00795386824756861
36.61	0.00795386824756861
36.615	0.00795386824756861
36.62	0.00795386824756861
36.625	0.00795386824756861
36.63	0.00795386824756861
36.635	0.00795386824756861
36.64	0.00795386824756861
36.645	0.00795386824756861
36.65	0.00795386824756861
36.655	0.00795386824756861
36.66	0.00795386824756861
36.665	0.00795386824756861
36.67	0.00795386824756861
36.675	0.00795386824756861
36.68	0.00795386824756861
36.685	0.00795386824756861
36.69	0.00795386824756861
36.695	0.00795386824756861
36.7	0.00795386824756861
36.705	0.00795386824756861
36.71	0.00795386824756861
36.715	0.00795386824756861
36.72	0.00795386824756861
36.725	0.00795386824756861
36.73	0.00795386824756861
36.735	0.00795386824756861
36.74	0.00795386824756861
36.745	0.00795386824756861
36.75	0.00795386824756861
36.755	0.00795386824756861
36.76	0.00795386824756861
36.765	0.00795386824756861
36.77	0.00795386824756861
36.775	0.00795386824756861
36.78	0.00795386824756861
36.785	0.00795386824756861
36.79	0.00795386824756861
36.795	0.00795386824756861
36.8	0.00795386824756861
36.805	0.00795386824756861
36.81	0.00795386824756861
36.815	0.00795386824756861
36.82	0.00795386824756861
36.825	0.00795386824756861
36.83	0.00795386824756861
36.835	0.00795386824756861
36.84	0.00795386824756861
36.845	0.00795386824756861
36.85	0.00795386824756861
36.855	0.00795386824756861
36.86	0.00795386824756861
36.865	0.00795386824756861
36.87	0.00795386824756861
36.875	0.00795386824756861
36.88	0.00795386824756861
36.885	0.00795386824756861
36.89	0.00795386824756861
36.895	0.00795386824756861
36.9	0.00795386824756861
36.905	0.00795386824756861
36.91	0.00795386824756861
36.915	0.00795386824756861
36.92	0.00795386824756861
36.925	0.00795386824756861
36.93	0.00795386824756861
36.935	0.00795386824756861
36.94	0.00795386824756861
36.945	0.00795386824756861
36.95	0.00795386824756861
36.955	0.00795386824756861
36.96	0.00795386824756861
36.965	0.00795386824756861
36.97	0.00795386824756861
36.975	0.00795386824756861
36.98	0.00795386824756861
36.985	0.00795386824756861
36.99	0.00795386824756861
36.995	0.00795386824756861
37	0.00795386824756861
37.005	0.00795386824756861
37.01	0.00795386824756861
37.015	0.00795386824756861
37.02	0.00795386824756861
37.025	0.00795386824756861
37.03	0.00795386824756861
37.035	0.00795386824756861
37.04	0.00795386824756861
37.045	0.00795386824756861
37.05	0.00795386824756861
37.055	0.00795386824756861
37.06	0.00795386824756861
37.065	0.00795386824756861
37.07	0.00795386824756861
37.075	0.00795386824756861
37.08	0.00795386824756861
37.085	0.00795386824756861
37.09	0.00795386824756861
37.095	0.00795386824756861
37.1	0.00795386824756861



==> matlabPlots/vd_downsampled.txt <==
         0         0
    0.5000    0.0002
    1.0000    0.0470
    1.5000    0.1383
    2.0000    0.1564
    2.5000    0.1842
    3.0000    0.2031
    3.5000    0.2120
    4.0000    0.2285
    4.5000    0.2407
    5.0000    0.2519
    5.5000    0.2431
    6.0000    0.2413
    6.5000    0.2401
    7.0000    0.2402
    7.5000    0.2411
    8.0000    0.2557
    8.5000    0.2366
    9.0000    0.2261
    9.5000    0.2385
   10.0000    0.2401
   10.5000    0.2312
   11.0000    0.2391
   11.5000    0.2335
   12.0000    0.2373
   12.5000    0.2434
   13.0000    0.2409
   13.5000    0.2380
   14.0000    0.2376
   14.5000    0.2405
   15.0000    0.2426
   15.5000    0.2422
   16.0000    0.2406
   16.5000    0.2396
   17.0000    0.2414
   17.5000    0.2481
   18.0000    0.2320
   18.5000    0.2373
   19.0000    0.2307
   19.5000    0.2308
   20.0000    0.2393
   20.5000    0.2408
   21.0000    0.2417
   21.5000    0.2566
   22.0000    0.2585
   22.5000    0.2133
   23.0000    0.2030
   23.5000    0.2261
   24.0000    0.2216
   24.5000    0.2330
   25.0000    0.2373
   25.5000    0.2308
   26.0000    0.2560
   26.5000    0.1868
   27.0000    0.2035
   27.5000    0.1488
   28.0000    0.1250
   28.5000    0.2060
   29.0000    0.2127
   29.5000    0.2199
   30.0000    0.2241
   30.5000    0.2273
   31.0000    0.2297
   31.5000    0.2189
   32.0000    0.3637
   32.5000    0.3189
   33.0000    0.1494
   33.5000    0.0356
   34.0000    0.0206
   34.5000    0.0307
   35.0000    0.0232
   35.5000    0.0176
   36.0000    0.0167
   36.5000    0.0080
   37.0000    0.0080



==> matlabPlots/vx.txt <==
0	0
0.005	0
0.01	0
0.015	0
0.02	0
0.025	0
0.03	0
0.035	0
0.04	0
0.045	0
0.05	0
0.055	0
0.06	0
0.065	0
0.07	0
0.075	0
0.08	0
0.085	0
0.09	0
0.095	0
0.1	0
0.105	0
0.11	0
0.115	0
0.12	0
0.125	0
0.13	0
0.135	0
0.14	0
0.145	0
0.15	0
0.155	0
0.16	0
0.165	0
0.17	0
0.175	0
0.18	0
0.185	0
0.19	0
0.195	0
0.2	0
0.205	0
0.21	0
0.215	0
0.22	0
0.225	0
0.23	0
0.235	0
0.24	0
0.245	0
0.25	0
0.255	0
0.26	0
0.265	0
0.27	0
0.275	0
0.28	0
0.285	0
0.29	0
0.295	0
0.3	0
0.305	0
0.31	0
0.315	0
0.32	0
0.325	0
0.33	0
0.335	0
0.34	0
0.345	0
0.35	0
0.355	0
0.36	0
0.365	0
0.37	0
0.375	0
0.38	0
0.385	0
0.39	0
0.395	0
0.4	0
0.405	0
0.41	0
0.415	0
0.42	0
0.425	0
0.43	0
0.435	0
0.44	0
0.445	0
0.45	-1.29524059957475e-05
0.455	0.000170631697983481
0.46	0.000216371830902062
0.465	0.00021797651425004
0.47	0.000192391889868304
0.475	9.76033697952516e-05
0.48	2.28480785153806e-05
0.485	6.53290044283494e-06
0.49	4.98928457091097e-05
0.495	3.43362335115671e-05
0.5	3.70188281522132e-05
0.505	3.72138420061674e-05
0.51	4.20681244577281e-05
0.515	0.000121286684588995
0.52	0.000249111879384145
0.525	0.00041704234899953
0.53	0.000591552117839456
0.535	0.00067509466316551
0.54	0.000618509890045971
0.545	0.000467140518594533
0.55	0.000273298210231587
0.555	0.000108947599073872
0.56	2.3186657926999e-05
0.565	1.82545045390725e-05
0.57	7.33951237634756e-05
0.575	6.43335661152378e-05
0.58	5.41724839422386e-05
0.585	5.47266099601984e-05
0.59	3.3430023904657e-05
0.595	-3.09395509248134e-05
0.6	-5.10907011630479e-05
0.605	-1.54321733134566e-05
0.61	4.47518941655289e-05
0.615	-3.73922375729308e-07
0.62	-0.000107019281131215
0.625	-0.000198611916857772
0.63	-0.000236490261158906
0.635	-0.000180049319169484
0.64	-0.000133725916384719
0.645	-0.000223355731577612
0.65	-0.00033506509498693
0.655	-0.000349627924151719
0.66	-0.000267144030658528
0.665	-0.000115939357783645
0.67	3.08203561871778e-05
0.675	0.000123215766507201
0.68	0.000147240541991778
0.685	0.000159578892635182
0.69	9.28684894461185e-05
0.695	-2.56877938227262e-05
0.7	-0.000136944756377488
0.705	-0.00026137032546103
0.71	-0.000338254787493497
0.715	-0.000328163732774556
0.72	-0.000208441240829416
0.725	-0.000102246340247802
0.73	-5.21078363817651e-05
0.735	3.24762513628229e-05
0.74	3.47021559718996e-05
0.745	-2.61912937276065e-05
0.75	-6.11403011134826e-05
0.755	-7.70222468418069e-05
0.76	-7.12271576048806e-05
0.765	-2.08822766580852e-05
0.77	-3.43431966030039e-05
0.775	-0.000114432310510892
0.78	-0.00012947701907251
0.785	-0.000144019999424927
0.79	-8.4401763160713e-05
0.795	1.24180915008765e-05
0.8	1.71522005985025e-05
0.805	-6.24240783508867e-08
0.81	-3.21541701850947e-05
0.815	-3.26870649587363e-05
0.82	-4.79443297081161e-05
0.825	-3.0103197786957e-05
0.83	-1.75562163349241e-05
0.835	-5.05046991747804e-05
0.84	-7.95520973042585e-05
0.845	-0.000173202584846877
0.85	-0.000282217079075053
0.855	-0.000289335468551144
0.86	-0.000221357127884403
0.865	-0.000189398342627101
0.87	-0.000208918718271889
0.875	-0.000303691485896707
0.88	-0.000400402466766536
0.885	-0.000505418051034212
0.89	-0.00059677945682779
0.895	-0.000589846167713404
0.9	-0.000482408184325323
0.905	-0.00036473260843195
0.91	-0.000365296436939389
0.915	-0.000371571455616504
0.92	-0.000347764667822048
0.925	-0.000321690953569487
0.93	-0.00026155766681768
0.935	-0.000241454792558216
0.94	-0.000271203374722973
0.945	-0.00027565800701268
0.95	-0.000279218598734587
0.955	-0.000296599813736975
0.96	-0.000308847695123404
0.965	0.00193254370242357
0.97	0.00611395295709372
0.975	0.0116572631523013
0.98	0.0180710013955832
0.985	0.024987580254674
0.99	0.0321695506572723
0.995	0.0395343154668808
1	0.0469281859695911
1.005	0.0541916936635971
1.01	0.0611729361116886
1.015	0.0677327141165733
1.02	0.0738082975149155
1.025	0.079522117972374
1.03	0.0848279297351837
1.035	0.0896682143211365
1.04	0.0940967351198196
1.045	0.0981450378894806
1.05	0.101718217134476
1.055	0.104862496256828
1.06	0.107533201575279
1.065	0.109685003757477
1.07	0.111475341022015
1.075	0.112939901649952
1.08	0.113973945379257
1.085	0.114555723965168
1.09	0.114746309816837
1.095	0.114596292376518
1.1	0.114081062376499
1.105	0.113232538104057
1.11	0.112068645656109
1.115	0.110725127160549
1.12	0.109171472489834
1.125	0.107273317873478
1.13	0.104988723993301
1.135	0.102362588047981
1.14	0.0995782166719437
1.145	0.0966430678963661
1.15	0.0934437289834023
1.155	0.0900859013199806
1.16	0.0865941792726517
1.165	0.082966260612011
1.17	0.0791646242141724
1.175	0.0751648172736168
1.18	0.0710721462965012
1.185	0.0668908804655075
1.19	0.0626162514090538
1.195	0.0581514984369278
1.2	0.0535526238381863
1.205	0.0488900803029537
1.21	0.0441738329827785
1.215	0.03949274122715
1.22	0.0347131490707397
1.225	0.0298342797905207
1.23	0.0249920003116131
1.235	0.0202208515256643
1.24	0.0155916921794415
1.245	0.0109515972435474
1.25	0.00634427461773157
1.255	0.00165335787460208
1.26	-0.00308211054652929
1.265	-0.00778800621628761
1.27	-0.0124661084264517
1.275	-0.0171292629092932
1.28	-0.0217797551304102
1.285	-0.0264414455741644
1.29	-0.0309791099280119
1.295	-0.0353921540081501
1.3	-0.0396895483136177
1.305	-0.0439387112855911
1.31	-0.048077430576086
1.315	-0.0520845241844654
1.32	-0.0560625344514847
1.325	-0.0600385814905167
1.33	-0.063999317586422
1.335	-0.0677521899342537
1.34	-0.0713376328349113
1.345	-0.0748933404684067
1.35	-0.0784075707197189
1.355	-0.0818231329321861
1.36	-0.0851406157016754
1.365	-0.0883851423859596
1.37	-0.0915144830942154
1.375	-0.0944755226373672
1.38	-0.0973072648048401
1.385	-0.10003188252449
1.39	-0.102654099464417
1.395	-0.10521787405014
1.4	-0.107599146664143
1.405	-0.109924465417862
1.41	-0.112282112240791
1.415	-0.114554889500141
1.42	-0.116596080362797
1.425	-0.118479818105698
1.43	-0.120331309735775
1.435	-0.122120335698128
1.44	-0.123852752149105
1.445	-0.125529155135155
1.45	-0.127102538943291
1.455	-0.128581672906876
1.46	-0.12998403608799
1.465	-0.131240352988243
1.47	-0.132442310452461
1.475	-0.133606970310211
1.48	-0.134671702980995
1.485	-0.135630503296852
1.49	-0.136554405093193
1.495	-0.1374721378088
1.5	-0.138286143541336
1.505	-0.13897305727005
1.51	-0.139557018876076
1.515	-0.140077918767929
1.52	-0.140560537576675
1.525	-0.140984311699867
1.53	-0.141406148672104
1.535	-0.141830429434776
1.54	-0.142172336578369
1.545	-0.14239040017128
1.55	-0.142505809664726
1.555	-0.142694026231766
1.56	-0.142890527844429
1.565	-0.143051490187645
1.57	-0.143166482448578
1.575	-0.143243238329887
1.58	-0.143366783857346
1.585	-0.143412753939629
1.59	-0.143500000238419
1.595	-0.143550768494606
1.6	-0.143438711762428
1.605	-0.14332427084446
1.61	-0.143266782164574
1.615	-0.143273219466209
1.62	-0.143216952681541
1.625	-0.143111810088158
1.63	-0.142960131168365
1.635	-0.142816141247749
1.64	-0.142679795622826
1.645	-0.142587840557098
1.65	-0.142567694187164
1.655	-0.142511159181595
1.66	-0.142388463020325
1.665	-0.142211258411407
1.67	-0.142056301236153
1.675	-0.141991779208183
1.68	-0.142009869217873
1.685	-0.142000064253807
1.69	-0.141925320029259
1.695	-0.141831561923027
1.7	-0.141720876097679
1.705	-0.141592904925346
1.71	-0.141509413719177
1.715	-0.141496211290359
1.72	-0.141616851091385
1.725	-0.141703218221664
1.73	-0.141723066568375
1.735	-0.141793817281723
1.74	-0.141887784004211
1.745	-0.14196951687336
1.75	-0.142066732048988
1.755	-0.142153114080429
1.76	-0.1422029286623
1.765	-0.142191410064697
1.77	-0.142229944467545
1.775	-0.142341822385788
1.78	-0.142415404319763
1.785	-0.142440989613533
1.79	-0.142546832561493
1.795	-0.142725616693497
1.8	-0.14287543296814
1.805	-0.14313031733036
1.81	-0.143363118171692
1.815	-0.143524631857872
1.82	-0.143679410219193
1.825	-0.14384263753891
1.83	-0.143983796238899
1.835	-0.144165858626366
1.84	-0.14442640542984
1.845	-0.144688069820404
1.85	-0.144939318299294
1.855	-0.145226210355759
1.86	-0.145531013607979
1.865	-0.145824655890465
1.87	-0.146147578954697
1.875	-0.146492391824722
1.88	-0.146847814321518
1.885	-0.147225499153137
1.89	-0.147593677043915
1.895	-0.147991150617599
1.9	-0.14836822450161
1.905	-0.148797333240509
1.91	-0.149205520749092
1.915	-0.149621188640594
1.92	-0.150072425603867
1.925	-0.150430113077164
1.93	-0.150733262300491
1.935	-0.151040986180305
1.94	-0.151389107108116
1.945	-0.151853114366531
1.95	-0.15240404009819
1.955	-0.152954861521721
1.96	-0.153395369648933
1.965	-0.153739452362061
1.97	-0.154028028249741
1.975	-0.154346644878387
1.98	-0.15471738576889
1.985	-0.155071496963501
1.99	-0.155383005738258
1.995	-0.155823305249214
2	-0.156326368451118
2.005	-0.156857550144196
2.01	-0.157315090298653
2.015	-0.15770061314106
2.02	-0.158116146922112
2.025	-0.158602014183998
2.03	-0.159012854099274
2.035	-0.159374475479126
2.04	-0.159760728478432
2.045	-0.160172685980797
2.05	-0.160622417926788
2.055	-0.161037608981133
2.06	-0.161327123641968
2.065	-0.161589384078979
2.07	-0.161878570914268
2.075	-0.16227762401104
2.08	-0.162719517946243
2.085	-0.163078188896179
2.09	-0.163412928581238
2.095	-0.1638343334198
2.1	-0.16428630053997
2.105	-0.164691865444183
2.11	-0.165079846978188
2.115	-0.165523186326027
2.12	-0.165973544120789
2.125	-0.166335552930832
2.13	-0.16659739613533
2.135	-0.166859030723572
2.14	-0.167178258299828
2.145	-0.167494505643845
2.15	-0.167793586850166
2.155	-0.168123379349709
2.16	-0.168532639741898
2.165	-0.168936610221863
2.17	-0.169219717383385
2.175	-0.169489160180092
2.18	-0.169879898428917
2.185	-0.170309320092201
2.19	-0.170670390129089
2.195	-0.171032920479774
2.2	-0.171340793371201
2.205	-0.171594738960266
2.21	-0.171784073114395
2.215	-0.171972930431366
2.22	-0.172146692872047
2.225	-0.172241032123566
2.23	-0.172361329197884
2.235	-0.17262727022171
2.24	-0.172955274581909
2.245	-0.173250988125801
2.25	-0.173527717590332
2.255	-0.173820942640305
2.26	-0.174116298556328
2.265	-0.174392744898796
2.27	-0.174701660871506
2.275	-0.175002411007881
2.28	-0.175240278244019
2.285	-0.175512462854385
2.29	-0.175759956240654
2.295	-0.175975635647774
2.3	-0.176124259829521
2.305	-0.176243841648102
2.31	-0.176434919238091
2.315	-0.176648706197739
2.32	-0.176901206374168
2.325	-0.17718605697155
2.33	-0.177524462342262
2.335	-0.177803322672844
2.34	-0.177996322512627
2.345	-0.178181052207947
2.35	-0.178361386060715
2.355	-0.178559258580208
2.36	-0.178672596812248
2.365	-0.178764954209328
2.37	-0.178888544440269
2.375	-0.179124236106873
2.38	-0.179412111639977
2.385	-0.179725304245949
2.39	-0.180038139224052
2.395	-0.180317163467407
2.4	-0.180525660514832
2.405	-0.180748477578163
2.41	-0.180929720401764
2.415	-0.181081846356392
2.42	-0.181273102760315
2.425	-0.181465178728104
2.43	-0.18163001537323
2.435	-0.181760042905807
2.44	-0.181898027658463
2.445	-0.182056322693825
2.45	-0.182264417409897
2.455	-0.18248987197876
2.46	-0.182663232088089
2.465	-0.182813256978989
2.47	-0.182996302843094
2.475	-0.183235302567482
2.48	-0.183489426970482
2.485	-0.183698937296867
2.49	-0.183891862630844
2.495	-0.184046238660812
2.5	-0.184232994914055
2.505	-0.184447705745697
2.51	-0.184646189212799
2.515	-0.184768930077553
2.52	-0.184880167245865
2.525	-0.185037642717361
2.53	-0.185261696577072
2.535	-0.185513570904732
2.54	-0.185772716999054
2.545	-0.186007887125015
2.55	-0.186228036880493
2.555	-0.186396270990372
2.56	-0.18649585545063
2.565	-0.186581641435623
2.57	-0.186704277992249
2.575	-0.186878308653831
2.58	-0.187070682644844
2.585	-0.187286511063576
2.59	-0.18756665289402
2.595	-0.187931656837463
2.6	-0.188272923231125
2.605	-0.188522592186928
2.61	-0.188753545284271
2.615	-0.188998654484749
2.62	-0.189279973506927
2.625	-0.189530223608017
2.63	-0.189711213111877
2.635	-0.189835950732231
2.64	-0.190005019307137
2.645	-0.190180391073227
2.65	-0.190401881933212
2.655	-0.190623611211777
2.66	-0.190843760967255
2.665	-0.191033095121384
2.67	-0.191253155469894
2.675	-0.191485822200775
2.68	-0.191700026392937
2.685	-0.191962763667107
2.69	-0.192182406783104
2.695	-0.192361265420914
2.7	-0.192579969763756
2.705	-0.192758560180664
2.71	-0.19295546412468
2.715	-0.193177744746208
2.72	-0.193455263972282
2.725	-0.193683311343193
2.73	-0.19391693174839
2.735	-0.194124013185501
2.74	-0.194274052977562
2.745	-0.194460853934288
2.75	-0.194595322012901
2.755	-0.194698005914688
2.76	-0.1948222219944
2.765	-0.195030733942986
2.77	-0.195293009281158
2.775	-0.195551723241806
2.78	-0.19582399725914
2.785	-0.196060687303543
2.79	-0.196284174919128
2.795	-0.196557894349098
2.8	-0.196819573640823
2.805	-0.197028338909149
2.81	-0.19719634950161
2.815	-0.197369500994682
2.82	-0.197504088282585
2.825	-0.197577908635139
2.83	-0.197677448391914
2.835	-0.19784152507782
2.84	-0.198004946112633
2.845	-0.198215246200562
2.85	-0.198510721325874
2.855	-0.198772415518761
2.86	-0.19896174967289
2.865	-0.199091747403145
2.87	-0.199223101139069
2.875	-0.199357137084007
2.88	-0.199436128139496
2.885	-0.199475675821304
2.89	-0.199604347348213
2.895	-0.19983471930027
2.9	-0.200052574276924
2.905	-0.200263023376465
2.91	-0.200469106435776
2.915	-0.200711339712143
2.92	-0.200922533869743
2.925	-0.201066568493843
2.93	-0.20121918618679
2.935	-0.201372936367989
2.94	-0.201516672968864
2.945	-0.201691344380379
2.95	-0.201937139034271
2.955	-0.202173054218292
2.96	-0.202289745211601
2.965	-0.202398210763931
2.97	-0.202534586191177
2.975	-0.202652275562286
2.98	-0.202729299664497
2.985	-0.202839240431786
2.99	-0.202969893813133
2.995	-0.203054666519165
3	-0.203107312321663
3.005	-0.203196913003922
3.01	-0.20330448448658
3.015	-0.203479111194611
3.02	-0.203663647174835
3.025	-0.203825533390045
3.03	-0.204013496637344
3.035	-0.204097345471382
3.04	-0.20418892800808
3.045	-0.204280465841293
3.05	-0.204397574067116
3.055	-0.204545602202415
3.06	-0.204678580164909
3.065	-0.204724088311195
3.07	-0.204814061522484
3.075	-0.204981669783592
3.08	-0.205106064677238
3.085	-0.205127283930779
3.09	-0.205168023705482
3.095	-0.205208316445351
3.1	-0.205129474401474
3.105	-0.205136969685555
3.11	-0.20523527264595
3.115	-0.205398917198181
3.12	-0.205615103244781
3.125	-0.205739617347717
3.13	-0.205823600292206
3.135	-0.205868691205978
3.14	-0.20591402053833
3.145	-0.206034854054451
3.15	-0.206157505512238
3.155	-0.20624090731144
3.16	-0.20628547668457
3.165	-0.20625039935112
3.17	-0.206236004829407
3.175	-0.206304281949997
3.18	-0.206336036324501
3.185	-0.206444457173347
3.19	-0.206597611308098
3.195	-0.206707864999771
3.2	-0.206730082631111
3.205	-0.206754118204117
3.21	-0.206863209605217
3.215	-0.206974819302559
3.22	-0.207069143652916
3.225	-0.207141637802124
3.23	-0.207261711359024
3.235	-0.207424432039261
3.24	-0.207555785775185
3.245	-0.207678511738777
3.25	-0.207730278372765
3.255	-0.207713589072227
3.26	-0.207720398902893
3.265	-0.207769811153412
3.27	-0.207830488681793
3.275	-0.207837387919426
3.28	-0.207837715744972
3.285	-0.207944050431252
3.29	-0.208056956529617
3.295	-0.208206385374069
3.3	-0.208372890949249
3.305	-0.208497866988182
3.31	-0.208558768033981
3.315	-0.208628758788109
3.32	-0.208730220794678
3.325	-0.208837538957596
3.33	-0.208919078111649
3.335	-0.209082558751106
3.34	-0.209220096468925
3.345	-0.209231063723564
3.35	-0.209198147058487
3.355	-0.209265410900116
3.36	-0.209377497434616
3.365	-0.209481865167618
3.37	-0.209589689970016
3.375	-0.209701061248779
3.38	-0.209772169589996
3.385	-0.209819957613945
3.39	-0.209869518876076
3.395	-0.20998477935791
3.4	-0.210133358836174
3.405	-0.21018573641777
3.41	-0.21012344956398
3.415	-0.210127055644989
3.42	-0.210269421339035
3.425	-0.210429087281227
3.43	-0.210627943277359
3.435	-0.210818201303482
3.44	-0.211024612188339
3.445	-0.211233139038086
3.45	-0.2113346606493
3.455	-0.211392059922218
3.46	-0.211461663246155
3.465	-0.2115528434515
3.47	-0.21161176264286
3.475	-0.211720243096352
3.48	-0.211819231510162
3.485	-0.211907625198364
3.49	-0.212007284164429
3.495	-0.212028041481972
3.5	-0.212033122777939
3.505	-0.212021842598915
3.51	-0.212084606289864
3.515	-0.212243124842644
3.52	-0.212368026375771
3.525	-0.212476164102554
3.53	-0.212538883090019
3.535	-0.212510734796524
3.54	-0.212514996528625
3.545	-0.212523967027664
3.55	-0.212586119771004
3.555	-0.212720066308975
3.56	-0.21287813782692
3.565	-0.213027581572533
3.57	-0.213119372725487
3.575	-0.213132113218307
3.58	-0.213143870234489
3.585	-0.213201284408569
3.59	-0.213231682777405
3.595	-0.213299676775932
3.6	-0.213425680994987
3.605	-0.213561490178108
3.61	-0.213682934641838
3.615	-0.213798761367798
3.62	-0.213881760835648
3.625	-0.214035674929619
3.63	-0.2142064422369
3.635	-0.214321151375771
3.64	-0.214376464486122
3.645	-0.214412555098534
3.65	-0.214463740587234
3.655	-0.214543953537941
3.66	-0.214604824781418
3.665	-0.214642405509949
3.67	-0.214667454361916
3.675	-0.21476286649704
3.68	-0.214868634939194
3.685	-0.215008944272995
3.69	-0.215114384889603
3.695	-0.215216681361198
3.7	-0.215258449316025
3.705	-0.215276688337326
3.71	-0.215342923998833
3.715	-0.21540179848671
3.72	-0.215550303459167
3.725	-0.215669214725494
3.73	-0.21573843061924
3.735	-0.21582242846489
3.74	-0.215929046273232
3.745	-0.216026082634926
3.75	-0.216119781136513
3.755	-0.216216787695885
3.76	-0.216301396489143
3.765	-0.216373458504677
3.77	-0.21640020608902
3.775	-0.216443657875061
3.78	-0.21656733751297
3.785	-0.216716051101685
3.79	-0.216835141181946
3.795	-0.216946810483932
3.8	-0.21701779961586
3.805	-0.217059716582298
3.81	-0.217114672064781
3.815	-0.217204988002777
3.82	-0.217340528964996
3.825	-0.217362523078918
3.83	-0.217380121350288
3.835	-0.217508062720299
3.84	-0.217650637030602
3.845	-0.217744618654251
3.85	-0.21781998872757
3.855	-0.217905908823013
3.86	-0.218055367469788
3.865	-0.218166872859001
3.87	-0.218262910842896
3.875	-0.218370482325554
3.88	-0.218411788344383
3.885	-0.218468815088272
3.89	-0.218516677618027
3.895	-0.218509361147881
3.9	-0.218551263213158
3.905	-0.218639761209488
3.91	-0.218772768974304
3.915	-0.2188710719347
3.92	-0.218935176730156
3.925	-0.218926817178726
3.93	-0.218853190541267
3.935	-0.218860819935799
3.94	-0.219015330076218
3.945	-0.2191421687603
3.95	-0.219240233302116
3.955	-0.21936060488224
3.96	-0.219487741589546
3.965	-0.219550296664238
3.97	-0.219590753316879
3.975	-0.219664618372917
3.98	-0.219775959849358
3.985	-0.21984238922596
3.99	-0.21993625164032
3.995	-0.220040917396545
4	-0.228492245078087
4.005	-0.235909104347229
4.01	-0.242539927363396
4.015	-0.248464047908783
4.02	-0.25388091802597
4.025	-0.258845239877701
4.03	-0.263477981090546
4.035	-0.267943650484085
4.04	-0.272296994924545
4.045	-0.276411890983582
4.05	-0.280302703380585
4.055	-0.283997267484665
4.06	-0.287522077560425
4.065	-0.290881961584091
4.07	-0.294154077768326
4.075	-0.297317326068878
4.08	-0.300265669822693
4.085	-0.303051471710205
4.09	-0.305689454078674
4.095	-0.308219224214554
4.1	-0.310653060674667
4.105	-0.312927961349487
4.11	-0.315016627311707
4.115	-0.316982120275497
4.12	-0.318694233894348
4.125	-0.320346355438232
4.13	-0.321919798851013
4.135	-0.323281347751617
4.14	-0.324379622936249
4.145	-0.325356900691986
4.15	-0.326160758733749
4.155	-0.32685723900795
4.16	-0.327449589967728
4.165	-0.327881097793579
4.17	-0.328219473361969
4.175	-0.328492492437363
4.18	-0.328689783811569
4.185	-0.32873409986496
4.19	-0.32865497469902
4.195	-0.328474938869476
4.2	-0.328149139881134
4.205	-0.327676564455032
4.21	-0.327098369598389
4.215	-0.326447337865829
4.22	-0.32567486166954
4.225	-0.324787348508835
4.23	-0.323831588029861
4.235	-0.322788327932358
4.24	-0.321647614240646
4.245	-0.320452123880386
4.25	-0.319179356098175
4.255	-0.317851126194
4.26	-0.316457539796829
4.265	-0.315064549446106
4.27	-0.31353884935379
4.275	-0.31184458732605
4.28	-0.310188949108124
4.285	-0.308498919010162
4.29	-0.306707322597504
4.295	-0.304784953594208
4.3	-0.302897542715073
4.305	-0.301113963127136
4.31	-0.299296051263809
4.315	-0.297358930110931
4.32	-0.29536035656929
4.325	-0.293380111455917
4.33	-0.291446924209595
4.335	-0.289538949728012
4.34	-0.287645041942596
4.345	-0.285723596811295
4.35	-0.283798962831497
4.355	-0.281869232654572
4.36	-0.279970943927765
4.365	-0.278100252151489
4.37	-0.2762231528759
4.375	-0.274334192276001
4.38	-0.272504389286041
4.385	-0.270658850669861
4.39	-0.268839597702026
4.395	-0.267156004905701
4.4	-0.265485852956772
4.405	-0.263781309127808
4.41	-0.262160629034042
4.415	-0.260510444641113
4.42	-0.258870095014572
4.425	-0.257270634174347
4.43	-0.255827665328979
4.435	-0.25442773103714
4.44	-0.253084808588028
4.445	-0.251839607954025
4.45	-0.250605493783951
4.455	-0.249325066804886
4.46	-0.248077496886253
4.465	-0.246984034776688
4.47	-0.24594159424305
4.475	-0.244973465800285
4.48	-0.244089186191559
4.485	-0.243180185556412
4.49	-0.242263779044151
4.495	-0.241424217820168
4.5	-0.240632429718971
4.505	-0.239845752716064
4.51	-0.239111170172691
4.515	-0.238526567816734
4.52	-0.237945184111595
4.525	-0.237359389662743
4.53	-0.236838936805725
4.535	-0.23633736371994
4.54	-0.235871210694313
4.545	-0.235481113195419
4.55	-0.235158205032349
4.555	-0.235010385513306
4.56	-0.234907194972038
4.565	-0.234781056642532
4.57	-0.234766632318497
4.575	-0.234774261713028
4.58	-0.234776794910431
4.585	-0.2347561866045
4.59	-0.234807461500168
4.595	-0.234905511140823
4.6	-0.234993696212769
4.605	-0.235164672136307
4.61	-0.235349580645561
4.615	-0.235543042421341
4.62	-0.235744446516037
4.625	-0.235852539539337
4.63	-0.236023470759392
4.635	-0.236352577805519
4.64	-0.236675575375557
4.645	-0.236917987465858
4.65	-0.237235262989998
4.655	-0.23760974407196
4.66	-0.237903073430061
4.665	-0.238220706582069
4.67	-0.238624542951584
4.675	-0.239037126302719
4.68	-0.239464774727821
4.685	-0.239918023347855
4.69	-0.240363240242004
4.695	-0.240838631987572
4.7	-0.241290256381035
4.705	-0.241756498813629
4.71	-0.2422094643116
4.715	-0.242754727602005
4.72	-0.24331197142601
4.725	-0.243840381503105
4.73	-0.24433346092701
4.735	-0.244849428534508
4.74	-0.245363235473633
4.745	-0.245833292603493
4.75	-0.246312484145164
4.755	-0.246802344918251
4.76	-0.2473434060812
4.765	-0.247835651040077
4.77	-0.248254805803299
4.775	-0.248666152358055
4.78	-0.24907560646534
4.785	-0.249408945441246
4.79	-0.249698281288147
4.795	-0.249948397278786
4.8	-0.2502681016922
4.805	-0.250672698020935
4.81	-0.251008480787277
4.815	-0.251246780157089
4.82	-0.251559108495712
4.825	-0.251909345388412
4.83	-0.252177506685257
4.835	-0.252389788627625
4.84	-0.252554953098297
4.845	-0.252684861421585
4.85	-0.252735912799835
4.855	-0.252907752990723
4.86	-0.253078669309616
4.865	-0.253257215023041
4.87	-0.25341871380806
4.875	-0.253563493490219
4.88	-0.253700643777847
4.885	-0.25379604101181
4.89	-0.253856807947159
4.895	-0.253948122262955
4.9	-0.254053503274918
4.905	-0.25411668419838
4.91	-0.254080563783646
4.915	-0.254024803638458
4.92	-0.253953456878662
4.925	-0.253949850797653
4.93	-0.253890872001648
4.935	-0.253784000873566
4.94	-0.253637433052063
4.945	-0.25349149107933
4.95	-0.253327429294586
4.955	-0.253218591213226
4.96	-0.253133535385132
4.965	-0.253053426742554
4.97	-0.252956569194794
4.975	-0.252752810716629
4.98	-0.252551853656769
4.985	-0.252463936805725
4.99	-0.252351999282837
4.995	-0.252096325159073
5	-0.251925975084305
5.005	-0.251826077699661
5.01	-0.251635015010834
5.015	-0.251437276601791
5.02	-0.251234799623489
5.025	-0.251063376665115
5.03	-0.25089219212532
5.035	-0.250701636075974
5.04	-0.250453412532806
5.045	-0.250212132930756
5.05	-0.249963387846947
5.055	-0.249738410115242
5.06	-0.249567314982414
5.065	-0.249396994709969
5.07	-0.249165534973145
5.075	-0.248951956629753
5.08	-0.248773992061615
5.085	-0.248568087816238
5.09	-0.248277768492699
5.095	-0.247946307063103
5.1	-0.247729480266571
5.105	-0.247513502836227
5.11	-0.247286766767502
5.115	-0.247009202837944
5.12	-0.246724545955658
5.125	-0.24653722345829
5.13	-0.246420636773109
5.135	-0.246327236294746
5.14	-0.246161535382271
5.145	-0.245897069573402
5.15	-0.245630577206612
5.155	-0.245435997843742
5.16	-0.245393395423889
5.165	-0.245283082127571
5.17	-0.245110660791397
5.175	-0.244896933436394
5.18	-0.244693130254745
5.185	-0.244508102536201
5.19	-0.244367092847824
5.195	-0.244238629937172
5.2	-0.244149848818779
5.205	-0.244033887982368
5.21	-0.243857577443123
5.215	-0.243621498346329
5.22	-0.243430256843567
5.225	-0.24326628446579
5.23	-0.243186697363853
5.235	-0.243059232831001
5.24	-0.242889210581779
5.245	-0.242752775549889
5.25	-0.242688447237015
5.255	-0.242729991674423
5.26	-0.242718234658241
5.265	-0.24266305565834
5.27	-0.242591470479965
5.275	-0.242488890886307
5.28	-0.242428168654442
5.285	-0.24230782687664
5.29	-0.242249146103859
5.295	-0.242253601551056
5.3	-0.242294996976852
5.305	-0.242277294397354
5.31	-0.242198035120964
5.315	-0.242123186588287
5.32	-0.242025390267372
5.325	-0.241940125823021
5.33	-0.241909429430962
5.335	-0.241982758045197
5.34	-0.241976261138916
5.345	-0.241820380091667
5.35	-0.241732388734818
5.355	-0.241726815700531
5.36	-0.241717025637627
5.365	-0.241674974560738
5.37	-0.241637140512466
5.375	-0.241706997156143
5.38	-0.241755217313766
5.385	-0.241768062114716
5.39	-0.241881027817726
5.395	-0.24198442697525
5.4	-0.242012232542038
5.405	-0.242055341601372
5.41	-0.242155015468597
5.415	-0.24228236079216
5.42	-0.242421105504036
5.425	-0.242491886019707
5.43	-0.242491871118546
5.435	-0.242474585771561
5.44	-0.24255034327507
5.445	-0.242664113640785
5.45	-0.242685317993164
5.455	-0.242670312523842
5.46	-0.242740631103516
5.465	-0.242787823081017
5.47	-0.242804348468781
5.475	-0.242873892188072
5.48	-0.242982506752014
5.485	-0.243048116564751
5.49	-0.2430360019207
5.495	-0.243008449673653
5.5	-0.242973446846008
5.505	-0.242976352572441
5.51	-0.243041202425957
5.515	-0.243113875389099
5.52	-0.243176341056824
5.525	-0.243193566799164
5.53	-0.243169054389
5.535	-0.243197470903397
5.54	-0.243240654468536
5.545	-0.24331322312355
5.55	-0.243372350931168
5.555	-0.24333943426609
5.56	-0.243263766169548
5.565	-0.243196785449982
5.57	-0.243189170956612
5.575	-0.243247270584106
5.58	-0.243347272276878
5.585	-0.243436336517334
5.59	-0.243517979979515
5.595	-0.243635639548302
5.6	-0.243668973445892
5.605	-0.243683844804764
5.61	-0.243708461523056
5.615	-0.24368791282177
5.62	-0.243624463677406
5.625	-0.243659391999245
5.63	-0.243729010224342
5.635	-0.243727281689644
5.64	-0.243709117174149
5.645	-0.243670925498009
5.65	-0.243593290448189
5.655	-0.243496522307396
5.66	-0.243456646800041
5.665	-0.243499577045441
5.67	-0.243510842323303
5.675	-0.243433848023415
5.68	-0.243368595838547
5.685	-0.243332162499428
5.69	-0.243327483534813
5.695	-0.243353202939034
5.7	-0.243319928646088
5.705	-0.243201926350594
5.71	-0.243187218904495
5.715	-0.24320413172245
5.72	-0.243224635720253
5.725	-0.243137776851654
5.73	-0.243093580007553
5.735	-0.243109554052353
5.74	-0.243081495165825
5.745	-0.243046745657921
5.75	-0.243028685450554
5.755	-0.242955893278122
5.76	-0.242876037955284
5.765	-0.242868542671204
5.77	-0.242853403091431
5.775	-0.242823958396912
5.78	-0.242839127779007
5.785	-0.242821887135506
5.79	-0.242681339383125
5.795	-0.242499113082886
5.8	-0.242366448044777
5.805	-0.242271959781647
5.81	-0.24223031103611
5.815	-0.242135763168335
5.82	-0.242101952433586
5.825	-0.242110282182693
5.83	-0.242118641734123
5.835	-0.24208465218544
5.84	-0.242040574550629
5.845	-0.241987183690071
5.85	-0.241992145776749
5.855	-0.242021530866623
5.86	-0.241979643702507
5.865	-0.241912871599197
5.87	-0.241902485489845
5.875	-0.241908222436905
5.88	-0.241936892271042
5.885	-0.241907849907875
5.89	-0.241881355643272
5.895	-0.241822898387909
5.9	-0.241712749004364
5.905	-0.241601258516312
5.91	-0.241535514593124
5.915	-0.241535007953644
5.92	-0.241478472948074
5.925	-0.241437181830406
5.93	-0.241390958428383
5.935	-0.241320461034775
5.94	-0.24126335978508
5.945	-0.241157725453377
5.95	-0.24118073284626
5.955	-0.241175845265388
5.96	-0.241110727190971
5.965	-0.241122767329216
5.97	-0.24111695587635
5.975	-0.241078481078148
5.98	-0.241072297096252
5.985	-0.241050064563751
5.99	-0.241094216704369
5.995	-0.241142868995667
6	-0.241109356284142
6.005	-0.241097763180733
6.01	-0.2410529255867
6.015	-0.240974351763725
6.02	-0.24094258248806
6.025	-0.240836173295975
6.03	-0.240748822689056
6.035	-0.240686297416687
6.04	-0.240552812814713
6.045	-0.240497708320618
6.05	-0.240528374910355
6.055	-0.240589916706085
6.06	-0.240684255957603
6.065	-0.240689560770988
6.07	-0.240668475627899
6.075	-0.240626975893974
6.08	-0.240506112575531
6.085	-0.240408018231392
6.09	-0.240383699536324
6.095	-0.240363955497742
6.1	-0.240384370088577
6.105	-0.240496262907982
6.11	-0.240612685680389
6.115	-0.24066786468029
6.12	-0.240610346198082
6.125	-0.240574762225151
6.13	-0.240557715296745
6.135	-0.240576103329659
6.14	-0.240590527653694
6.145	-0.2405836135149
6.15	-0.240605488419533
6.155	-0.240770027041435
6.16	-0.24093197286129
6.165	-0.240970015525818
6.17	-0.240914806723595
6.175	-0.240874946117401
6.18	-0.240808099508286
6.185	-0.240761995315552
6.19	-0.24069082736969
6.195	-0.240612149238586
6.2	-0.240592435002327
6.205	-0.240612998604774
6.21	-0.240617364645004
6.215	-0.240600049495697
6.22	-0.240597292780876
6.225	-0.240617468953133
6.23	-0.240638166666031
6.235	-0.240590408444405
6.24	-0.240560218691826
6.245	-0.240545406937599
6.25	-0.240463733673096
6.255	-0.240415379405022
6.26	-0.240395307540894
6.265	-0.240415513515472
6.27	-0.240426406264305
6.275	-0.240354508161545
6.28	-0.240304082632065
6.285	-0.240263670682907
6.29	-0.240221336483955
6.295	-0.240191251039505
6.3	-0.240223601460457
6.305	-0.240296006202698
6.31	-0.24027818441391
6.315	-0.240254700183868
6.32	-0.240236908197403
6.325	-0.240213572978973
6.33	-0.240161225199699
6.335	-0.240153983235359
6.34	-0.240114912390709
6.345	-0.24007411301136
6.35	-0.240052625536919
6.355	-0.24006749689579
6.36	-0.240175947546959
6.365	-0.240263745188713
6.37	-0.24027456343174
6.375	-0.240234464406967
6.38	-0.240145087242126
6.385	-0.240044593811035
6.39	-0.239923819899559
6.395	-0.239850461483002
6.4	-0.239884987473488
6.405	-0.239947766065598
6.41	-0.239978641271591
6.415	-0.239995941519737
6.42	-0.240033835172653
6.425	-0.240054860711098
6.43	-0.240132138133049
6.435	-0.240180447697639
6.44	-0.240204751491547
6.445	-0.240210190415382
6.45	-0.240195587277412
6.455	-0.240190371870995
6.46	-0.240207582712173
6.465	-0.240168794989586
6.47	-0.240071341395378
6.475	-0.240006893873215
6.48	-0.239979013800621
6.485	-0.239972859621048
6.49	-0.240003496408463
6.495	-0.240064069628716
6.5	-0.240062162280083
6.505	-0.240083932876587
6.51	-0.240150719881058
6.515	-0.240260109305382
6.52	-0.240292564034462
6.525	-0.240248426795006
6.53	-0.240175381302834
6.535	-0.240163326263428
6.54	-0.24018882215023
6.545	-0.240133553743362
6.55	-0.24003204703331
6.555	-0.239921644330025
6.56	-0.239892899990082
6.565	-0.239901825785637
6.57	-0.239941835403442
6.575	-0.24011142551899
6.58	-0.240265369415283
6.585	-0.240363329648972
6.59	-0.240420192480087
6.595	-0.240379124879837
6.6	-0.240356430411339
6.605	-0.240306079387665
6.61	-0.240211442112923
6.615	-0.240173727273941
6.62	-0.240182220935822
6.625	-0.240101829171181
6.63	-0.240079030394554
6.635	-0.240117013454437
6.64	-0.240117490291595
6.645	-0.240068718791008
6.65	-0.240066021680832
6.655	-0.240131288766861
6.66	-0.240235507488251
6.665	-0.240281537175179
6.67	-0.240225806832314
6.675	-0.240207135677338
6.68	-0.240242317318916
6.685	-0.240212336182594
6.69	-0.240170270204544
6.695	-0.24020554125309
6.7	-0.240222930908203
6.705	-0.240115806460381
6.71	-0.24003429710865
6.715	-0.24000309407711
6.72	-0.239987745881081
6.725	-0.239973038434982
6.73	-0.239978089928627
6.735	-0.239938125014305
6.74	-0.239925935864449
6.745	-0.239874929189682
6.75	-0.239777535200119
6.755	-0.239857733249664
6.76	-0.239982262253761
6.765	-0.240061521530151
6.77	-0.240216612815857
6.775	-0.240345135331154
6.78	-0.240370750427246
6.785	-0.240359410643578
6.79	-0.240361601114273
6.795	-0.24044281244278
6.8	-0.240464121103287
6.805	-0.240505918860435
6.81	-0.240614682435989
6.815	-0.240670561790466
6.82	-0.240641728043556
6.825	-0.240559011697769
6.83	-0.240472048521042
6.835	-0.240387737751007
6.84	-0.240298226475716
6.845	-0.240320593118668
6.85	-0.240399420261383
6.855	-0.240466520190239
6.86	-0.240520402789116
6.865	-0.240558803081512
6.87	-0.240560069680214
6.875	-0.240549951791763
6.88	-0.240544363856316
6.885	-0.240640074014664
6.89	-0.240734323859215
6.895	-0.240760684013367
6.9	-0.240697398781776
6.905	-0.240582257509232
6.91	-0.240504547953606
6.915	-0.240543499588966
6.92	-0.240601316094398
6.925	-0.240708723664284
6.93	-0.240774601697922
6.935	-0.240763619542122
6.94	-0.24081315100193
6.945	-0.240783885121346
6.95	-0.240708813071251
6.955	-0.24064564704895
6.96	-0.240671291947365
6.965	-0.240647733211517
6.97	-0.240528151392937
6.975	-0.24038927257061
6.98	-0.240316227078438
6.985	-0.240227907896042
6.99	-0.240203827619553
6.995	-0.240186229348183
7	-0.240147277712822
7.005	-0.240129351615906
7.01	-0.24017234146595
7.015	-0.240206405520439
7.02	-0.240185484290123
7.025	-0.24012117087841
7.03	-0.240110173821449
7.035	-0.240104228258133
7.04	-0.240140497684479
7.045	-0.24022065103054
7.05	-0.240254282951355
7.055	-0.240239426493645
7.06	-0.240250155329704
7.065	-0.240257978439331
7.07	-0.240306705236435
7.075	-0.240376517176628
7.08	-0.240284323692322
7.085	-0.240202769637108
7.09	-0.240188896656036
7.095	-0.24015998840332
7.1	-0.240115031599998
7.105	-0.240094855427742
7.11	-0.240118250250816
7.115	-0.240164205431938
7.12	-0.240246370434761
7.125	-0.240328446030617
7.13	-0.240390911698341
7.135	-0.240380510687828
7.14	-0.240357533097267
7.145	-0.240389287471771
7.15	-0.240408092737198
7.155	-0.240357086062431
7.16	-0.240252420306206
7.165	-0.240211129188538
7.17	-0.240256324410439
7.175	-0.240296900272369
7.18	-0.240351647138596
7.185	-0.240400776267052
7.19	-0.240405052900314
7.195	-0.240298748016357
7.2	-0.240165889263153
7.205	-0.240106016397476
7.21	-0.240181505680084
7.215	-0.240234062075615
7.22	-0.240210071206093
7.225	-0.240219697356224
7.23	-0.240317493677139
7.235	-0.240411788225174
7.24	-0.240443512797356
7.245	-0.240498170256615
7.25	-0.240520462393761
7.255	-0.240537494421005
7.26	-0.240484595298767
7.265	-0.240451917052269
7.27	-0.240418776869774
7.275	-0.240442141890526
7.28	-0.240431293845177
7.285	-0.240455895662308
7.29	-0.240451887249947
7.295	-0.240441665053368
7.3	-0.240435555577278
7.305	-0.240468561649323
7.31	-0.240556821227074
7.315	-0.240598410367966
7.32	-0.240634024143219
7.325	-0.240650027990341
7.33	-0.240643694996834
7.335	-0.240686252713203
7.34	-0.240676701068878
7.345	-0.240721061825752
7.35	-0.240796312689781
7.355	-0.240826934576035
7.36	-0.240823671221733
7.365	-0.240815117955208
7.37	-0.240822374820709
7.375	-0.240820854902267
7.38	-0.24081027507782
7.385	-0.240686073899269
7.39	-0.240706950426102
7.395	-0.240723893046379
7.4	-0.240697175264359
7.405	-0.240691035985947
7.41	-0.240721493959427
7.415	-0.240747779607773
7.42	-0.240740314126015
7.425	-0.240738362073898
7.43	-0.240823045372963
7.435	-0.240906938910484
7.44	-0.240970939397812
7.445	-0.241056874394417
7.45	-0.241080239415169
7.455	-0.241109237074852
7.46	-0.241168007254601
7.465	-0.241114735603333
7.47	-0.241037786006927
7.475	-0.24098713696003
7.48	-0.241000637412071
7.485	-0.240974500775337
7.49	-0.240991860628128
7.495	-0.241060808300972
7.5	-0.241116642951965
7.505	-0.241163820028305
7.51	-0.241224199533463
7.515	-0.241291165351868
7.52	-0.241289138793945
7.525	-0.24125811457634
7.53	-0.241197660565376
7.535	-0.241124972701073
7.54	-0.241072773933411
7.545	-0.24107962846756
7.55	-0.241067066788673
7.555	-0.241100087761879
7.56	-0.240994960069656
7.565	-0.240972369909286
7.57	-0.24104280769825
7.575	-0.241104185581207
7.58	-0.241109982132912
7.585	-0.241094067692757
7.59	-0.241117164492607
7.595	-0.241139069199562
7.6	-0.241089284420013
7.605	-0.241018444299698
7.61	-0.240994960069656
7.615	-0.241106674075127
7.62	-0.241284504532814
7.625	-0.241507217288017
7.63	-0.241797223687172
7.635	-0.242124810814857
7.64	-0.242411226034164
7.645	-0.242656290531158
7.65	-0.242932558059692
7.655	-0.243271976709366
7.66	-0.243683159351349
7.665	-0.244086429476738
7.67	-0.244488477706909
7.675	-0.244852662086487
7.68	-0.245082721114159
7.685	-0.245313882827759
7.69	-0.24548901617527
7.695	-0.245665103197098
7.7	-0.245790615677834
7.705	-0.245944544672966
7.71	-0.246067643165588
7.715	-0.246150642633438
7.72	-0.246305525302887
7.725	-0.246512427926064
7.73	-0.246699601411819
7.735	-0.246818602085114
7.74	-0.246834218502045
7.745	-0.24688646197319
7.75	-0.246966347098351
7.755	-0.247021377086639
7.76	-0.247016996145248
7.765	-0.246905595064163
7.77	-0.246824771165848
7.775	-0.246758460998535
7.78	-0.246589735150337
7.785	-0.246316984295845
7.79	-0.246101260185242
7.795	-0.245945110917091
7.8	-0.245776206254959
7.805	-0.245593696832657
7.81	-0.245419919490814
7.815	-0.245665192604065
7.82	-0.246317222714424
7.825	-0.247193738818169
7.83	-0.248173728585243
7.835	-0.249303698539734
7.84	-0.250515908002853
7.845	-0.251668959856033
7.85	-0.252860724925995
7.855	-0.254012674093246
7.86	-0.255032271146774
7.865	-0.256039947271347
7.87	-0.257013767957687
7.875	-0.257904857397079
7.88	-0.258756399154663
7.885	-0.259519517421722
7.89	-0.260137051343918
7.895	-0.260710895061493
7.9	-0.261238396167755
7.905	-0.261667877435684
7.91	-0.261955797672272
7.915	-0.262054145336151
7.92	-0.262058109045029
7.925	-0.262122333049774
7.93	-0.262190401554108
7.935	-0.262133240699768
7.94	-0.26196762919426
7.945	-0.261787921190262
7.95	-0.261507213115692
7.955	-0.261119693517685
7.96	-0.260672867298126
7.965	-0.260216146707535
7.97	-0.259784013032913
7.975	-0.259309709072113
7.98	-0.258720964193344
7.985	-0.25796765089035
7.99	-0.257163614034653
7.995	-0.256417244672775
8	-0.255658388137817
8.005	-0.25484099984169
8.01	-0.254018247127533
8.015	-0.253581047058105
8.02	-0.253223806619644
8.025	-0.252979665994644
8.03	-0.252837419509888
8.035	-0.252761155366898
8.04	-0.252714097499847
8.045	-0.252652943134308
8.05	-0.252591103315353
8.055	-0.252526193857193
8.06	-0.252411216497421
8.065	-0.252213418483734
8.07	-0.251988112926483
8.075	-0.251732707023621
8.08	-0.251359194517136
8.085	-0.250869959592819
8.09	-0.250269055366516
8.095	-0.249719709157944
8.1	-0.249110400676727
8.105	-0.248491585254669
8.11	-0.247825041413307
8.115	-0.247066006064415
8.12	-0.246229529380798
8.125	-0.245278894901276
8.13	-0.244344159960747
8.135	-0.243495598435402
8.14	-0.242613330483437
8.145	-0.24167113006115
8.15	-0.240676134824753
8.155	-0.23959244787693
8.16	-0.238442540168762
8.165	-0.237351804971695
8.17	-0.236279591917992
8.175	-0.235122039914131
8.18	-0.233861744403839
8.185	-0.232582658529282
8.19	-0.231393113732338
8.195	-0.230231523513794
8.2	-0.228957235813141
8.205	-0.227612391114235
8.21	-0.226337373256683
8.215	-0.225596398115158
8.22	-0.225102007389069
8.225	-0.224902018904686
8.23	-0.224845752120018
8.235	-0.22482930123806
8.24	-0.224916383624077
8.245	-0.225097358226776
8.25	-0.225278526544571
8.255	-0.22549806535244
8.26	-0.225706875324249
8.265	-0.22586578130722
8.27	-0.225903898477554
8.275	-0.225948914885521
8.28	-0.225967139005661
8.285	-0.225825548171997
8.29	-0.225606456398964
8.295	-0.225353389978409
8.3	-0.225009053945541
8.305	-0.22459664940834
8.31	-0.224131196737289
8.315	-0.223646000027657
8.32	-0.22312730550766
8.325	-0.222583532333374
8.33	-0.221981599926949
8.335	-0.221303433179855
8.34	-0.220565900206566
8.345	-0.219812005758286
8.35	-0.219056457281113
8.355	-0.218281492590904
8.36	-0.217537581920624
8.365	-0.216756269335747
8.37	-0.215826272964478
8.375	-0.214810878038406
8.38	-0.213752433657646
8.385	-0.212708011269569
8.39	-0.211702927947044
8.395	-0.21065029501915
8.4	-0.209466338157654
8.405	-0.208255782723427
8.41	-0.207114487886429
8.415	-0.206490188837051
8.42	-0.206323146820068
8.425	-0.206513106822968
8.43	-0.206860676407814
8.435	-0.207305803894997
8.44	-0.207848623394966
8.445	-0.208497732877731
8.45	-0.209130376577377
8.455	-0.209626242518425
8.46	-0.209978863596916
8.465	-0.210272446274757
8.47	-0.21062895655632
8.475	-0.210969403386116
8.48	-0.211182057857513
8.485	-0.211360901594162
8.49	-0.211480349302292
8.495	-0.211475789546967
8.5	-0.211361855268478
8.505	-0.211154639720917
8.51	-0.210812121629715
8.515	-0.210394561290741
8.52	-0.20984660089016
8.525	-0.209220245480537
8.53	-0.208514168858528
8.535	-0.207789361476898
8.54	-0.206992611289024
8.545	-0.206181973218918
8.55	-0.205298826098442
8.555	-0.204263135790825
8.56	-0.203243747353554
8.565	-0.202217131853104
8.57	-0.20111520588398
8.575	-0.199939951300621
8.58	-0.198807522654533
8.585	-0.197553753852844
8.59	-0.196098357439041
8.595	-0.194661989808083
8.6	-0.193325832486153
8.605	-0.191984668374062
8.61	-0.190563172101974
8.615	-0.189305618405342
8.62	-0.188327684998512
8.625	-0.187367230653763
8.63	-0.186347976326942
8.635	-0.185357928276062
8.64	-0.184488698840141
8.645	-0.183602437376976
8.65	-0.182674542069435
8.655	-0.181702896952629
8.66	-0.180690914392471
8.665	-0.179702445864677
8.67	-0.178738474845886
8.675	-0.177756235003471
8.68	-0.176811531186104
8.685	-0.175825908780098
8.69	-0.174760475754738
8.695	-0.173553481698036
8.7	-0.172285884618759
8.705	-0.171027794480324
8.71	-0.169805556535721
8.715	-0.168628126382828
8.72	-0.167418882250786
8.725	-0.166202306747437
8.73	-0.164967924356461
8.735	-0.163714960217476
8.74	-0.162361070513725
8.745	-0.161012232303619
8.75	-0.159718215465546
8.755	-0.158406108617783
8.76	-0.157097071409225
8.765	-0.155869022011757
8.77	-0.154529586434364
8.775	-0.15323069691658
8.78	-0.151978343725204
8.785	-0.150707066059113
8.79	-0.149327278137207
8.795	-0.147935539484024
8.8	-0.146576508879662
8.805	-0.145251095294952
8.81	-0.143970340490341
8.815	-0.142801433801651
8.82	-0.141598731279373
8.825	-0.14037723839283
8.83	-0.139149352908134
8.835	-0.137957394123077
8.84	-0.136882722377777
8.845	-0.135807275772095
8.85	-0.134768933057785
8.855	-0.133764415979385
8.86	-0.132789343595505
8.865	-0.131779611110687
8.87	-0.130739241838455
8.875	-0.12983164191246
8.88	-0.128999814391136
8.885	-0.128143653273582
8.89	-0.127321273088455
8.895	-0.126501768827438
8.9	-0.125672817230225
8.905	-0.124843277037144
8.91	-0.12403167039156
8.915	-0.123270876705647
8.92	-0.122565031051636
8.925	-0.121911406517029
8.93	-0.121223717927933
8.935	-0.120601460337639
8.94	-0.12003082036972
8.945	-0.119436897337437
8.95	-0.118813842535019
8.955	-0.118110470473766
8.96	-0.117434896528721
8.965	-0.116903580725193
8.97	-0.116429656744003
8.975	-0.115950219333172
8.98	-0.115594260394573
8.985	-0.115275330841541
8.99	-0.114950433373451
8.995	-0.114651001989841
9	-0.114344216883183
9.005	-0.114065647125244
9.01	-0.113793268799782
9.015	-0.113364018499851
9.02	-0.11280133575201
9.025	-0.112108312547207
9.03	-0.111356697976589
9.035	-0.110581271350384
9.04	-0.109795577824116
9.045	-0.109010949730873
9.05	-0.108194760978222
9.055	-0.107372924685478
9.06	-0.106616951525211
9.065	-0.105920754373074
9.07	-0.105233028531075
9.075	-0.104674972593784
9.08	-0.104093156754971
9.085	-0.103466048836708
9.09	-0.102890148758888
9.095	-0.102429732680321
9.1	-0.102058604359627
9.105	-0.101696103811264
9.11	-0.101400457322598
9.115	-0.101176105439663
9.12	-0.101051978766918
9.125	-0.100905925035477
9.13	-0.100750461220741
9.135	-0.100691720843315
9.14	-0.100703924894333
9.145	-0.100719437003136
9.15	-0.100811436772346
9.155	-0.100933752954006
9.16	-0.101059243083
9.165	-0.101210974156857
9.17	-0.101379677653313
9.175	-0.101589672267437
9.18	-0.101854480803013
9.185	-0.102136462926865
9.19	-0.102427005767822
9.195	-0.102748043835163
9.2	-0.103081710636616
9.205	-0.103409081697464
9.21	-0.103753931820393
9.215	-0.10390280932188
9.22	-0.103899754583836
9.225	-0.103794530034065
9.23	-0.103645697236061
9.235	-0.103493511676788
9.24	-0.103218138217926
9.245	-0.102911546826363
9.25	-0.10269396007061
9.255	-0.102512203156948
9.26	-0.102324873209
9.265	-0.102164894342422
9.27	-0.10205465555191
9.275	-0.102002918720245
9.28	-0.102001301944256
9.285	-0.101949647068977
9.29	-0.101861268281937
9.295	-0.101807877421379
9.3	-0.10189601033926
9.305	-0.102029167115688
9.31	-0.102211847901344
9.315	-0.102453336119652
9.32	-0.102738030254841
9.325	-0.103037275373936
9.33	-0.103323489427567
9.335	-0.103671833872795
9.34	-0.104108035564423
9.345	-0.104488477110863
9.35	-0.104833401739597
9.355	-0.105267435312271
9.36	-0.105717413127422
9.365	-0.106107212603092
9.37	-0.106522291898727
9.375	-0.107009373605251
9.38	-0.107506923377514
9.385	-0.107919611036777
9.39	-0.10839705914259
9.395	-0.108936704695225
9.4	-0.109445236623287
9.405	-0.109918497502804
9.41	-0.110456272959709
9.415	-0.110686875879765
9.42	-0.110715501010418
9.425	-0.110532738268375
9.43	-0.110192954540253
9.435	-0.109805680811405
9.44	-0.109369069337845
9.445	-0.108749218285084
9.45	-0.108150511980057
9.455	-0.107664436101913
9.46	-0.107176586985588
9.465	-0.106737121939659
9.47	-0.106342941522598
9.475	-0.105980396270752
9.48	-0.105726674199104
9.485	-0.105451621115208
9.49	-0.105153501033783
9.495	-0.104933798313141
9.5	-0.104771733283997
9.505	-0.104683764278889
9.51	-0.104697681963444
9.515	-0.104734629392624
9.52	-0.104783497750759
9.525	-0.104903414845467
9.53	-0.105140373110771
9.535	-0.105479530990124
9.54	-0.105857893824577
9.545	-0.106210581958294
9.55	-0.106474243104458
9.555	-0.106693886220455
9.56	-0.106943868100643
9.565	-0.107319474220276
9.57	-0.10769185423851
9.575	-0.108127765357494
9.58	-0.108611598610878
9.585	-0.109119832515717
9.59	-0.109658151865005
9.595	-0.110227681696415
9.6	-0.110790468752384
9.605	-0.111400738358498
9.61	-0.112088955938816
9.615	-0.112624816596508
9.62	-0.112901009619236
9.625	-0.112989604473114
9.63	-0.113040663301945
9.635	-0.113097570836544
9.64	-0.113090373575687
9.645	-0.113060414791107
9.65	-0.113044299185276
9.655	-0.113023065030575
9.66	-0.112992860376835
9.665	-0.113104842603207
9.67	-0.113370031118393
9.675	-0.113600432872772
9.68	-0.113823711872101
9.685	-0.114100433886051
9.69	-0.114382117986679
9.695	-0.114577196538448
9.7	-0.114869348704815
9.705	-0.115219920873642
9.71	-0.115586139261723
9.715	-0.116003684699535
9.72	-0.116456158459187
9.725	-0.117014780640602
9.73	-0.117606796324253
9.735	-0.118100009858608
9.74	-0.118642024695873
9.745	-0.119169794023037
9.75	-0.119661010801792
9.755	-0.120158791542053
9.76	-0.120715074241161
9.765	-0.121387928724289
9.77	-0.1221087500453
9.775	-0.122832752764225
9.78	-0.123576454818249
9.785	-0.124251611530781
9.79	-0.124927490949631
9.795	-0.125644207000732
9.8	-0.126305773854256
9.805	-0.126960545778275
9.81	-0.127693548798561
9.815	-0.128195703029633
9.82	-0.128534510731697
9.825	-0.128794953227043
9.83	-0.128935813903809
9.835	-0.128988832235336
9.84	-0.128997892141342
9.845	-0.129021555185318
9.85	-0.129138395190239
9.855	-0.129226982593536
9.86	-0.129232406616211
9.865	-0.129271849989891
9.87	-0.129381790757179
9.875	-0.129501447081566
9.88	-0.129634976387024
9.885	-0.129734456539154
9.89	-0.129892781376839
9.895	-0.130072012543678
9.9	-0.130289942026138
9.905	-0.130546435713768
9.91	-0.1307562738657
9.915	-0.131020054221153
9.92	-0.131329640746117
9.925	-0.13166843354702
9.93	-0.131987124681473
9.935	-0.132397502660751
9.94	-0.132883623242378
9.945	-0.133318290114403
9.95	-0.133773326873779
9.955	-0.134309560060501
9.96	-0.134789675474167
9.965	-0.135244026780128
9.97	-0.135761439800262
9.975	-0.136284559965134
9.98	-0.136758729815483
9.985	-0.137260153889656
9.99	-0.137799099087715
9.995	-0.138341218233109
10	-0.138922855257988
10.005	-0.139471217989922
10.01	-0.139939665794373
10.015	-0.140378803014755
10.02	-0.140766397118568
10.025	-0.141143620014191
10.03	-0.141498252749443
10.035	-0.141863241791725
10.04	-0.142181992530823
10.045	-0.142350718379021
10.05	-0.142643943428993
10.055	-0.143056705594063
10.06	-0.143404394388199
10.065	-0.143630295991898
10.07	-0.143866181373596
10.075	-0.144143924117088
10.08	-0.144423693418503
10.085	-0.144750744104385
10.09	-0.145107552409172
10.095	-0.145446226000786
10.1	-0.145860359072685
10.105	-0.146255120635033
10.11	-0.146628856658936
10.115	-0.147012799978256
10.12	-0.147353500127792
10.125	-0.147683039307594
10.13	-0.14801412820816
10.135	-0.148320153355598
10.14	-0.148627862334251
10.145	-0.149003237485886
10.15	-0.149490848183632
10.155	-0.150043159723282
10.16	-0.150549367070198
10.165	-0.151051849126816
10.17	-0.151597514748573
10.175	-0.152150496840477
10.18	-0.15263906121254
10.185	-0.153117045760155
10.19	-0.153681635856628
10.195	-0.154210522770882
10.2	-0.154681906104088
10.205	-0.155119508504868
10.21	-0.155479580163956
10.215	-0.155857801437378
10.22	-0.156260967254639
10.225	-0.156704932451248
10.23	-0.157162055373192
10.235	-0.157636687159538
10.24	-0.158053323626518
10.245	-0.158389031887054
10.25	-0.158728301525116
10.255	-0.159137889742851
10.26	-0.159582927823067
10.265	-0.160005882382393
10.27	-0.160343930125237
10.275	-0.160745918750763
10.28	-0.161180406808853
10.285	-0.161579743027687
10.29	-0.161949649453163
10.295	-0.162341311573982
10.3	-0.162788182497025
10.305	-0.163204252719879
10.31	-0.16349969804287
10.315	-0.16380663216114
10.32	-0.164053991436958
10.325	-0.164329022169113
10.33	-0.164588943123817
10.335	-0.164844289422035
10.34	-0.165128037333488
10.345	-0.165344431996346
10.35	-0.16553783416748
10.355	-0.165746584534645
10.36	-0.165919080376625
10.365	-0.166115328669548
10.37	-0.166322067379951
10.375	-0.166516661643982
10.38	-0.166703522205353
10.385	-0.16689832508564
10.39	-0.167071849107742
10.395	-0.167259350419044
10.4	-0.167457818984985
10.405	-0.167535752058029
10.41	-0.167577058076859
10.415	-0.167528182268143
10.42	-0.16745924949646
10.425	-0.16738760471344
10.43	-0.167254686355591
10.435	-0.167090117931366
10.44	-0.16692528128624
10.445	-0.166701510548592
10.45	-0.16642963886261
10.455	-0.166194543242455
10.46	-0.165927141904831
10.465	-0.165628612041473
10.47	-0.165376499295235
10.475	-0.165119767189026
10.48	-0.164895594120026
10.485	-0.164634734392166
10.49	-0.164347276091576
10.495	-0.164102435112
10.5	-0.163886889815331
10.505	-0.163815155625343
10.51	-0.163737744092941
10.515	-0.163699448108673
10.52	-0.163680762052536
10.525	-0.163618966937065
10.53	-0.163556084036827
10.535	-0.163464888930321
10.54	-0.163301736116409
10.545	-0.163219049572945
10.55	-0.163160517811775
10.555	-0.163098856806755
10.56	-0.163060218095779
10.565	-0.163088262081146
10.57	-0.163181185722351
10.575	-0.163335680961609
10.58	-0.163463741540909
10.585	-0.163534983992577
10.59	-0.163560032844543
10.595	-0.163646772503853
10.6	-0.163701802492142
10.605	-0.163790956139565
10.61	-0.163877844810486
10.615	-0.163966819643974
10.62	-0.164150312542915
10.625	-0.164351165294647
10.63	-0.164526611566544
10.635	-0.164694383740425
10.64	-0.164856523275375
10.645	-0.165029615163803
10.65	-0.165267884731293
10.655	-0.165525525808334
10.66	-0.165764674544334
10.665	-0.166061669588089
10.67	-0.166378304362297
10.675	-0.166678071022034
10.68	-0.166974037885666
10.685	-0.167231425642967
10.69	-0.167555138468742
10.695	-0.167922884225845
10.7	-0.168267667293549
10.705	-0.168583989143372
10.71	-0.16890187561512
10.715	-0.169260814785957
10.72	-0.169678926467896
10.725	-0.169992387294769
10.73	-0.170239299535751
10.735	-0.17058476805687
10.74	-0.170945018529892
10.745	-0.171237945556641
10.75	-0.171576350927353
10.755	-0.171937763690948
10.76	-0.172244742512703
10.765	-0.172534391283989
10.77	-0.172852918505669
10.775	-0.173262119293213
10.78	-0.173559874296188
10.785	-0.17385171353817
10.79	-0.174182891845703
10.795	-0.174474760890007
10.8	-0.174822896718979
10.805	-0.175129354000092
10.81	-0.175346150994301
10.815	-0.175600469112396
10.82	-0.175924122333527
10.825	-0.176419407129288
10.83	-0.17696724832058
10.835	-0.177539333701134
10.84	-0.178102254867554
10.845	-0.178683489561081
10.85	-0.179232984781265
10.855	-0.179746106266975
10.86	-0.180266797542572
10.865	-0.180815741419792
10.87	-0.181346461176872
10.875	-0.1817467212677
10.88	-0.182086169719696
10.885	-0.182497218251228
10.89	-0.182920202612877
10.895	-0.183317855000496
10.9	-0.183592304587364
10.905	-0.183887839317322
10.91	-0.184236600995064
10.915	-0.184509858489037
10.92	-0.184735521674156
10.925	-0.18485027551651
10.93	-0.184923216700554
10.935	-0.185007989406586
10.94	-0.185108125209808
10.945	-0.185227394104004
10.95	-0.1853107213974
10.955	-0.185303837060928
10.96	-0.185311362147331
10.965	-0.185303345322609
10.97	-0.185277968645096
10.975	-0.185217633843422
10.98	-0.185142457485199
10.985	-0.185143783688545
10.99	-0.185108095407486
10.995	-0.185050696134567
11	-0.185014501214027
11.005	-0.184923574328423
11.01	-0.184759363532066
11.015	-0.184674590826035
11.02	-0.184599116444588
11.025	-0.184413403272629
11.03	-0.184153124690056
11.035	-0.183840245008469
11.04	-0.183563902974129
11.045	-0.183352917432785
11.05	-0.183159440755844
11.055	-0.182908415794373
11.06	-0.182701021432877
11.065	-0.182493537664413
11.07	-0.182225853204727
11.075	-0.181923747062683
11.08	-0.181715771555901
11.085	-0.181481346487999
11.09	-0.181152567267418
11.095	-0.180810108780861
11.1	-0.180489763617516
11.105	-0.180191546678543
11.11	-0.179922133684158
11.115	-0.179648071527481
11.12	-0.179382339119911
11.125	-0.179084032773972
11.13	-0.178819790482521
11.135	-0.178614482283592
11.14	-0.178416863083839
11.145	-0.178215235471725
11.15	-0.177950635552406
11.155	-0.177638858556747
11.16	-0.177314594388008
11.165	-0.177026316523552
11.17	-0.176732152700424
11.175	-0.176456600427628
11.18	-0.176235318183899
11.185	-0.176032885909081
11.19	-0.175827980041504
11.195	-0.17565593123436
11.2	-0.175482705235481
11.205	-0.175282433629036
11.21	-0.175003677606583
11.215	-0.17482627928257
11.22	-0.17484612762928
11.225	-0.175012454390526
11.23	-0.175124883651733
11.235	-0.175230339169502
11.24	-0.17538771033287
11.245	-0.175650775432587
11.25	-0.175922974944115
11.255	-0.1761215031147
11.26	-0.176295176148415
11.265	-0.176451697945595
11.27	-0.17661015689373
11.275	-0.176841571927071
11.28	-0.177065327763557
11.285	-0.177220270037651
11.29	-0.177372425794601
11.295	-0.177509173750877
11.3	-0.177695021033287
11.305	-0.17785207927227
11.31	-0.177957460284233
11.315	-0.177961871027946
11.32	-0.177942633628845
11.325	-0.177946224808693
11.33	-0.178008809685707
11.335	-0.178039252758026
11.34	-0.178091406822205
11.345	-0.178110927343369
11.35	-0.178136080503464
11.355	-0.178153067827225
11.36	-0.17815363407135
11.365	-0.178102284669876
11.37	-0.178030848503113
11.375	-0.177891060709953
11.38	-0.17780365049839
11.385	-0.177810788154602
11.39	-0.177841559052467
11.395	-0.177838206291199
11.4	-0.177729994058609
11.405	-0.177664741873741
11.41	-0.177554130554199
11.415	-0.177550032734871
11.42	-0.177577584981918
11.425	-0.177511438727379
11.43	-0.17737589776516
11.435	-0.177197635173798
11.44	-0.176988512277603
11.445	-0.176846653223038
11.45	-0.17670451104641
11.455	-0.176555842161179
11.46	-0.176395565271378
11.465	-0.176235839724541
11.47	-0.17613311111927
11.475	-0.175977185368538
11.48	-0.175815224647522
11.485	-0.175609171390533
11.49	-0.175345122814178
11.495	-0.17510125041008
11.5	-0.174923777580261
11.505	-0.174749463796616
11.51	-0.174540296196938
11.515	-0.174387782812119
11.52	-0.174204960465431
11.525	-0.174003154039383
11.53	-0.173866644501686
11.535	-0.173766940832138
11.54	-0.173657953739166
11.545	-0.173521429300308
11.55	-0.173351377248764
11.555	-0.173156782984734
11.56	-0.173061341047287
11.565	-0.172957465052605
11.57	-0.172814145684242
11.575	-0.172713458538055
11.58	-0.172535464167595
11.585	-0.172313258051872
11.59	-0.172157675027847
11.595	-0.172057092189789
11.6	-0.171960294246674
11.605	-0.171902015805244
11.61	-0.171808257699013
11.615	-0.171709537506104
11.62	-0.171712264418602
11.625	-0.171826615929604
11.63	-0.172012016177177
11.635	-0.172172248363495
11.64	-0.172407031059265
11.645	-0.172660410404205
11.65	-0.172976240515709
11.655	-0.173193097114563
11.66	-0.173387691378593
11.665	-0.17355689406395
11.67	-0.173763483762741
11.675	-0.174031257629395
11.68	-0.174278482794762
11.685	-0.174497574567795
11.69	-0.17465703189373
11.695	-0.174789667129517
11.7	-0.174883797764778
11.705	-0.174968749284744
11.71	-0.17503148317337
11.715	-0.175192609429359
11.72	-0.175462931394577
11.725	-0.175614252686501
11.73	-0.175648525357246
11.735	-0.175674065947533
11.74	-0.175682902336121
11.745	-0.17564868927002
11.75	-0.175564214587212
11.755	-0.175491347908974
11.76	-0.175391152501106
11.765	-0.175310954451561
11.77	-0.175256982445717
11.775	-0.175231397151947
11.78	-0.175160139799118
11.785	-0.175010919570923
11.79	-0.174950003623962
11.795	-0.17491802573204
11.8	-0.174756437540054
11.805	-0.174552708864212
11.81	-0.174375340342522
11.815	-0.174155056476593
11.82	-0.173924490809441
11.825	-0.173693895339966
11.83	-0.173462331295013
11.835	-0.173294082283974
11.84	-0.173053726553917
11.845	-0.172780945897102
11.85	-0.172567754983902
11.855	-0.172368630766869
11.86	-0.172144025564194
11.865	-0.171883940696716
11.87	-0.171681270003319
11.875	-0.171476423740387
11.88	-0.171241208910942
11.885	-0.171021178364754
11.89	-0.170847371220589
11.895	-0.170593738555908
11.9	-0.170332536101341
11.905	-0.169989749789238
11.91	-0.16957800090313
11.915	-0.169154018163681
11.92	-0.168790012598038
11.925	-0.168526291847229
11.93	-0.16830025613308
11.935	-0.168088242411613
11.94	-0.167886346578598
11.945	-0.167676210403442
11.95	-0.167396053671837
11.955	-0.167137011885643
11.96	-0.166937008500099
11.965	-0.166801854968071
11.97	-0.166581243276596
11.975	-0.166299134492874
11.98	-0.166007369756699
11.985	-0.165699198842049
11.99	-0.165432259440422
11.995	-0.165156632661819
12	-0.164896428585052
12.005	-0.164692297577858
12.01	-0.164515793323517
12.015	-0.16430139541626
12.02	-0.164134249091148
12.025	-0.163935214281082
12.03	-0.163711473345757
12.035	-0.163547188043594
12.04	-0.163469225168228
12.045	-0.163368344306946
12.05	-0.163189232349396
12.055	-0.163075625896454
12.06	-0.16300006210804
12.065	-0.162855386734009
12.07	-0.162645548582077
12.075	-0.162430211901665
12.08	-0.162285149097443
12.085	-0.162208497524261
12.09	-0.162089765071869
12.095	-0.161943390965462
12.1	-0.161886513233185
12.105	-0.161825135350227
12.11	-0.161685585975647
12.115	-0.161611571907997
12.12	-0.161590620875359
12.125	-0.161560773849487
12.13	-0.161519140005112
12.135	-0.161434322595596
12.14	-0.161319404840469
12.145	-0.161270767450333
12.15	-0.16127310693264
12.155	-0.161240354180336
12.16	-0.161240130662918
12.165	-0.161244004964828
12.17	-0.161223128437996
12.175	-0.161160990595818
12.18	-0.161087051033974
12.185	-0.161044776439667
12.19	-0.161096155643463
12.195	-0.161205351352692
12.2	-0.16132627427578
12.205	-0.161418035626411
12.21	-0.161476507782936
12.215	-0.161555573344231
12.22	-0.161571532487869
12.225	-0.161585405468941
12.23	-0.161657407879829
12.235	-0.161735534667969
12.24	-0.161733314394951
12.245	-0.161786943674088
12.25	-0.161848857998848
12.255	-0.16191254556179
12.26	-0.161962255835533
12.265	-0.162018820643425
12.27	-0.162054404616356
12.275	-0.162033379077911
12.28	-0.162049978971481
12.285	-0.16207167506218
12.29	-0.162139490246773
12.295	-0.162208646535873
12.3	-0.162208124995232
12.305	-0.162228137254715
12.31	-0.16229847073555
12.315	-0.162350133061409
12.32	-0.162404015660286
12.325	-0.162397116422653
12.33	-0.162339001893997
12.335	-0.162260055541992
12.34	-0.162218272686005
12.345	-0.162293627858162
12.35	-0.162406221032143
12.355	-0.162474527955055
12.36	-0.162566632032394
12.365	-0.162646278738976
12.37	-0.16262274980545
12.375	-0.162567019462585
12.38	-0.162533923983574
12.385	-0.162451893091202
12.39	-0.162325501441956
12.395	-0.162217646837234
12.4	-0.162212371826172
12.405	-0.16224379837513
12.41	-0.162358775734901
12.415	-0.162298455834389
12.42	-0.162122756242752
12.425	-0.161939293146133
12.43	-0.161710530519485
12.435	-0.16140191257
12.44	-0.161055862903595
12.445	-0.160677149891853
12.45	-0.160198017954826
12.455	-0.159755602478981
12.46	-0.159417971968651
12.465	-0.159157544374466
12.47	-0.158919602632523
12.475	-0.158601865172386
12.48	-0.158246383070946
12.485	-0.157935664057732
12.49	-0.157587632536888
12.495	-0.157259538769722
12.5	-0.157036751508713
12.505	-0.156887382268906
12.51	-0.156773298978806
12.515	-0.156697079539299
12.52	-0.156593680381775
12.525	-0.156529858708382
12.53	-0.156524941325188
12.535	-0.156552866101265
12.54	-0.15656253695488
12.545	-0.156559199094772
12.55	-0.156602293252945
12.555	-0.156643778085709
12.56	-0.156663000583649
12.565	-0.156642600893974
12.57	-0.15662470459938
12.575	-0.156786844134331
12.58	-0.157027766108513
12.585	-0.157157853245735
12.59	-0.157245814800262
12.595	-0.157356813549995
12.6	-0.157541006803513
12.605	-0.157652899622917
12.61	-0.157758921384811
12.615	-0.157982245087624
12.62	-0.15818789601326
12.625	-0.158387809991837
12.63	-0.158711493015289
12.635	-0.158967316150665
12.64	-0.159150540828705
12.645	-0.159406989812851
12.65	-0.159646987915039
12.655	-0.159790679812431
12.66	-0.159968078136444
12.665	-0.160213947296143
12.67	-0.160490646958351
12.675	-0.160816609859467
12.68	-0.161164253950119
12.685	-0.161445364356041
12.69	-0.161620825529099
12.695	-0.161821395158768
12.7	-0.162061259150505
12.705	-0.162338078022003
12.71	-0.162619829177856
12.715	-0.162843778729439
12.72	-0.163026094436646
12.725	-0.163254842162132
12.73	-0.163472950458527
12.735	-0.163661897182465
12.74	-0.163880482316017
12.745	-0.164140909910202
12.75	-0.164368182420731
12.755	-0.164519667625427
12.76	-0.164657086133957
12.765	-0.164815038442612
12.77	-0.16504231095314
12.775	-0.165230616927147
12.78	-0.165332436561584
12.785	-0.165492162108421
12.79	-0.165624246001244
12.795	-0.16574564576149
12.8	-0.165915742516518
12.805	-0.166108950972557
12.81	-0.16628985106945
12.815	-0.166323319077492
12.82	-0.166331306099892
12.825	-0.166299998760223
12.83	-0.166147708892822
12.835	-0.165941745042801
12.84	-0.165763512253761
12.845	-0.165444076061249
12.85	-0.165157720446587
12.855	-0.164947241544724
12.86	-0.164732307195663
12.865	-0.164555117487907
12.87	-0.164371743798256
12.875	-0.164195567369461
12.88	-0.164053604006767
12.885	-0.163907378911972
12.89	-0.163769394159317
12.895	-0.163608849048615
12.9	-0.16347248852253
12.905	-0.163344889879227
12.91	-0.163238152861595
12.915	-0.163192942738533
12.92	-0.163175538182259
12.925	-0.1631238758564
12.93	-0.163002446293831
12.935	-0.162929818034172
12.94	-0.162996098399162
12.945	-0.163039445877075
12.95	-0.163046821951866
12.955	-0.163053825497627
12.96	-0.163057371973991
12.965	-0.16312463581562
12.97	-0.163204491138458
12.975	-0.163256958127022
12.98	-0.163352593779564
12.985	-0.163471430540085
12.99	-0.1635931879282
12.995	-0.163699015974998
13	-0.163796275854111
13.005	-0.163995951414108
13.01	-0.164167359471321
13.015	-0.164325848221779
13.02	-0.164497867226601
13.025	-0.164639994502068
13.03	-0.164763554930687
13.035	-0.164999097585678
13.04	-0.165197730064392
13.045	-0.165374547243118
13.05	-0.16559562087059
13.055	-0.165747657418251
13.06	-0.165859520435333
13.065	-0.166035324335098
13.07	-0.16629521548748
13.075	-0.166506767272949
13.08	-0.166655138134956
13.085	-0.166807532310486
13.09	-0.167037948966026
13.095	-0.167202860116959
13.1	-0.167356058955193
13.105	-0.167634010314941
13.11	-0.16793492436409
13.115	-0.168119072914124
13.12	-0.168344810605049
13.125	-0.168683171272278
13.13	-0.168952122330666
13.135	-0.169128522276878
13.14	-0.169314160943031
13.145	-0.169468343257904
13.15	-0.169702678918839
13.155	-0.16996493935585
13.16	-0.170227736234665
13.165	-0.170429140329361
13.17	-0.17062072455883
13.175	-0.17086373269558
13.18	-0.171054020524025
13.185	-0.171200066804886
13.19	-0.171338632702827
13.195	-0.171367824077606
13.2	-0.171449303627014
13.205	-0.171611875295639
13.21	-0.171767309308052
13.215	-0.171954050660133
13.22	-0.172163188457489
13.225	-0.172367781400681
13.23	-0.172560811042786
13.235	-0.172691315412521
13.24	-0.172857627272606
13.245	-0.173074573278427
13.25	-0.173249930143356
13.255	-0.173350512981415
13.26	-0.173427313566208
13.265	-0.173475101590157
13.27	-0.173488289117813
13.275	-0.173563972115517
13.28	-0.173667043447495
13.285	-0.173737168312073
13.29	-0.173795357346535
13.295	-0.173861280083656
13.3	-0.173959463834763
13.305	-0.174025312066078
13.31	-0.174025565385818
13.315	-0.173985719680786
13.32	-0.173962339758873
13.325	-0.17404380440712
13.33	-0.174134388566017
13.335	-0.174208253622055
13.34	-0.174283236265182
13.345	-0.174287274479866
13.35	-0.174332678318024
13.355	-0.174409747123718
13.36	-0.174390867352486
13.365	-0.174367785453796
13.37	-0.174345508217812
13.375	-0.174291163682938
13.38	-0.174267500638962
13.385	-0.174325048923492
13.39	-0.174457743763924
13.395	-0.174533948302269
13.4	-0.174553707242012
13.405	-0.174512416124344
13.41	-0.174493700265884
13.415	-0.174461379647255
13.42	-0.174412369728088
13.425	-0.174426361918449
13.43	-0.174438640475273
13.435	-0.174364387989044
13.44	-0.174265891313553
13.445	-0.174159690737724
13.45	-0.174125522375107
13.455	-0.174141824245453
13.46	-0.17416350543499
13.465	-0.17412756383419
13.47	-0.174061432480812
13.475	-0.173996433615685
13.48	-0.173934862017632
13.485	-0.173852741718292
13.49	-0.173705205321312
13.495	-0.173570394515991
13.5	-0.173538401722908
13.505	-0.173501759767532
13.51	-0.17350922524929
13.515	-0.17355751991272
13.52	-0.173578530550003
13.525	-0.173544198274612
13.53	-0.17353817820549
13.535	-0.173587754368782
13.54	-0.173601001501083
13.545	-0.173481464385986
13.55	-0.173303976655006
13.555	-0.173200488090515
13.56	-0.173184260725975
13.565	-0.173156797885895
13.57	-0.173149257898331
13.575	-0.173195481300354
13.58	-0.173209965229034
13.585	-0.173201873898506
13.59	-0.173121869564056
13.595	-0.173029273748398
13.6	-0.173010259866714
13.605	-0.173025816679001
13.61	-0.173112839460373
13.615	-0.173125967383385
13.62	-0.173123106360435
13.625	-0.17310756444931
13.63	-0.173085048794746
13.635	-0.173112854361534
13.64	-0.173161521553993
13.645	-0.173200592398643
13.65	-0.173215329647064
13.655	-0.17320953309536
13.66	-0.173211261630058
13.665	-0.173225983977318
13.67	-0.173313409090042
13.675	-0.173397868871689
13.68	-0.173400342464447
13.685	-0.173390507698059
13.69	-0.173460111021996
13.695	-0.173487991094589
13.7	-0.173410266637802
13.705	-0.173372939229012
13.71	-0.173315837979317
13.715	-0.173231333494186
13.72	-0.173200681805611
13.725	-0.173248320817947
13.73	-0.173288032412529
13.735	-0.173340499401093
13.74	-0.173433974385262
13.745	-0.173480078577995
13.75	-0.173455998301506
13.755	-0.173464894294739
13.76	-0.173491925001144
13.765	-0.173581764101982
13.77	-0.173689067363739
13.775	-0.17370331287384
13.78	-0.173701554536819
13.785	-0.173684969544411
13.79	-0.17364838719368
13.795	-0.173663556575775
13.8	-0.173796564340591
13.805	-0.173879265785217
13.81	-0.173908114433289
13.815	-0.174026548862457
13.82	-0.174236491322517
13.825	-0.174549520015717
13.83	-0.174872547388077
13.835	-0.175168171525002
13.84	-0.17548905313015
13.845	-0.175849065184593
13.85	-0.176135644316673
13.855	-0.176506698131561
13.86	-0.176875278353691
13.865	-0.177176177501678
13.87	-0.177394166588783
13.875	-0.177582696080208
13.88	-0.177853941917419
13.885	-0.178155973553658
13.89	-0.178425326943398
13.895	-0.178635224699974
13.9	-0.178787887096405
13.905	-0.179057419300079
13.91	-0.17931279540062
13.915	-0.179453104734421
13.92	-0.179598659276962
13.925	-0.179667457938194
13.93	-0.179731532931328
13.935	-0.179853677749634
13.94	-0.179929211735725
13.945	-0.179969429969788
13.95	-0.179968729615211
13.955	-0.179979383945465
13.96	-0.179918065667152
13.965	-0.179821819067001
13.97	-0.179774507880211
13.975	-0.179689720273018
13.98	-0.179572582244873
13.985	-0.179429098963737
13.99	-0.179255828261375
13.995	-0.179110705852509
14	-0.178943291306496
14.005	-0.178807571530342
14.01	-0.1787019520998
14.015	-0.178624242544174
14.02	-0.178475022315979
14.025	-0.178280830383301
14.03	-0.178057372570038
14.035	-0.177812546491623
14.04	-0.177576303482056
14.045	-0.177354946732521
14.05	-0.1771489828825
14.055	-0.176912292838097
14.06	-0.176685318350792
14.065	-0.176490604877472
14.07	-0.176237419247627
14.075	-0.17591518163681
14.08	-0.17561562359333
14.085	-0.175360575318336
14.09	-0.175111994147301
14.095	-0.174844041466713
14.1	-0.174636110663414
14.105	-0.174486115574837
14.11	-0.174286305904388
14.115	-0.174023970961571
14.12	-0.173757880926132
14.125	-0.173524737358093
14.13	-0.17324224114418
14.135	-0.172938749194145
14.14	-0.172640830278397
14.145	-0.172417879104614
14.15	-0.172225296497345
14.155	-0.171992495656013
14.16	-0.171724334359169
14.165	-0.171593621373177
14.17	-0.17148831486702
14.175	-0.171343937516212
14.18	-0.171098157763481
14.185	-0.170886233448982
14.19	-0.17065255343914
14.195	-0.17038406431675
14.2	-0.170165449380875
14.205	-0.169940695166588
14.21	-0.169747367501259
14.215	-0.169636473059654
14.22	-0.169652342796326
14.225	-0.169578030705452
14.23	-0.169371798634529
14.235	-0.169101178646088
14.24	-0.168896898627281
14.245	-0.168711006641388
14.25	-0.168621972203255
14.255	-0.168522953987122
14.26	-0.168412178754807
14.265	-0.168305948376656
14.27	-0.168215796351433
14.275	-0.168139830231667
14.28	-0.168105036020279
14.285	-0.167997911572456
14.29	-0.167883485555649
14.295	-0.167861729860306
14.3	-0.167785361409187
14.305	-0.167716830968857
14.31	-0.167679578065872
14.315	-0.167592719197273
14.32	-0.16744676232338
14.325	-0.167341336607933
14.33	-0.167260840535164
14.335	-0.167190164327621
14.34	-0.167147427797318
14.345	-0.167109206318855
14.35	-0.167084038257599
14.355	-0.167059928178787
14.36	-0.167121902108192
14.365	-0.167228952050209
14.37	-0.167367503046989
14.375	-0.16753052175045
14.38	-0.167575508356094
14.385	-0.167534947395325
14.39	-0.167505949735641
14.395	-0.167525246739388
14.4	-0.167558029294014
14.405	-0.167581051588058
14.41	-0.167514562606812
14.415	-0.167401000857353
14.42	-0.167381852865219
14.425	-0.167498171329498
14.43	-0.167658299207687
14.435	-0.167791411280632
14.44	-0.16790135204792
14.445	-0.167910099029541
14.45	-0.167931869626045
14.455	-0.168081879615784
14.46	-0.168134078383446
14.465	-0.168134778738022
14.47	-0.168196529150009
14.475	-0.16825358569622
14.48	-0.16826768219471
14.485	-0.168270424008369
14.49	-0.168327644467354
14.495	-0.168393760919571
14.5	-0.168409392237663
14.505	-0.16839100420475
14.51	-0.168416619300842
14.515	-0.168512508273125
14.52	-0.168564334511757
14.525	-0.168608263134956
14.53	-0.16872176527977
14.535	-0.168829917907715
14.54	-0.168846443295479
14.545	-0.168829068541527
14.55	-0.168826520442963
14.555	-0.168870523571968
14.56	-0.168950140476227
14.565	-0.169146239757538
14.57	-0.169218257069588
14.575	-0.16926734149456
14.58	-0.169289782643318
14.585	-0.169227287173271
14.59	-0.169219166040421
14.595	-0.169285908341408
14.6	-0.169354140758514
14.605	-0.169386237859726
14.61	-0.169345945119858
14.615	-0.169360548257828
14.62	-0.169398874044418
14.625	-0.169449463486671
14.63	-0.169521227478981
14.635	-0.169582739472389
14.64	-0.169691666960716
14.645	-0.169794335961342
14.65	-0.169813513755798
14.655	-0.16974538564682
14.66	-0.169696569442749
14.665	-0.169787719845772
14.67	-0.169900462031364
14.675	-0.169899523258209
14.68	-0.169860899448395
14.685	-0.169887721538544
14.69	-0.169937640428543
14.695	-0.16991014778614
14.7	-0.169797092676163
14.705	-0.169763788580894
14.71	-0.169854730367661
14.715	-0.169986352324486
14.72	-0.170043632388115
14.725	-0.170055568218231
14.73	-0.170040681958199
14.735	-0.169890537858009
14.74	-0.16970106959343
14.745	-0.169593259692192
14.75	-0.16958113014698
14.755	-0.169586271047592
14.76	-0.169612780213356
14.765	-0.169621184468269
14.77	-0.169600814580917
14.775	-0.169616177678108
14.78	-0.169573307037354
14.785	-0.169511333107948
14.79	-0.169502392411232
14.795	-0.169544398784637
14.8	-0.169514194130898
14.805	-0.169513896107674
14.81	-0.169508099555969
14.815	-0.169437140226364
14.82	-0.169404089450836
14.825	-0.16944620013237
14.83	-0.169419705867767
14.835	-0.16930016875267
14.84	-0.16920505464077
14.845	-0.169171556830406
14.85	-0.169094368815422
14.855	-0.169029533863068
14.86	-0.169038236141205
14.865	-0.169083818793297
14.87	-0.169071808457375
14.875	-0.169053360819817
14.88	-0.169030591845512
14.885	-0.169010132551193
14.89	-0.169006779789925
14.895	-0.169055834412575
14.9	-0.169025093317032
14.905	-0.169030323624611
14.91	-0.169061943888664
14.915	-0.169012054800987
14.92	-0.169053822755814
14.925	-0.169087812304497
14.93	-0.169050633907318
14.935	-0.169013887643814
14.94	-0.168963029980659
14.945	-0.16894918680191
14.95	-0.168952599167824
14.955	-0.168953731656075
14.96	-0.168928354978561
14.965	-0.168928757309914
14.97	-0.168930292129517
14.975	-0.168924778699875
14.98	-0.168942704796791
14.985	-0.168922707438469
14.99	-0.168867126107216
14.995	-0.168905392289162
15	-0.168907821178436
15.005	-0.168783351778984
15.01	-0.168727710843086
15.015	-0.168686419725418
15.02	-0.168639361858368
15.025	-0.168592780828476
15.03	-0.168587327003479
15.035	-0.168571472167969
15.04	-0.16853278875351
15.045	-0.168463677167892
15.05	-0.168435215950012
15.055	-0.168364778161049
15.06	-0.168257385492325
15.065	-0.168192848563194
15.07	-0.168112650513649
15.075	-0.168043956160545
15.08	-0.168030366301537
15.085	-0.168026372790337
15.09	-0.168022364377975
15.095	-0.167997509241104
15.1	-0.167943865060806
15.105	-0.167914882302284
15.11	-0.167950317263603
15.115	-0.16800981760025
15.12	-0.16800831258297
15.125	-0.167951166629791
15.13	-0.167843952775002
15.135	-0.167777895927429
15.14	-0.167754158377647
15.145	-0.167823195457458
15.15	-0.167886584997177
15.155	-0.167901322245598
15.16	-0.167940855026245
15.165	-0.168033495545387
15.17	-0.167976155877113
15.175	-0.167921021580696
15.18	-0.167960122227669
15.185	-0.168055593967438
15.19	-0.168145194649696
15.195	-0.168149501085281
15.2	-0.168036252260208
15.205	-0.167898610234261
15.21	-0.167796239256859
15.215	-0.16775144636631
15.22	-0.167707771062851
15.225	-0.167772009968758
15.23	-0.167854800820351
15.235	-0.167898207902908
15.24	-0.16792593896389
15.245	-0.16791108250618
15.25	-0.167892500758171
15.255	-0.167915210127831
15.26	-0.167885228991508
15.265	-0.167797729372978
15.27	-0.167750790715218
15.275	-0.167751237750053
15.28	-0.167790293693542
15.285	-0.167835906147957
15.29	-0.167834386229515
15.295	-0.167899295687675
15.3	-0.167967677116394
15.305	-0.167983159422874
15.31	-0.168021962046623
15.315	-0.167967543005943
15.32	-0.167894750833511
15.325	-0.167949318885803
15.33	-0.168023347854614
15.335	-0.167969197034836
15.34	-0.167932823300362
15.345	-0.167961210012436
15.35	-0.167976409196854
15.355	-0.168020829558372
15.36	-0.168100371956825
15.365	-0.168161287903786
15.37	-0.16814923286438
15.375	-0.168107181787491
15.38	-0.168128281831741
15.385	-0.168119266629219
15.39	-0.168092474341393
15.395	-0.168079599738121
15.4	-0.168070614337921
15.405	-0.168096676468849
15.41	-0.168147802352905
15.415	-0.168115571141243
15.42	-0.168068125844002
15.425	-0.168060094118118
15.43	-0.168125212192535
15.435	-0.168254241347313
15.44	-0.168293297290802
15.445	-0.16824446618557
15.45	-0.168221205472946
15.455	-0.168178215622902
15.46	-0.168113797903061
15.465	-0.168079078197479
15.47	-0.168061509728432
15.475	-0.168066293001175
15.48	-0.168142095208168
15.485	-0.168260276317596
15.49	-0.168331936001778
15.495	-0.168278336524963
15.5	-0.168161034584045
15.505	-0.16808220744133
15.51	-0.168101698160172
15.515	-0.168118417263031
15.52	-0.168117105960846
15.525	-0.168203815817833
15.53	-0.168254047632217
15.535	-0.168189719319344
15.54	-0.16804701089859
15.545	-0.168052509427071
15.55	-0.168161734938622
15.555	-0.168217718601227
15.56	-0.168197691440582
15.565	-0.168200552463531
15.57	-0.168192431330681
15.575	-0.168138429522514
15.58	-0.168222203850746
15.585	-0.168305173516273
15.59	-0.168313026428223
15.595	-0.168278560042381
15.6	-0.168270319700241
15.605	-0.168252035975456
15.61	-0.168271780014038
15.615	-0.168304860591888
15.62	-0.168340146541595
15.625	-0.168298199772835
15.63	-0.168311938643456
15.635	-0.168331861495972
15.64	-0.168274000287056
15.645	-0.168180093169212
15.65	-0.168174579739571
15.655	-0.168182179331779
15.66	-0.168299436569214
15.665	-0.168380811810493
15.67	-0.168409034609795
15.675	-0.168481305241585
15.68	-0.168535262346268
15.685	-0.168557584285736
15.69	-0.168535530567169
15.695	-0.168483734130859
15.7	-0.168489038944244
15.705	-0.168452247977257
15.71	-0.168362587690353
15.715	-0.168353110551834
15.72	-0.168430626392365
15.725	-0.168511882424355
15.73	-0.168568998575211
15.735	-0.168534070253372
15.74	-0.168380469083786
15.745	-0.168245568871498
15.75	-0.16816583275795
15.755	-0.168117046356201
15.76	-0.168076142668724
15.765	-0.168057441711426
15.77	-0.168086677789688
15.775	-0.168136760592461
15.78	-0.168257042765617
15.785	-0.168287441134453
15.79	-0.168245300650597
15.795	-0.168233707547188
15.8	-0.168229877948761
15.805	-0.168213680386543
15.81	-0.168251752853394
15.815	-0.168264880776405
15.82	-0.168237239122391
15.825	-0.168167248368263
15.83	-0.168184250593185
15.835	-0.168227657675743
15.84	-0.168139606714249
15.845	-0.167989924550056
15.85	-0.167973235249519
15.855	-0.167936310172081
15.86	-0.167947947978973
15.865	-0.16799895465374
15.87	-0.167973041534424
15.875	-0.167904734611511
15.88	-0.167859241366386
15.885	-0.167809158563614
15.89	-0.167794764041901
15.895	-0.167845904827118
15.9	-0.167936578392982
15.905	-0.16796201467514
15.91	-0.167882576584816
15.915	-0.167834743857384
15.92	-0.167856678366661
15.925	-0.16795539855957
15.93	-0.168058633804321
15.935	-0.168122574687004
15.94	-0.168145403265953
15.945	-0.168121501803398
15.95	-0.168077781796455
15.955	-0.16805237531662
15.96	-0.168025940656662
15.965	-0.167989745736122
15.97	-0.167958602309227
15.975	-0.16792394220829
15.98	-0.167891353368759
15.985	-0.167797118425369
15.99	-0.167777210474014
15.995	-0.167850255966187
16	-0.167922407388687
16.005	-0.167980134487152
16.01	-0.16802117228508
16.015	-0.168048247694969
16.02	-0.168093830347061
16.025	-0.168158128857613
16.03	-0.16824097931385
16.035	-0.168315589427948
16.04	-0.168362155556679
16.045	-0.168366089463234
16.05	-0.168316319584846
16.055	-0.168309137225151
16.06	-0.168233975768089
16.065	-0.168123930692673
16.07	-0.168065309524536
16.075	-0.168084397912025
16.08	-0.168095991015434
16.085	-0.168088868260384
16.09	-0.167996928095818
16.095	-0.167988851666451
16.1	-0.168001428246498
16.105	-0.167971462011337
16.11	-0.168009534478188
16.115	-0.16804051399231
16.12	-0.168019205331802
16.125	-0.167980089783669
16.13	-0.167980536818504
16.135	-0.168056786060333
16.14	-0.168070048093796
16.145	-0.16801355779171
16.15	-0.16801829636097
16.155	-0.168078541755676
16.16	-0.168124780058861
16.165	-0.168043375015259
16.17	-0.167974144220352
16.175	-0.168006971478462
16.18	-0.168109506368637
16.185	-0.168141081929207
16.19	-0.168079301714897
16.195	-0.167963340878487
16.2	-0.167884007096291
16.205	-0.16784930229187
16.21	-0.167850404977798
16.215	-0.16764497756958
16.22	-0.16738024353981
16.225	-0.167185664176941
16.23	-0.166968241333961
16.235	-0.166694551706314
16.24	-0.166377946734428
16.245	-0.166034892201424
16.25	-0.165656611323357
16.255	-0.165270358324051
16.26	-0.164958029985428
16.265	-0.164719969034195
16.27	-0.164457723498344
16.275	-0.164178788661957
16.28	-0.163937851786613
16.285	-0.163724675774574
16.29	-0.163425743579865
16.295	-0.163129329681396
16.3	-0.162891685962677
16.305	-0.162689030170441
16.31	-0.162485718727112
16.315	-0.16228374838829
16.32	-0.162143662571907
16.325	-0.162084460258484
16.33	-0.161997824907303
16.335	-0.161817267537117
16.34	-0.161719128489494
16.345	-0.161710619926453
16.35	-0.161675676703453
16.355	-0.161734282970428
16.36	-0.161846786737442
16.365	-0.161986812949181
16.37	-0.162141814827919
16.375	-0.16224217414856
16.38	-0.162321582436562
16.385	-0.162373960018158
16.39	-0.162461683154106
16.395	-0.162630572915077
16.4	-0.162797093391418
16.405	-0.162964716553688
16.41	-0.163077116012573
16.415	-0.163195371627808
16.42	-0.163410991430283
16.425	-0.163651436567307
16.43	-0.163859009742737
16.435	-0.164044976234436
16.44	-0.164312198758125
16.445	-0.164554074406624
16.45	-0.164772137999535
16.455	-0.165004760026932
16.46	-0.165188103914261
16.465	-0.165433645248413
16.47	-0.165666371583939
16.475	-0.165914282202721
16.48	-0.166276529431343
16.485	-0.166646540164948
16.49	-0.16695910692215
16.495	-0.167291551828384
16.5	-0.167541772127151
16.505	-0.167719855904579
16.51	-0.167886346578598
16.515	-0.168122783303261
16.52	-0.168450281023979
16.525	-0.168746516108513
16.53	-0.169011980295181
16.535	-0.169200792908669
16.54	-0.169368505477905
16.545	-0.169616907835007
16.55	-0.169850364327431
16.555	-0.170112580060959
16.56	-0.170429646968842
16.565	-0.17069436609745
16.57	-0.170924335718155
16.575	-0.171094059944153
16.58	-0.171375840902328
16.585	-0.171735286712646
16.59	-0.17199470102787
16.595	-0.172196909785271
16.6	-0.17238087952137
16.605	-0.17252217233181
16.61	-0.172652781009674
16.615	-0.172844007611275
16.62	-0.17302305996418
16.625	-0.173179820179939
16.63	-0.17334920167923
16.635	-0.173534035682678
16.64	-0.173670768737793
16.645	-0.17380702495575
16.65	-0.173960626125336
16.655	-0.174102157354355
16.66	-0.174176543951035
16.665	-0.174253806471825
16.67	-0.174388349056244
16.675	-0.174569636583328
16.68	-0.1746906042099
16.685	-0.174724891781807
16.69	-0.174822136759758
16.695	-0.174878060817719
16.7	-0.174871191382408
16.705	-0.174919843673706
16.71	-0.175036206841469
16.715	-0.175156056880951
16.72	-0.175163745880127
16.725	-0.175194829702377
16.73	-0.175290942192078
16.735	-0.175385743379593
16.74	-0.175441607832909
16.745	-0.175474435091019
16.75	-0.175469174981117
16.755	-0.175526082515717
16.76	-0.175564914941788
16.765	-0.175533175468445
16.77	-0.175567716360092
16.775	-0.175529465079308
16.78	-0.175419941544533
16.785	-0.175361126661301
16.79	-0.175314262509346
16.795	-0.175293147563934
16.8	-0.17521458864212
16.805	-0.175088614225388
16.81	-0.174955874681473
16.815	-0.174755126237869
16.82	-0.174513190984726
16.825	-0.174246788024902
16.83	-0.173932135105133
16.835	-0.17350897192955
16.84	-0.17307722568512
16.845	-0.172643005847931
16.85	-0.172105967998505
16.855	-0.1716398447752
16.86	-0.171284168958664
16.865	-0.170887663960457
16.87	-0.170536041259766
16.875	-0.170157641172409
16.88	-0.169781163334846
16.885	-0.169482856988907
16.89	-0.169153988361359
16.895	-0.168783321976662
16.9	-0.168463930487633
16.905	-0.168190330266953
16.91	-0.167993173003197
16.915	-0.167823657393456
16.92	-0.167605817317963
16.925	-0.167454734444618
16.93	-0.167380973696709
16.935	-0.167323812842369
16.94	-0.167298942804337
16.945	-0.167311832308769
16.95	-0.167270466685295
16.955	-0.167238220572472
16.96	-0.167219892144203
16.965	-0.167243868112564
16.97	-0.167264327406883
16.975	-0.167275130748749
16.98	-0.167292565107346
16.985	-0.167353823781013
16.99	-0.167473286390305
16.995	-0.167517215013504
17	-0.167604610323906
17.005	-0.167747423052788
17.01	-0.167983889579773
17.015	-0.168632179498672
17.02	-0.16960147023201
17.025	-0.170902639627457
17.03	-0.172377854585648
17.035	-0.173939868807793
17.04	-0.175565421581268
17.045	-0.177200376987457
17.05	-0.178739532828331
17.055	-0.180307313799858
17.06	-0.181950628757477
17.065	-0.1834587007761
17.07	-0.184865221381187
17.075	-0.186298951506615
17.08	-0.187629014253616
17.085	-0.188845723867416
17.09	-0.190039709210396
17.095	-0.191143289208412
17.1	-0.192172035574913
17.105	-0.193186968564987
17.11	-0.194144040346146
17.115	-0.194998994469643
17.12	-0.195796713232994
17.125	-0.196475222706795
17.13	-0.196981549263
17.135	-0.197446376085281
17.14	-0.197843000292778
17.145	-0.198192790150642
17.15	-0.198526844382286
17.155	-0.198730379343033
17.16	-0.198783725500107
17.165	-0.198822513222694
17.17	-0.198905110359192
17.175	-0.19889922440052
17.18	-0.198840484023094
17.185	-0.198678687214851
17.19	-0.198332518339157
17.195	-0.197851583361626
17.2	-0.19742414355278
17.205	-0.197001114487648
17.21	-0.196473106741905
17.215	-0.196420550346375
17.22	-0.19686783850193
17.225	-0.197621867060661
17.23	-0.19855098426342
17.235	-0.199604734778404
17.24	-0.20067697763443
17.245	-0.201604560017586
17.25	-0.202469691634178
17.255	-0.203271552920341
17.26	-0.203999876976013
17.265	-0.20464463531971
17.27	-0.205268248915672
17.275	-0.205785036087036
17.28	-0.206123799085617
17.285	-0.206279501318932
17.29	-0.206378415226936
17.295	-0.206389397382736
17.3	-0.206321179866791
17.305	-0.206108540296555
17.31	-0.205788671970367
17.315	-0.205429300665855
17.32	-0.204994514584541
17.325	-0.204393222928047
17.33	-0.203746855258942
17.335	-0.202970027923584
17.34	-0.202105656266212
17.345	-0.201246812939644
17.35	-0.200335144996643
17.355	-0.199338838458061
17.36	-0.198216393589973
17.365	-0.196947515010834
17.37	-0.195564851164818
17.375	-0.194151654839516
17.38	-0.192708700895309
17.385	-0.191203489899635
17.39	-0.189612001180649
17.395	-0.187910467386246
17.4	-0.186288848519325
17.405	-0.184628084301949
17.41	-0.182942092418671
17.415	-0.182231068611145
17.42	-0.182298794388771
17.425	-0.182941064238548
17.43	-0.183969855308533
17.435	-0.185223832726479
17.44	-0.186516776680946
17.445	-0.187911584973335
17.45	-0.1893031001091
17.455	-0.190576702356339
17.46	-0.191669791936874
17.465	-0.192595914006233
17.47	-0.193341553211212
17.475	-0.193964704871178
17.48	-0.194598212838173
17.485	-0.195145264267921
17.49	-0.195588290691376
17.495	-0.19583161175251
17.5	-0.195886433124542
17.505	-0.195804223418236
17.51	-0.19545704126358
17.515	-0.19492581486702
17.52	-0.194287121295929
17.525	-0.193580970168114
17.53	-0.192675292491913
17.535	-0.191621527075768
17.54	-0.190434753894806
17.545	-0.189184114336967
17.55	-0.187813222408295
17.555	-0.186257898807526
17.56	-0.184620514512062
17.565	-0.182881653308868
17.57	-0.181081920862198
17.575	-0.179194986820221
17.58	-0.177257403731346
17.585	-0.175194174051285
17.59	-0.172995746135712
17.595	-0.170704737305641
17.6	-0.168422475457191
17.605	-0.166042312979698
17.61	-0.163609072566032
17.615	-0.161737501621246
17.62	-0.160387083888054
17.625	-0.15940198302269
17.63	-0.15864272415638
17.635	-0.158044174313545
17.64	-0.157466992735863
17.645	-0.156918212771416
17.65	-0.156348466873169
17.655	-0.155651271343231
17.66	-0.154926508665085
17.665	-0.154144465923309
17.67	-0.153282344341278
17.675	-0.152369365096092
17.68	-0.151379749178886
17.685	-0.150294542312622
17.69	-0.149082750082016
17.695	-0.147734865546227
17.7	-0.14630351960659
17.705	-0.14481021463871
17.71	-0.143225148320198
17.715	-0.141546025872231
17.72	-0.139735117554665
17.725	-0.137851879000664
17.73	-0.135850861668587
17.735	-0.13380540907383
17.74	-0.131720051169395
17.745	-0.129554018378258
17.75	-0.127336025238037
17.755	-0.125041246414185
17.76	-0.122675865888596
17.765	-0.120291598141193
17.77	-0.117903374135494
17.775	-0.115554414689541
17.78	-0.113254107534885
17.785	-0.11095979809761
17.79	-0.108560763299465
17.795	-0.106051370501518
17.8	-0.103512458503246
17.805	-0.100985579192638
17.81	-0.0985005348920822
17.815	-0.0965014174580574
17.82	-0.0948689952492714
17.825	-0.0934690088033676
17.83	-0.0922467708587646
17.835	-0.0911095663905144
17.84	-0.0900050699710846
17.845	-0.0889974981546402
17.85	-0.088064581155777
17.855	-0.0871657207608223
17.86	-0.0862685739994049
17.865	-0.0852946788072586
17.87	-0.0842794328927994
17.875	-0.0831885784864426
17.88	-0.0820567235350609
17.885	-0.0808823704719543
17.89	-0.0796244889497757
17.895	-0.0783064365386963
17.9	-0.0769979208707809
17.905	-0.075676754117012
17.91	-0.0743662640452385
17.915	-0.0730749815702438
17.92	-0.0717505812644958
17.925	-0.0703810751438141
17.93	-0.0689729750156403
17.935	-0.0675783082842827
17.94	-0.0661267265677452
17.945	-0.0647131204605103
17.95	-0.0633038058876991
17.955	-0.0617876425385475
17.96	-0.060258936136961
17.965	-0.058771725744009
17.97	-0.0573084801435471
17.975	-0.0558773353695869
17.98	-0.0544639118015766
17.985	-0.0529564656317234
17.99	-0.0514458008110523
17.995	-0.0499052330851555
18	-0.0482982769608498
18.005	-0.0467700138688087
18.01	-0.0453193485736847
18.015	-0.0444212965667248
18.02	-0.0438671559095383
18.025	-0.0434893257915974
18.03	-0.0432002693414688
18.035	-0.0430564060807228
18.04	-0.0430316627025604
18.045	-0.0429660975933075
18.05	-0.0429855324327946
18.055	-0.04300207644701
18.06	-0.0430449396371841
18.065	-0.0430149361491203
18.07	-0.0429618917405605
18.075	-0.0428543649613857
18.08	-0.042664822191
18.085	-0.042409859597683
18.09	-0.0421365275979042
18.095	-0.0418039709329605
18.1	-0.0413543209433556
18.105	-0.0409120880067348
18.11	-0.0404139198362827
18.115	-0.0398506559431553
18.12	-0.0392491854727268
18.125	-0.0386344455182552
18.13	-0.0380136929452419
18.135	-0.0373174659907818
18.14	-0.0365699790418148
18.145	-0.0358449667692184
18.15	-0.0350330322980881
18.155	-0.0341292917728424
18.16	-0.0331950150430202
18.165	-0.0321663580834866
18.17	-0.0310859885066748
18.175	-0.02995808981359
18.18	-0.0287963263690472
18.185	-0.0276909451931715
18.19	-0.0265849195420742
18.195	-0.0255118533968925
18.2	-0.0243933871388435
18.205	-0.0231793336570263
18.21	-0.0218843463808298
18.215	-0.020622868090868
18.22	-0.0193302650004625
18.225	-0.0179546233266592
18.23	-0.0165430549532175
18.235	-0.0151506969705224
18.24	-0.0138249965384603
18.245	-0.0125034190714359
18.25	-0.011159592308104
18.255	-0.009820313192904
18.26	-0.00851552188396454
18.265	-0.00722840242087841
18.27	-0.00589177198708057
18.275	-0.00451268907636404
18.28	-0.0030668149702251
18.285	-0.0017194637330249
18.29	-0.000441737822256982
18.295	0.000776219181716442
18.3	0.00197740201838315
18.305	0.00321580609306693
18.31	0.0045150606893003
18.315	0.00577983586117625
18.32	0.00699359457939863
18.325	0.00827789399772882
18.33	0.00951489992439747
18.335	0.0107296500355005
18.34	0.0118910204619169
18.345	0.0129964370280504
18.35	0.0141108119860291
18.355	0.0152415800839663
18.36	0.0163010414689779
18.365	0.0174012947827578
18.37	0.0184952225536108
18.375	0.0195400100201368
18.38	0.0205465033650398
18.385	0.0214704778045416
18.39	0.0223888587206602
18.395	0.0232853777706623
18.4	0.0241590775549412
18.405	0.0250528287142515
18.41	0.0259338933974504
18.415	0.0267495065927505
18.42	0.0275149699300528
18.425	0.0282446816563606
18.43	0.0289191287010908
18.435	0.0296804178506136
18.44	0.0303950216621161
18.445	0.0311918240040541
18.45	0.0319877155125141
18.455	0.0327193066477776
18.46	0.0333149321377277
18.465	0.0337889641523361
18.47	0.0343310609459877
18.475	0.034871693700552
18.48	0.0354299284517765
18.485	0.0359766706824303
18.49	0.0364923886954784
18.495	0.036969993263483
18.5	0.0373846180737019
18.505	0.0378197394311428
18.51	0.0382613204419613
18.515	0.0386553853750229
18.52	0.0390180535614491
18.525	0.0393593497574329
18.53	0.0396942272782326
18.535	0.0399979650974274
18.54	0.0402828119695187
18.545	0.0405875220894814
18.55	0.040849756449461
18.555	0.0410653650760651
18.56	0.0413018949329853
18.565	0.0415669083595276
18.57	0.0417508520185947
18.575	0.0419349260628223
18.58	0.0421286672353745
18.585	0.0422935783863068
18.59	0.0424234829843044
18.595	0.0424543544650078
18.6	0.0424778759479523
18.605	0.042617704719305
18.61	0.0428506135940552
18.615	0.0431628413498402
18.62	0.0434579029679298
18.625	0.0437472984194756
18.63	0.0441044382750988
18.635	0.0445678532123566
18.64	0.0450013615190983
18.645	0.0454066805541515
18.65	0.045789547264576
18.655	0.0461624711751938
18.66	0.0464861057698727
18.665	0.0468815825879574
18.67	0.0472717992961407
18.675	0.0475964583456516
18.68	0.0479251258075237
18.685	0.0482052862644196
18.69	0.048591360449791
18.695	0.0489181131124496
18.7	0.0491435676813126
18.705	0.04931316152215
18.71	0.0494432151317596
18.715	0.0495688766241074
18.72	0.0496883578598499
18.725	0.0498835407197475
18.73	0.0501195639371872
18.735	0.0503406561911106
18.74	0.0504940748214722
18.745	0.0506075173616409
18.75	0.0507158190011978
18.755	0.0507837533950806
18.76	0.0508193299174309
18.765	0.0508083626627922
18.77	0.0507574789226055
18.775	0.0506846383213997
18.78	0.0506415143609047
18.785	0.0506821237504482
18.79	0.0507418513298035
18.795	0.0507634617388248
18.8	0.0507515333592892
18.805	0.0506756491959095
18.81	0.0505963712930679
18.815	0.0506626330316067
18.82	0.0508689992129803
18.825	0.0511564463376999
18.83	0.0514605417847633
18.835	0.0518236272037029
18.84	0.0521692708134651
18.845	0.0524972602725029
18.85	0.0527334325015545
18.855	0.0529055334627628
18.86	0.0530531406402588
18.865	0.0532720796763897
18.87	0.0535888671875
18.875	0.0538531132042408
18.88	0.0541521720588207
18.885	0.0544119738042355
18.89	0.0546716600656509
18.895	0.0549477264285088
18.9	0.0551354475319386
18.905	0.0552922300994396
18.91	0.0555103607475758
18.915	0.0556925125420094
18.92	0.0557928681373596
18.925	0.0558247081935406
18.93	0.0559760704636574
18.935	0.0560444295406342
18.94	0.0559936910867691
18.945	0.0559101551771164
18.95	0.0558482892811298
18.955	0.0557898320257664
18.96	0.0557236559689045
18.965	0.0556281022727489
18.97	0.0555399358272552
18.975	0.05551652982831
18.98	0.0555499009788036
18.985	0.0555888675153255
18.99	0.0555954650044441
18.995	0.0555630102753639
19	0.0555380694568157
19.005	0.055535089224577
19.01	0.0554759055376053
19.015	0.0556646026670933
19.02	0.0561880022287369
19.025	0.0569280236959457
19.03	0.0577579401433468
19.035	0.0585907287895679
19.04	0.0594250708818436
19.045	0.0602812990546227
19.05	0.0612289607524872
19.055	0.0621759071946144
19.06	0.0630959793925285
19.065	0.0640372931957245
19.07	0.0649465397000313
19.075	0.0657639056444168
19.08	0.0665126070380211
19.085	0.0671503320336342
19.09	0.0676547065377235
19.095	0.0681678801774979
19.1	0.0686082616448402
19.105	0.068993553519249
19.11	0.0693249404430389
19.115	0.0696999505162239
19.12	0.0700024887919426
19.125	0.0702473819255829
19.13	0.0703853666782379
19.135	0.0704148933291435
19.14	0.0704248175024986
19.145	0.0703655257821083
19.15	0.0701949298381805
19.155	0.0700664073228836
19.16	0.0700692236423492
19.165	0.0699750557541847
19.17	0.0697199627757072
19.175	0.0693734362721443
19.18	0.0689785331487656
19.185	0.0685921162366867
19.19	0.0682748928666115
19.195	0.0679467171430588
19.2	0.0675972923636436
19.205	0.0670657455921173
19.21	0.0664836168289185
19.215	0.0662229135632515
19.22	0.0662841349840164
19.225	0.0665337592363358
19.23	0.0667864978313446
19.235	0.0671283677220345
19.24	0.0675664097070694
19.245	0.0680250003933907
19.25	0.068416953086853
19.255	0.0687282159924507
19.26	0.0689718052744865
19.265	0.0692789033055305
19.27	0.069495290517807
19.275	0.0696944445371628
19.28	0.0698388367891312
19.285	0.0699239522218704
19.29	0.0698935613036156
19.295	0.0697794109582901
19.3	0.0695729777216911
19.305	0.0693119242787361
19.31	0.0690018534660339
19.315	0.0686745047569275
19.32	0.0682194977998734
19.325	0.0677006766200066
19.33	0.0671613663434982
19.335	0.066588930785656
19.34	0.065980426967144
19.345	0.065399669110775
19.35	0.0648038610816002
19.355	0.0641643777489662
19.36	0.0634594634175301
19.365	0.0627124086022377
19.37	0.0619615167379379
19.375	0.0612191893160343
19.38	0.0603345297276974
19.385	0.059374064207077
19.39	0.0584587305784225
19.395	0.0576380230486393
19.4	0.0567655675113201
19.405	0.055768471211195
19.41	0.0546933971345425
19.415	0.0539221167564392
19.42	0.0533680245280266
19.425	0.0529018193483353
19.43	0.0525021068751812
19.435	0.0521715618669987
19.44	0.0519044287502766
19.445	0.0516124553978443
19.45	0.051306951791048
19.455	0.0509689822793007
19.46	0.0506382025778294
19.465	0.0503048300743103
19.47	0.0499534979462624
19.475	0.049619022756815
19.48	0.0491882711648941
19.485	0.0487042032182217
19.49	0.0482493825256824
19.495	0.0477870628237724
19.5	0.0471584498882294
19.505	0.0464806631207466
19.51	0.0458886884152889
19.515	0.0453445613384247
19.52	0.0447545498609543
19.525	0.0440685115754604
19.53	0.0434100292623043
19.535	0.0427402034401894
19.54	0.0420367829501629
19.545	0.0413132756948471
19.55	0.040633212774992
19.555	0.0399586670100689
19.56	0.0392179451882839
19.565	0.0384447239339352
19.57	0.0376525744795799
19.575	0.0368604809045792
19.58	0.0360474959015846
19.585	0.0352370850741863
19.59	0.0344102121889591
19.595	0.0335497818887234
19.6	0.0326955541968346
19.605	0.0319317691028118
19.61	0.0312672853469849
19.615	0.0305997952818871
19.62	0.030025215819478
19.625	0.0295706167817116
19.63	0.0292443614453077
19.635	0.0289095863699913
19.64	0.0285313855856657
19.645	0.0281358435750008
19.65	0.0277965664863586
19.655	0.0274787414819002
19.66	0.0271777212619781
19.665	0.0268646534532309
19.67	0.0265181381255388
19.675	0.0262032877653837
19.68	0.0259024482220411
19.685	0.0255386140197515
19.69	0.0251259841024876
19.695	0.024699155241251
19.7	0.0243093334138393
19.705	0.0239281449466944
19.71	0.0235246270895004
19.715	0.0232881549745798
19.72	0.0229834131896496
19.725	0.0225738883018494
19.73	0.0221539027988911
19.735	0.0217251218855381
19.74	0.021303229033947
19.745	0.0209521725773811
19.75	0.0206786375492811
19.755	0.0203661620616913
19.76	0.019986828789115
19.765	0.0195863656699657
19.77	0.019171305000782
19.775	0.0188091192394495
19.78	0.0184958353638649
19.785	0.0181635972112417
19.79	0.0178549997508526
19.795	0.0175059828907251
19.8	0.0171018671244383
19.805	0.0167114119976759
19.81	0.0163489915430546
19.815	0.0160845071077347
19.82	0.0159249249845743
19.825	0.0158982276916504
19.83	0.0159227903932333
19.835	0.0160140357911587
19.84	0.0161017198115587
19.845	0.0162406172603369
19.85	0.0163638200610876
19.855	0.0163813177496195
19.86	0.0163754168897867
19.865	0.0164015647023916
19.87	0.0164026468992233
19.875	0.0163806434720755
19.88	0.0164011791348457
19.885	0.0164058823138475
19.89	0.0163512881845236
19.895	0.0162519887089729
19.9	0.0161446593701839
19.905	0.0160169135779142
19.91	0.0158670954406261
19.915	0.0157164987176657
19.92	0.0155370347201824
19.925	0.0153584340587258
19.93	0.0151861673220992
19.935	0.0148933036252856
19.94	0.0146514810621738
19.945	0.0146636040881276
19.95	0.014627099968493
19.955	0.0145145421847701
19.96	0.014367108233273
19.965	0.0141931669786572
19.97	0.0139548452571034
19.975	0.0137580316513777
19.98	0.0136078493669629
19.985	0.0134064927697182
19.99	0.0131771713495255
19.995	0.0129539472982287
20	0.0126697067171335
20.005	0.012386673130095
20.01	0.0120530361309648
20.015	0.0118739288300276
20.02	0.0117464298382401
20.025	0.0116157606244087
20.03	0.0115391220897436
20.035	0.0115388892591
20.04	0.0116594396531582
20.045	0.0117754666134715
20.05	0.0117292888462543
20.055	0.0116256587207317
20.06	0.011598170734942
20.065	0.0116527266800404
20.07	0.011649533174932
20.075	0.011601097881794
20.08	0.0115556381642818
20.085	0.0115099074319005
20.09	0.0115113826468587
20.095	0.0113987606018782
20.1	0.0112543934956193
20.105	0.0111633827909827
20.11	0.0109881423413754
20.115	0.0107945632189512
20.12	0.0105781331658363
20.125	0.0103332288563251
20.13	0.0100674610584974
20.135	0.0097902687266469
20.14	0.00949062313884497
20.145	0.00915120914578438
20.15	0.00876987352967262
20.155	0.00840832386165857
20.16	0.0080784885212779
20.165	0.00775682926177979
20.17	0.00746963452547789
20.175	0.00722376396879554
20.18	0.00694152014330029
20.185	0.00657238811254501
20.19	0.00619854032993317
20.195	0.00581936724483967
20.2	0.00536019261926413
20.205	0.00495909433811903
20.21	0.00451243715360761
20.215	0.00403831573203206
20.22	0.00369274383410811
20.225	0.0033120415173471
20.23	0.00287844194099307
20.235	0.00248592719435692
20.24	0.00215616263449192
20.245	0.00175796821713448
20.25	0.00141593685839325
20.255	0.000988017651252449
20.26	0.000574916368350387
20.265	0.00014346037642099
20.27	-0.000262160290731117
20.275	-0.000593571341596544
20.28	-0.000991402310319245
20.285	-0.00140693364664912
20.29	-0.00180531677324325
20.295	-0.00218328949995339
20.3	-0.00259075360372663
20.305	-0.0029514436610043
20.31	-0.00319120637141168
20.315	-0.00348216807469726
20.32	-0.00376905081793666
20.325	-0.00404587760567665
20.33	-0.00433314219117165
20.335	-0.00472726998850703
20.34	-0.00515263248234987
20.345	-0.00556424167007208
20.35	-0.00593242095783353
20.355	-0.00632160063832998
20.36	-0.00653663603588939
20.365	-0.00665377406403422
20.37	-0.00682281376793981
20.375	-0.00711184879764915
20.38	-0.00743622612208128
20.385	-0.0077497186139226
20.39	-0.00802747532725334
20.395	-0.00824712030589581
20.4	-0.00843745842576027
20.405	-0.00856062117964029
20.41	-0.00871359091252089
20.415	-0.00896240025758743
20.42	-0.00915326829999685
20.425	-0.00931455381214619
20.43	-0.00944406352937222
20.435	-0.00955426879227161
20.44	-0.00968236848711967
20.445	-0.00984115153551102
20.45	-0.0099955378100276
20.455	-0.010131374001503
20.46	-0.0101935677230358
20.465	-0.0102325994521379
20.47	-0.0103848120197654
20.475	-0.0106430919840932
20.48	-0.0108195934444666
20.485	-0.0109823923557997
20.49	-0.0111028105020523
20.495	-0.0111531540751457
20.5	-0.0112720020115376
20.505	-0.0113923316821456
20.51	-0.011412582360208
20.515	-0.0113969165831804
20.52	-0.0114449923858047
20.525	-0.0114765288308263
20.53	-0.0114222373813391
20.535	-0.0113814938813448
20.54	-0.0113536734133959
20.545	-0.0113295707851648
20.55	-0.0114695467054844
20.555	-0.0115973316133022
20.56	-0.0116259446367621
20.565	-0.0116185238584876
20.57	-0.0116187045350671
20.575	-0.0116297006607056
20.58	-0.0115687409415841
20.585	-0.0115329399704933
20.59	-0.011502337642014
20.595	-0.011434062384069
20.6	-0.0114040561020374
20.605	-0.0113742221146822
20.61	-0.0113081196323037
20.615	-0.0113680679351091
20.62	-0.0115395095199347
20.625	-0.0117699280381203
20.63	-0.0120041100308299
20.635	-0.0122463591396809
20.64	-0.0125655513256788
20.645	-0.0129454517737031
20.65	-0.0132295247167349
20.655	-0.0135464239865541
20.66	-0.0139513844624162
20.665	-0.0143070770427585
20.67	-0.0146564319729805
20.675	-0.015021787956357
20.68	-0.0153582701459527
20.685	-0.0156905930489302
20.69	-0.0158695336431265
20.695	-0.0159674938768148
20.7	-0.0160467606037855
20.705	-0.016143811866641
20.71	-0.0162638816982508
20.715	-0.0164045970886946
20.72	-0.0164358783513308
20.725	-0.0165229737758636
20.73	-0.0165874287486076
20.735	-0.0166790261864662
20.74	-0.0167329199612141
20.745	-0.0167372524738312
20.75	-0.0168091934174299
20.755	-0.0168041475117207
20.76	-0.0166960265487432
20.765	-0.0166116785258055
20.77	-0.0165550354868174
20.775	-0.0165764689445496
20.78	-0.0165587309747934
20.785	-0.0164239257574081
20.79	-0.0162739139050245
20.795	-0.0161468330770731
20.8	-0.0160168651491404
20.805	-0.0158921387046576
20.81	-0.0157250594347715
20.815	-0.0155143681913614
20.82	-0.0153240710496902
20.825	-0.0151770319789648
20.83	-0.0149981193244457
20.835	-0.0147568369284272
20.84	-0.0145437605679035
20.845	-0.0143810771405697
20.85	-0.0142072821035981
20.855	-0.0140154575929046
20.86	-0.0137915462255478
20.865	-0.0135407773777843
20.87	-0.0133629031479359
20.875	-0.0131799336522818
20.88	-0.012932782061398
20.885	-0.0126578388735652
20.89	-0.012438241392374
20.895	-0.0122382119297981
20.9	-0.0120848817750812
20.905	-0.0118758985772729
20.91	-0.0117597058415413
20.915	-0.0116588473320007
20.92	-0.0114228408783674
20.925	-0.0111578572541475
20.93	-0.0109116360545158
20.935	-0.0106612602248788
20.94	-0.0103558665141463
20.945	-0.010014240629971
20.95	-0.00979134812951088
20.955	-0.00959841534495354
20.96	-0.00943572353571653
20.965	-0.00935505889356136
20.97	-0.00925287045538425
20.975	-0.00909748487174511
20.98	-0.0088902311399579
20.985	-0.00865812040865421
20.99	-0.00844010803848505
20.995	-0.00823186989873648
21	-0.00809578876942396
21.005	-0.00797689706087112
21.01	-0.00781619921326637
21.015	-0.00777616165578365
21.02	-0.00777207361534238
21.025	-0.00786698330193758
21.03	-0.00805773120373487
21.035	-0.00835448503494263
21.04	-0.00870906282216311
21.045	-0.00911004282534122
21.05	-0.00949016585946083
21.055	-0.00981299765408039
21.06	-0.0100240185856819
21.065	-0.0102346865460277
21.07	-0.010428068228066
21.075	-0.0106373447924852
21.08	-0.0108699603006244
21.085	-0.0111314952373505
21.09	-0.0113539844751358
21.095	-0.0115597415715456
21.1	-0.0117471376433969
21.105	-0.0119056878611445
21.11	-0.0120584173128009
21.115	-0.0121312690898776
21.12	-0.0121781341731548
21.125	-0.0121988207101822
21.13	-0.0122813265770674
21.135	-0.0123800029978156
21.14	-0.0124710015952587
21.145	-0.0126009844243526
21.15	-0.0126718925312161
21.155	-0.0126616982743144
21.16	-0.0126652037724853
21.165	-0.0126770464703441
21.17	-0.0126756727695465
21.175	-0.0126340799033642
21.18	-0.0125369885936379
21.185	-0.0124339023604989
21.19	-0.0124078085646033
21.195	-0.012296755798161
21.2	-0.0121745094656944
21.205	-0.0121055841445923
21.21	-0.0119944661855698
21.215	-0.0109481969848275
21.22	-0.00911339092999697
21.225	-0.00666561955586076
21.23	-0.00383265363052487
21.235	-0.000710033113136888
21.24	0.00254058232530951
21.245	0.00577297480776906
21.25	0.00900940131396055
21.255	0.0121572325006127
21.26	0.0151465702801943
21.265	0.0180765017867088
21.27	0.0210334584116936
21.275	0.023916432633996
21.28	0.0267122536897659
21.285	0.0293254740536213
21.29	0.0317012630403042
21.295	0.0337860435247421
21.3	0.0356237180531025
21.305	0.037333607673645
21.31	0.0389102399349213
21.315	0.0403352119028568
21.32	0.041508175432682
21.325	0.0424899384379387
21.33	0.0433036275207996
21.335	0.0439807139337063
21.34	0.044477317482233
21.345	0.0448328219354153
21.35	0.0450162850320339
21.355	0.0450926832854748
21.36	0.0450363755226135
21.365	0.0448148436844349
21.37	0.0444727540016174
21.375	0.0439174808561802
21.38	0.0431912168860435
21.385	0.0424022898077965
21.39	0.0414812676608562
21.395	0.0403627790510654
21.4	0.0391329154372215
21.405	0.0378324389457703
21.41	0.0364081598818302
21.415	0.0356125459074974
21.42	0.0353758670389652
21.425	0.0354924239218235
21.43	0.0358674824237823
21.435	0.0363639183342457
21.44	0.0368929803371429
21.445	0.0374250784516335
21.45	0.0378719158470631
21.455	0.038169763982296
21.46	0.0383243560791016
21.465	0.0383559949696064
21.47	0.0383271463215351
21.475	0.0381605289876461
21.48	0.0377869457006454
21.485	0.0371863916516304
21.49	0.0363980978727341
21.495	0.0354669243097305
21.5	0.0343838147819042
21.505	0.0331564284861088
21.51	0.0318221300840378
21.515	0.030391750857234
21.52	0.0288602095097303
21.525	0.0272395629435778
21.53	0.0254101995378733
21.535	0.0234213434159756
21.54	0.0213465206325054
21.545	0.0190568473190069
21.55	0.0166579931974411
21.555	0.0143153686076403
21.56	0.0119816716760397
21.565	0.00951398722827435
21.57	0.00688650365918875
21.575	0.00416594743728638
21.58	0.00126731744967401
21.585	-0.00160832004621625
21.59	-0.00451663509011269
21.595	-0.00748017337173223
21.6	-0.0103845167905092
21.605	-0.0133007261902094
21.61	-0.0162527449429035
21.615	-0.0184575989842415
21.62	-0.0200046207755804
21.625	-0.0211616978049278
21.63	-0.022005595266819
21.635	-0.0226556621491909
21.64	-0.023248415440321
21.645	-0.023782292380929
21.65	-0.0242648366838694
21.655	-0.0248214546591043
21.66	-0.0254841856658459
21.665	-0.0262457355856895
21.67	-0.0270633809268475
21.675	-0.0279440339654684
21.68	-0.0289777480065823
21.685	-0.0300517939031124
21.69	-0.0310800690203905
21.695	-0.0322262085974216
21.7	-0.0335786901414394
21.705	-0.0349502488970757
21.71	-0.0364044867455959
21.715	-0.0378985479474068
21.72	-0.0394767336547375
21.725	-0.0412135869264603
21.73	-0.0429492220282555
21.735	-0.0446669571101665
21.74	-0.0464978516101837
21.745	-0.048470214009285
21.75	-0.0504798367619514
21.755	-0.0525063015520573
21.76	-0.0545751377940178
21.765	-0.0566755868494511
21.77	-0.058804739266634
21.775	-0.0610169358551502
21.78	-0.0632073730230331
21.785	-0.0654382184147835
21.79	-0.0676822885870934
21.795	-0.0699456930160522
21.8	-0.0721685439348221
21.805	-0.0743963494896889
21.81	-0.0766865238547325
21.815	-0.0788328424096107
21.82	-0.0808218419551849
21.825	-0.082637831568718
21.83	-0.0843130201101303
21.835	-0.0859163776040077
21.84	-0.0874636620283127
21.845	-0.0890670716762543
21.85	-0.0906449928879738
21.855	-0.0921824425458908
21.86	-0.0936932414770126
21.865	-0.0952355265617371
21.87	-0.0967169031500816
21.875	-0.098181277513504
21.88	-0.099615141749382
21.885	-0.101096205413342
21.89	-0.102664895355701
21.895	-0.10421808809042
21.9	-0.105760551989079
21.905	-0.107238709926605
21.91	-0.108767107129097
21.915	-0.110325336456299
21.92	-0.111820794641972
21.925	-0.113384753465652
21.93	-0.114937223494053
21.935	-0.116460427641869
21.94	-0.117936559021473
21.945	-0.119368739426136
21.95	-0.120858423411846
21.955	-0.12226265668869
21.96	-0.123640388250351
21.965	-0.125070467591286
21.97	-0.126450568437576
21.975	-0.127784311771393
21.98	-0.129158511757851
21.985	-0.130484938621521
21.99	-0.131664305925369
21.995	-0.132830008864403
22	-0.134040430188179
22.005	-0.135210707783699
22.01	-0.13630610704422
22.015	-0.137165457010269
22.02	-0.137895405292511
22.025	-0.138452932238579
22.03	-0.138843923807144
22.035	-0.139159545302391
22.04	-0.139460161328316
22.045	-0.139669224619865
22.05	-0.139898836612701
22.055	-0.140244334936142
22.06	-0.140541166067123
22.065	-0.140747576951981
22.07	-0.140949174761772
22.075	-0.141159042716026
22.08	-0.141289949417114
22.085	-0.141465663909912
22.09	-0.141687870025635
22.095	-0.141958326101303
22.1	-0.142217665910721
22.105	-0.142421528697014
22.11	-0.142696633934975
22.115	-0.143077954649925
22.12	-0.143394857645035
22.125	-0.143660038709641
22.13	-0.143945962190628
22.135	-0.144351318478584
22.14	-0.144718825817108
22.145	-0.145106986165047
22.15	-0.145609647035599
22.155	-0.146163031458855
22.16	-0.146692261099815
22.165	-0.147134467959404
22.17	-0.147572353482246
22.175	-0.148067206144333
22.18	-0.148546323180199
22.185	-0.149037167429924
22.19	-0.149563699960709
22.195	-0.150065958499908
22.2	-0.150549814105034
22.205	-0.151027232408524
22.21	-0.151530370116234
22.215	-0.152080938220024
22.22	-0.152593374252319
22.225	-0.15307280421257
22.23	-0.15367528796196
22.235	-0.154412254691124
22.24	-0.155098646879196
22.245	-0.15569069981575
22.25	-0.156295195221901
22.255	-0.156944200396538
22.26	-0.157671555876732
22.265	-0.158345013856888
22.27	-0.158990189433098
22.275	-0.159633800387383
22.28	-0.160251960158348
22.285	-0.160882234573364
22.29	-0.161503955721855
22.295	-0.162102609872818
22.3	-0.162588819861412
22.305	-0.163088515400887
22.31	-0.163721039891243
22.315	-0.164407923817635
22.32	-0.165076687932014
22.325	-0.1657535135746
22.33	-0.166360229253769
22.335	-0.166891276836395
22.34	-0.167499542236328
22.345	-0.168153539299965
22.35	-0.16880114376545
22.355	-0.169422149658203
22.36	-0.170061036944389
22.365	-0.170650169253349
22.37	-0.171307221055031
22.375	-0.172019422054291
22.38	-0.172684401273727
22.385	-0.173314064741135
22.39	-0.173896998167038
22.395	-0.174458384513855
22.4	-0.174987837672234
22.405	-0.175454303622246
22.41	-0.175937041640282
22.415	-0.176406741142273
22.42	-0.176854625344276
22.425	-0.17731848359108
22.43	-0.177855893969536
22.435	-0.178400650620461
22.44	-0.178940609097481
22.445	-0.179410338401794
22.45	-0.179841756820679
22.455	-0.180311605334282
22.46	-0.18075780570507
22.465	-0.181192353367805
22.47	-0.18164886534214
22.475	-0.182143643498421
22.48	-0.182505548000336
22.485	-0.182754516601562
22.49	-0.183010742068291
22.495	-0.183325573801994
22.5	-0.183731555938721
22.505	-0.184106290340424
22.51	-0.184521898627281
22.515	-0.184988096356392
22.52	-0.185463920235634
22.525	-0.185888350009918
22.53	-0.18621464073658
22.535	-0.186514317989349
22.54	-0.186813980340958
22.545	-0.187069773674011
22.55	-0.187260881066322
22.555	-0.187454774975777
22.56	-0.18772080540657
22.565	-0.188003897666931
22.57	-0.18826362490654
22.575	-0.188561424612999
22.58	-0.188946515321732
22.585	-0.189224496483803
22.59	-0.189418271183968
22.595	-0.189631715416908
22.6	-0.189908131957054
22.605	-0.190148413181305
22.61	-0.190415948629379
22.615	-0.190690740942955
22.62	-0.19086466729641
22.625	-0.191026419401169
22.63	-0.191291689872742
22.635	-0.191504701972008
22.64	-0.191733911633492
22.645	-0.191964596509933
22.65	-0.19210746884346
22.655	-0.192202657461166
22.66	-0.192291408777237
22.665	-0.192436501383781
22.67	-0.192598685622215
22.675	-0.192821457982063
22.68	-0.193044140934944
22.685	-0.193257108330727
22.69	-0.193455740809441
22.695	-0.19359789788723
22.7	-0.193711429834366
22.705	-0.193815156817436
22.71	-0.193884447216988
22.715	-0.194004282355309
22.72	-0.194174736738205
22.725	-0.194385796785355
22.73	-0.194596618413925
22.735	-0.194784894585609
22.74	-0.194974631071091
22.745	-0.195186659693718
22.75	-0.19527180492878
22.755	-0.195290327072144
22.76	-0.195304945111275
22.765	-0.195323556661606
22.77	-0.195378318428993
22.775	-0.195483684539795
22.78	-0.195601791143417
22.785	-0.195777907967567
22.79	-0.195929110050201
22.795	-0.196152374148369
22.8	-0.19636282324791
22.805	-0.196491748094559
22.81	-0.196580454707146
22.815	-0.196692928671837
22.82	-0.196846753358841
22.825	-0.196937769651413
22.83	-0.196971729397774
22.835	-0.197043165564537
22.84	-0.197235822677612
22.845	-0.197458013892174
22.85	-0.197677716612816
22.855	-0.197858139872551
22.86	-0.198008894920349
22.865	-0.198139652609825
22.87	-0.198225721716881
22.875	-0.198355630040169
22.88	-0.198500201106071
22.885	-0.198667570948601
22.89	-0.198855713009834
22.895	-0.199066087603569
22.9	-0.199257984757423
22.905	-0.199469745159149
22.91	-0.199735820293427
22.915	-0.199967235326767
22.92	-0.200073629617691
22.925	-0.200110778212547
22.93	-0.20022688806057
22.935	-0.200458124279976
22.94	-0.200785771012306
22.945	-0.201011344790459
22.95	-0.201169744133949
22.955	-0.201311931014061
22.96	-0.201413810253143
22.965	-0.201599687337875
22.97	-0.201763913035393
22.975	-0.201968401670456
22.98	-0.202134996652603
22.985	-0.20233853161335
22.99	-0.202573969960213
22.995	-0.202746421098709
23	-0.202886313199997
23.005	-0.203083172440529
23.01	-0.203312411904335
23.015	-0.20348984003067
23.02	-0.203638836741447
23.025	-0.203783616423607
23.03	-0.203998535871506
23.035	-0.204183503985405
23.04	-0.204311966896057
23.045	-0.204502791166306
23.05	-0.204684153199196
23.055	-0.204838588833809
23.06	-0.204973995685577
23.065	-0.205164834856987
23.07	-0.205449610948563
23.075	-0.205684572458267
23.08	-0.205791011452675
23.085	-0.20590378344059
23.09	-0.206162422895432
23.095	-0.206413358449936
23.1	-0.206582427024841
23.105	-0.206787601113319
23.11	-0.206950634717941
23.115	-0.20709416270256
23.12	-0.207199275493622
23.125	-0.207291647791862
23.13	-0.20745475590229
23.135	-0.207653507590294
23.14	-0.20781421661377
23.145	-0.207941234111786
23.15	-0.208045929670334
23.155	-0.20814736187458
23.16	-0.208301365375519
23.165	-0.208394646644592
23.17	-0.208475545048714
23.175	-0.208626613020897
23.18	-0.208810597658157
23.185	-0.208964928984642
23.19	-0.209166496992111
23.195	-0.209370210766792
23.2	-0.209523022174835
23.205	-0.209631875157356
23.21	-0.209704995155334
23.215	-0.209975048899651
23.22	-0.210323482751846
23.225	-0.210647642612457
23.23	-0.211038023233414
23.235	-0.211524918675423
23.24	-0.212017774581909
23.245	-0.212504506111145
23.25	-0.213021665811539
23.255	-0.213510647416115
23.26	-0.213959723711014
23.265	-0.214433223009109
23.27	-0.214888960123062
23.275	-0.215355753898621
23.28	-0.21570673584938
23.285	-0.215946167707443
23.29	-0.216209411621094
23.295	-0.21651828289032
23.3	-0.21684256196022
23.305	-0.217156007885933
23.31	-0.217417925596237
23.315	-0.217622742056847
23.32	-0.217833951115608
23.325	-0.218101769685745
23.33	-0.218316614627838
23.335	-0.218464314937592
23.34	-0.218559697270393
23.345	-0.218639627099037
23.35	-0.218748658895493
23.355	-0.218843534588814
23.36	-0.218890964984894
23.365	-0.21893110871315
23.37	-0.219008266925812
23.375	-0.21903820335865
23.38	-0.219060972332954
23.385	-0.219123527407646
23.39	-0.219127476215363
23.395	-0.219046890735626
23.4	-0.218950107693672
23.405	-0.218895941972733
23.41	-0.21886257827282
23.415	-0.218965798616409
23.42	-0.219224274158478
23.425	-0.219697400927544
23.43	-0.220234051346779
23.435	-0.220757618546486
23.44	-0.22132870554924
23.445	-0.221796706318855
23.45	-0.222238078713417
23.455	-0.222695738077164
23.46	-0.223154187202454
23.465	-0.223632887005806
23.47	-0.224133193492889
23.475	-0.224547266960144
23.48	-0.224929332733154
23.485	-0.225262120366096
23.49	-0.225557625293732
23.495	-0.225693985819817
23.5	-0.225695878267288
23.505	-0.225667968392372
23.51	-0.225700601935387
23.515	-0.225789770483971
23.52	-0.225866869091988
23.525	-0.225871205329895
23.53	-0.225839987397194
23.535	-0.225784495472908
23.54	-0.225645184516907
23.545	-0.225461944937706
23.55	-0.225184112787247
23.555	-0.224929228425026
23.56	-0.224671542644501
23.565	-0.224400267004967
23.57	-0.22401262819767
23.575	-0.223536342382431
23.58	-0.223109602928162
23.585	-0.222773715853691
23.59	-0.222397491335869
23.595	-0.221924245357513
23.6	-0.221526309847832
23.605	-0.221063137054443
23.61	-0.220534533262253
23.615	-0.220125958323479
23.62	-0.219775199890137
23.625	-0.2195003926754
23.63	-0.219251841306686
23.635	-0.218954518437386
23.64	-0.218711391091347
23.645	-0.218553528189659
23.65	-0.218338534235954
23.655	-0.218131139874458
23.66	-0.217911839485168
23.665	-0.217653766274452
23.67	-0.217332988977432
23.675	-0.216925710439682
23.68	-0.216562762856483
23.685	-0.216269642114639
23.69	-0.216013073921204
23.695	-0.215669065713882
23.7	-0.215309172868729
23.705	-0.214954003691673
23.71	-0.214561268687248
23.715	-0.214086353778839
23.72	-0.213643580675125
23.725	-0.213260635733604
23.73	-0.212875783443451
23.735	-0.212506309151649
23.74	-0.212108701467514
23.745	-0.211671873927116
23.75	-0.211224049329758
23.755	-0.210728570818901
23.76	-0.210262626409531
23.765	-0.209784328937531
23.77	-0.20927220582962
23.775	-0.208764344453812
23.78	-0.208271607756615
23.785	-0.207787990570068
23.79	-0.207299292087555
23.795	-0.206798195838928
23.8	-0.206341296434402
23.805	-0.205920115113258
23.81	-0.205475524067879
23.815	-0.205206394195557
23.82	-0.205045208334923
23.825	-0.204864159226418
23.83	-0.204620182514191
23.835	-0.204377248883247
23.84	-0.204234555363655
23.845	-0.204196691513062
23.85	-0.204137787222862
23.855	-0.204054027795792
23.86	-0.204012721776962
23.865	-0.203988149762154
23.87	-0.203939393162727
23.875	-0.203808799386024
23.88	-0.203646391630173
23.885	-0.203638464212418
23.89	-0.203668713569641
23.895	-0.203575611114502
23.9	-0.203442692756653
23.905	-0.203331708908081
23.91	-0.203188106417656
23.915	-0.203043386340141
23.92	-0.202949896454811
23.925	-0.202841490507126
23.93	-0.202734246850014
23.935	-0.202653348445892
23.94	-0.202563539147377
23.945	-0.202422618865967
23.95	-0.20230633020401
23.955	-0.202150285243988
23.96	-0.201902762055397
23.965	-0.201621010899544
23.97	-0.201377809047699
23.975	-0.201235383749008
23.98	-0.201015383005142
23.985	-0.200709313154221
23.99	-0.200401678681374
23.995	-0.20016798377037
24	-0.199969232082367
24.005	-0.199806690216064
24.01	-0.199693620204926
24.015	-0.199655801057816
24.02	-0.199634164571762
24.025	-0.199702769517899
24.03	-0.199835419654846
24.035	-0.199979186058044
24.04	-0.200076669454575
24.045	-0.200177147984505
24.05	-0.200287565588951
24.055	-0.200408816337585
24.06	-0.200531378388405
24.065	-0.200636878609657
24.07	-0.200690031051636
24.075	-0.200718432664871
24.08	-0.200804442167282
24.085	-0.200835421681404
24.09	-0.200828492641449
24.095	-0.200894519686699
24.1	-0.200982749462128
24.105	-0.200926586985588
24.11	-0.200817406177521
24.115	-0.200824588537216
24.12	-0.200818568468094
24.125	-0.200720578432083
24.13	-0.200588747859001
24.135	-0.200399592518806
24.14	-0.200294956564903
24.145	-0.200196593999863
24.15	-0.200093686580658
24.155	-0.199950873851776
24.16	-0.199848353862762
24.165	-0.199744746088982
24.17	-0.199614405632019
24.175	-0.199461296200752
24.18	-0.199288010597229
24.185	-0.199076473712921
24.19	-0.198718726634979
24.195	-0.198363587260246
24.2	-0.198060140013695
24.205	-0.197779819369316
24.21	-0.197515517473221
24.215	-0.197281539440155
24.22	-0.197046741843224
24.225	-0.196843519806862
24.23	-0.196600943803787
24.235	-0.196229815483093
24.24	-0.195909813046455
24.245	-0.195655792951584
24.25	-0.195391520857811
24.255	-0.195055961608887
24.26	-0.1946951597929
24.265	-0.194365829229355
24.27	-0.194060638546944
24.275	-0.193724378943443
24.28	-0.193317458033562
24.285	-0.192938655614853
24.29	-0.192632138729095
24.295	-0.192356690764427
24.3	-0.192099824547768
24.305	-0.191894739866257
24.31	-0.191677957773209
24.315	-0.191418096423149
24.32	-0.191160902380943
24.325	-0.190840020775795
24.33	-0.190597802400589
24.335	-0.190425366163254
24.34	-0.190197706222534
24.345	-0.189797312021255
24.35	-0.18934178352356
24.355	-0.188947319984436
24.36	-0.188648849725723
24.365	-0.18841427564621
24.37	-0.188200399279594
24.375	-0.187960907816887
24.38	-0.187806159257889
24.385	-0.187680408358574
24.39	-0.187484532594681
24.395	-0.187276095151901
24.4	-0.1871477663517
24.405	-0.187043890357018
24.41	-0.186972841620445
24.415	-0.186791196465492
24.42	-0.18652980029583
24.425	-0.186175301671028
24.43	-0.185693398118019
24.435	-0.185259878635406
24.44	-0.184855803847313
24.445	-0.18435874581337
24.45	-0.183785289525986
24.455	-0.183317005634308
24.46	-0.182862669229507
24.465	-0.182404428720474
24.47	-0.182019546627998
24.475	-0.18162676692009
24.48	-0.181250497698784
24.485	-0.180987611413002
24.49	-0.180731326341629
24.495	-0.180459022521973
24.5	-0.180177301168442
24.505	-0.179882392287254
24.51	-0.179605975747108
24.515	-0.179464280605316
24.52	-0.179343342781067
24.525	-0.179264962673187
24.53	-0.179154232144356
24.535	-0.179068446159363
24.54	-0.179067611694336
24.545	-0.179083466529846
24.55	-0.179132267832756
24.555	-0.179203942418098
24.56	-0.179276630282402
24.565	-0.179301172494888
24.57	-0.179242163896561
24.575	-0.179248839616776
24.58	-0.179390028119087
24.585	-0.179572656750679
24.59	-0.179784551262856
24.595	-0.180010259151459
24.6	-0.180213704705238
24.605	-0.18034365773201
24.61	-0.180423200130463
24.615	-0.180593147873878
24.62	-0.180828303098679
24.625	-0.181026712059975
24.63	-0.181241124868393
24.635	-0.181480348110199
24.64	-0.181732192635536
24.645	-0.181953206658363
24.65	-0.182186141610146
24.655	-0.182455345988274
24.66	-0.182740107178688
24.665	-0.18303570151329
24.67	-0.183347716927528
24.675	-0.183596804738045
24.68	-0.183847472071648
24.685	-0.18406255543232
24.69	-0.184276714920998
24.695	-0.184555768966675
24.7	-0.184845983982086
24.705	-0.185118079185486
24.71	-0.185477063059807
24.715	-0.185914441943169
24.72	-0.186355352401733
24.725	-0.186751708388329
24.73	-0.187016978859901
24.735	-0.187297686934471
24.74	-0.187621265649796
24.745	-0.187865242362022
24.75	-0.188014045357704
24.755	-0.188147932291031
24.76	-0.188299968838692
24.765	-0.188614323735237
24.77	-0.188941434025764
24.775	-0.189185708761215
24.78	-0.189398929476738
24.785	-0.189669534564018
24.79	-0.189948827028275
24.795	-0.190212070941925
24.8	-0.19050344824791
24.805	-0.190742582082748
24.81	-0.190930381417274
24.815	-0.191009446978569
24.82	-0.190995439887047
24.825	-0.190880179405212
24.83	-0.190733551979065
24.835	-0.190567374229431
24.84	-0.190382525324821
24.845	-0.190153285861015
24.85	-0.189959123730659
24.855	-0.189791783690453
24.86	-0.189656212925911
24.865	-0.18949468433857
24.87	-0.189285069704056
24.875	-0.18904235959053
24.88	-0.188783138990402
24.885	-0.188565745949745
24.89	-0.188428223133087
24.895	-0.18821194767952
24.9	-0.187993362545967
24.905	-0.18782976269722
24.91	-0.187677279114723
24.915	-0.187526181340218
24.92	-0.187409907579422
24.925	-0.187293127179146
24.93	-0.187226504087448
24.935	-0.187137752771378
24.94	-0.187032893300056
24.945	-0.186975732445717
24.95	-0.187005370855331
24.955	-0.187040403485298
24.96	-0.187088444828987
24.965	-0.187082380056381
24.97	-0.187087506055832
24.975	-0.187098413705826
24.98	-0.18722015619278
24.985	-0.187322184443474
24.99	-0.187357604503632
24.995	-0.18733786046505
25	-0.187447816133499
25.005	-0.187647223472595
25.01	-0.187753200531006
25.015	-0.187753334641457
25.02	-0.187835529446602
25.025	-0.188043981790543
25.03	-0.188272550702095
25.035	-0.18847930431366
25.04	-0.188621327280998
25.045	-0.188705295324326
25.05	-0.188771918416023
25.055	-0.188908085227013
25.06	-0.189067527651787
25.065	-0.189258217811584
25.07	-0.189401254057884
25.075	-0.189519509673119
25.08	-0.189738273620605
25.085	-0.189902156591415
25.09	-0.190028458833694
25.095	-0.190160304307938
25.1	-0.190319955348969
25.105	-0.190509155392647
25.11	-0.190678775310516
25.115	-0.190919354557991
25.12	-0.191180184483528
25.125	-0.191385477781296
25.13	-0.191656410694122
25.135	-0.191919252276421
25.14	-0.192052021622658
25.145	-0.192230850458145
25.15	-0.192401945590973
25.155	-0.192522034049034
25.16	-0.192669466137886
25.165	-0.192827627062798
25.17	-0.19302324950695
25.175	-0.193254590034485
25.18	-0.193441659212112
25.185	-0.193632483482361
25.19	-0.19380484521389
25.195	-0.193937256932259
25.2	-0.194086775183678
25.205	-0.194208264350891
25.21	-0.194353401660919
25.215	-0.194430515170097
25.22	-0.194389641284943
25.225	-0.194227024912834
25.23	-0.193977653980255
25.235	-0.193809479475021
25.24	-0.193707138299942
25.245	-0.193510323762894
25.25	-0.193252176046371
25.255	-0.193001180887222
25.26	-0.192765131592751
25.265	-0.19256180524826
25.27	-0.192347854375839
25.275	-0.192071110010147
25.28	-0.191759943962097
25.285	-0.191510900855064
25.29	-0.191336184740067
25.295	-0.191092327237129
25.3	-0.190888300538063
25.305	-0.190748661756516
25.31	-0.190637901425362
25.315	-0.190612256526947
25.32	-0.190596491098404
25.325	-0.190566286444664
25.33	-0.190518438816071
25.335	-0.190456509590149
25.34	-0.190347269177437
25.345	-0.190238609910011
25.35	-0.190141201019287
25.355	-0.190040215849876
25.36	-0.190028727054596
25.365	-0.190064817667007
25.37	-0.190216049551964
25.375	-0.190372481942177
25.38	-0.190406337380409
25.385	-0.190432071685791
25.39	-0.190542668104172
25.395	-0.190638467669487
25.4	-0.190776363015175
25.405	-0.190949261188507
25.41	-0.191110014915466
25.415	-0.191182285547256
25.42	-0.191216558218002
25.425	-0.191212043166161
25.43	-0.191156417131424
25.435	-0.191085815429688
25.44	-0.190924897789955
25.445	-0.190758392214775
25.45	-0.190590262413025
25.455	-0.190436020493507
25.46	-0.190361380577087
25.465	-0.190341979265213
25.47	-0.190306350588799
25.475	-0.190225958824158
25.48	-0.190212830901146
25.485	-0.190179690718651
25.49	-0.190104946494102
25.495	-0.190075397491455
25.5	-0.190070360898972
25.505	-0.190120354294777
25.51	-0.190235957503319
25.515	-0.190310388803482
25.52	-0.190372183918953
25.525	-0.19048747420311
25.53	-0.19063463807106
25.535	-0.190764471888542
25.54	-0.190963953733444
25.545	-0.191201716661453
25.55	-0.191392555832863
25.555	-0.191636994481087
25.56	-0.191903427243233
25.565	-0.1921326816082
25.57	-0.192418113350868
25.575	-0.192687198519707
25.58	-0.192923337221146
25.585	-0.193216219544411
25.59	-0.193563640117645
25.595	-0.193890273571014
25.6	-0.194223836064339
25.605	-0.194564148783684
25.61	-0.194908484816551
25.615	-0.195155367255211
25.62	-0.195289820432663
25.625	-0.195384874939919
25.63	-0.195477232336998
25.635	-0.195535883307457
25.64	-0.195542395114899
25.645	-0.19548736512661
25.65	-0.195492506027222
25.655	-0.195512399077415
25.66	-0.195524245500565
25.665	-0.195558905601501
25.67	-0.19569505751133
25.675	-0.195885881781578
25.68	-0.196034938097
25.685	-0.196119830012321
25.69	-0.196235671639442
25.695	-0.196353033185005
25.7	-0.196498662233353
25.705	-0.196692198514938
25.71	-0.196887388825417
25.715	-0.197094142436981
25.72	-0.197301998734474
25.725	-0.197495177388191
25.73	-0.197737067937851
25.735	-0.197930470108986
25.74	-0.198208332061768
25.745	-0.198475435376167
25.75	-0.19874133169651
25.755	-0.199031546711922
25.76	-0.199307516217232
25.765	-0.1995939463377
25.77	-0.199971526861191
25.775	-0.200265914201736
25.78	-0.20054779946804
25.785	-0.200818166136742
25.79	-0.201074033975601
25.795	-0.201379030942917
25.8	-0.201685279607773
25.805	-0.202096104621887
25.81	-0.202534720301628
25.815	-0.203307807445526
25.82	-0.204382047057152
25.825	-0.205614477396011
25.83	-0.206953912973404
25.835	-0.208241567015648
25.84	-0.209543138742447
25.845	-0.210940718650818
25.85	-0.212376400828362
25.855	-0.213827714323997
25.86	-0.215150207281113
25.865	-0.216396793723106
25.87	-0.217617437243462
25.875	-0.218779906630516
25.88	-0.219895139336586
25.885	-0.221018433570862
25.89	-0.221998035907745
25.895	-0.222900584340096
25.9	-0.22379007935524
25.905	-0.22455820441246
25.91	-0.225224867463112
25.915	-0.225936189293861
25.92	-0.226627588272095
25.925	-0.227261647582054
25.93	-0.22770944237709
25.935	-0.228147014975548
25.94	-0.228572800755501
25.945	-0.228939682245255
25.95	-0.229161903262138
25.955	-0.229266345500946
25.96	-0.229358494281769
25.965	-0.229486107826233
25.97	-0.229675531387329
25.975	-0.229762151837349
25.98	-0.229680255055428
25.985	-0.229600951075554
25.99	-0.229520350694656
25.995	-0.229367166757584
26	-0.229048505425453
26.005	-0.228619590401649
26.01	-0.228208467364311
26.015	-0.22878061234951
26.02	-0.230144053697586
26.025	-0.231972604990005
26.03	-0.234213173389435
26.035	-0.236688882112503
26.04	-0.239166736602783
26.045	-0.241691023111343
26.05	-0.244254514575005
26.055	-0.246667012572289
26.06	-0.248981595039368
26.065	-0.251285374164581
26.07	-0.253383845090866
26.075	-0.255180269479752
26.08	-0.256807446479797
26.085	-0.258311629295349
26.09	-0.259679943323135
26.095	-0.260839343070984
26.1	-0.261816293001175
26.105	-0.262648612260818
26.11	-0.263304084539413
26.115	-0.263754457235336
26.12	-0.263863354921341
26.125	-0.263765096664429
26.13	-0.263576477766037
26.135	-0.263245433568954
26.14	-0.262709408998489
26.145	-0.262018263339996
26.15	-0.261172860860825
26.155	-0.260179400444031
26.16	-0.259022623300552
26.165	-0.257763892412186
26.17	-0.256433725357056
26.175	-0.25503671169281
26.18	-0.253520101308823
26.185	-0.251874387264252
26.19	-0.250102579593658
26.195	-0.248227402567863
26.2	-0.246196806430817
26.205	-0.244053244590759
26.21	-0.241867497563362
26.215	-0.240428268909454
26.22	-0.239573553204536
26.225	-0.239272341132164
26.23	-0.239256948232651
26.235	-0.239411890506744
26.24	-0.239624246954918
26.245	-0.239837765693665
26.25	-0.240072518587112
26.255	-0.240166395902634
26.26	-0.240099415183067
26.265	-0.239815175533295
26.27	-0.239493802189827
26.275	-0.239098608493805
26.28	-0.238552153110504
26.285	-0.23780868947506
26.29	-0.236893832683563
26.295	-0.235863417387009
26.3	-0.23478265106678
26.305	-0.233469545841217
26.31	-0.232006683945656
26.315	-0.230322062969208
26.32	-0.228478848934174
26.325	-0.226570293307304
26.33	-0.224611729383469
26.335	-0.222526848316193
26.34	-0.220238476991653
26.345	-0.217806041240692
26.35	-0.215354859828949
26.355	-0.212869018316269
26.36	-0.210286185145378
26.365	-0.207640424370766
26.37	-0.205028846859932
26.375	-0.202428013086319
26.38	-0.199703752994537
26.385	-0.196871653199196
26.39	-0.193987891077995
26.395	-0.191085934638977
26.4	-0.188140481710434
26.405	-0.185137748718262
26.41	-0.18217059969902
26.415	-0.180077716708183
26.42	-0.178861930966377
26.425	-0.178209200501442
26.43	-0.177897408604622
26.435	-0.177876621484756
26.44	-0.178016602993011
26.445	-0.178169161081314
26.45	-0.178281918168068
26.455	-0.178376346826553
26.46	-0.178436458110809
26.465	-0.178370878100395
26.47	-0.178205147385597
26.475	-0.177907034754753
26.48	-0.177486777305603
26.485	-0.176968157291412
26.49	-0.176390767097473
26.495	-0.175739362835884
26.5	-0.174948170781136
26.505	-0.173964738845825
26.51	-0.172904714941978
26.515	-0.171722829341888
26.52	-0.170327559113503
26.525	-0.168767645955086
26.53	-0.167109325528145
26.535	-0.165365517139435
26.54	-0.163511991500854
26.545	-0.16156841814518
26.55	-0.159621834754944
26.555	-0.157518342137337
26.56	-0.155231937766075
26.565	-0.152908682823181
26.57	-0.150595054030418
26.575	-0.148264735937119
26.58	-0.145867899060249
26.585	-0.14341576397419
26.59	-0.140864506363869
26.595	-0.13839627802372
26.6	-0.135962396860123
26.605	-0.133353561162949
26.61	-0.130676433444023
26.615	-0.129179820418358
26.62	-0.128679394721985
26.625	-0.128794118762016
26.63	-0.12949900329113
26.635	-0.130465969443321
26.64	-0.131593108177185
26.645	-0.132767930626869
26.65	-0.133898019790649
26.655	-0.134853050112724
26.66	-0.135608434677124
26.665	-0.136260464787483
26.67	-0.136868983507156
26.675	-0.137366592884064
26.68	-0.137708023190498
26.685	-0.137784868478775
26.69	-0.137609332799911
26.695	-0.1373540610075
26.7	-0.136945307254791
26.705	-0.136331081390381
26.71	-0.135512828826904
26.715	-0.134572312235832
26.72	-0.133431166410446
26.725	-0.132067114114761
26.73	-0.130591288208961
26.735	-0.129047676920891
26.74	-0.127409160137177
26.745	-0.125631034374237
26.75	-0.123672217130661
26.755	-0.121560774743557
26.76	-0.119293555617332
26.765	-0.116828359663486
26.77	-0.114225380122662
26.775	-0.111579276621342
26.78	-0.10886899381876
26.785	-0.106049247086048
26.79	-0.103199876844883
26.795	-0.100277438759804
26.8	-0.097231388092041
26.805	-0.0941098853945732
26.81	-0.090971864759922
26.815	-0.0881779342889786
26.82	-0.0856673344969749
26.825	-0.0833388566970825
26.83	-0.0811561942100525
26.835	-0.0790989622473717
26.84	-0.0770732238888741
26.845	-0.0750574767589569
26.85	-0.0729552507400513
26.855	-0.0708266049623489
26.86	-0.0686680749058723
26.865	-0.0665328949689865
26.87	-0.0643210336565971
26.875	-0.0620807707309723
26.88	-0.059805516153574
26.885	-0.0573949813842773
26.89	-0.0549515783786774
26.895	-0.0524398349225521
26.9	-0.049789734184742
26.905	-0.0470828302204609
26.91	-0.0443800762295723
26.915	-0.041659876704216
26.92	-0.0389000251889229
26.925	-0.0361580178141594
26.93	-0.0334629155695438
26.935	-0.0307233296334743
26.94	-0.0280117094516754
26.945	-0.0252429861575365
26.95	-0.0224732328206301
26.955	-0.0197361074388027
26.96	-0.0169068798422813
26.965	-0.0140276700258255
26.97	-0.0111444992944598
26.975	-0.00829580333083868
26.98	-0.00546584371477365
26.985	-0.00278700166381896
26.99	-0.000150968553498387
26.995	0.00262383394874632
27	0.00539770117029548
27.005	0.00812611542642117
27.01	0.0107487458735704
27.015	0.0131790488958359
27.02	0.0154943130910397
27.025	0.0177617706358433
27.03	0.0199592858552933
27.035	0.0221550166606903
27.04	0.0242110658437014
27.045	0.0261314678937197
27.05	0.0279580224305391
27.055	0.0297405552119017
27.06	0.0315240472555161
27.065	0.0332629419863224
27.07	0.0349804162979126
27.075	0.0366778261959553
27.08	0.0383033454418182
27.085	0.0399631075561047
27.09	0.0416075810790062
27.095	0.0432344488799572
27.1	0.0448352135717869
27.105	0.0463270135223866
27.11	0.0478300862014294
27.115	0.049324631690979
27.12	0.0506455451250076
27.125	0.0518510416150093
27.13	0.0530771724879742
27.135	0.054279763251543
27.14	0.055491466075182
27.145	0.0566818900406361
27.15	0.0577799715101719
27.155	0.0589162744581699
27.16	0.0600423105061054
27.165	0.0610935427248478
27.17	0.0621077306568623
27.175	0.0631556436419487
27.18	0.0641763955354691
27.185	0.0650784373283386
27.19	0.0659024640917778
27.195	0.0667004957795143
27.2	0.06749127805233
27.205	0.0682611390948296
27.21	0.068991631269455
27.215	0.0698995813727379
27.22	0.0709684118628502
27.225	0.0720328539609909
27.23	0.0731374993920326
27.235	0.0743373557925224
27.24	0.0755213648080826
27.245	0.076662689447403
27.25	0.0777676403522491
27.255	0.0789069309830666
27.26	0.0800894647836685
27.265	0.081257626414299
27.27	0.0823603793978691
27.275	0.08327966183424
27.28	0.0841089859604836
27.285	0.0849555656313896
27.29	0.0857961475849152
27.295	0.0864905491471291
27.3	0.087120994925499
27.305	0.0877493247389793
27.31	0.0883074477314949
27.315	0.0888060927391052
27.32	0.0892474502325058
27.325	0.0895229056477547
27.33	0.0898803099989891
27.335	0.0903007388114929
27.34	0.0906307995319366
27.345	0.0909027233719826
27.35	0.0910954996943474
27.355	0.0912167355418205
27.36	0.0913340225815773
27.365	0.091447539627552
27.37	0.0914603918790817
27.375	0.0913862884044647
27.38	0.091290570795536
27.385	0.0912256315350533
27.39	0.0911770835518837
27.395	0.0911265909671783
27.4	0.0910134613513947
27.405	0.0909188613295555
27.41	0.0908379331231117
27.415	0.0910070389509201
27.42	0.0913888067007065
27.425	0.0919427275657654
27.43	0.0926027894020081
27.435	0.0933819264173508
27.44	0.0941982641816139
27.445	0.0949937105178833
27.45	0.0957701206207275
27.455	0.0965070500969887
27.46	0.0972666516900063
27.465	0.0979707464575768
27.47	0.0985506251454353
27.475	0.0991049110889435
27.48	0.0996813178062439
27.485	0.100169815123081
27.49	0.100556738674641
27.495	0.100873865187168
27.5	0.101115681231022
27.505	0.101392723619938
27.51	0.101533770561218
27.515	0.101632468402386
27.52	0.101740203797817
27.525	0.101797454059124
27.53	0.101771600544453
27.535	0.101694598793983
27.54	0.101613849401474
27.545	0.101462423801422
27.55	0.101248502731323
27.555	0.101047731935978
27.56	0.10088037699461
27.565	0.10069590061903
27.57	0.100421093404293
27.575	0.100042976438999
27.58	0.0996509790420532
27.585	0.0992051959037781
27.59	0.0987454280257225
27.595	0.09823889285326
27.6	0.0977712124586105
27.605	0.0972728952765465
27.61	0.0967992842197418
27.615	0.0973543748259544
27.62	0.0988153666257858
27.625	0.10095501691103
27.63	0.103520974516869
27.635	0.106270357966423
27.64	0.109190791845322
27.645	0.112207025289536
27.65	0.115144327282906
27.655	0.117926739156246
27.66	0.120587140321732
27.665	0.12318442761898
27.67	0.125643581151962
27.675	0.127815052866936
27.68	0.129775553941727
27.685	0.131543189287186
27.69	0.133171409368515
27.695	0.134740084409714
27.7	0.136156961321831
27.705	0.137373358011246
27.71	0.138277038931847
27.715	0.138937518000603
27.72	0.13947220146656
27.725	0.139882892370224
27.73	0.140176713466644
27.735	0.14030784368515
27.74	0.140280246734619
27.745	0.139995276927948
27.75	0.139542356133461
27.755	0.138990566134453
27.76	0.138182550668716
27.765	0.137176305055618
27.77	0.136113032698631
27.775	0.13494411110878
27.78	0.133668407797813
27.785	0.13222599029541
27.79	0.13073818385601
27.795	0.129210367798805
27.8	0.127628430724144
27.805	0.12588532269001
27.81	0.124028414487839
27.815	0.122549764811993
27.82	0.121320948004723
27.825	0.120210319757462
27.83	0.119193330407143
27.835	0.11816032230854
27.84	0.117222420871258
27.845	0.116313196718693
27.85	0.11539601534605
27.855	0.114385887980461
27.86	0.11319862306118
27.865	0.11192462593317
27.87	0.110644072294235
27.875	0.109275139868259
27.88	0.107847176492214
27.885	0.106279924511909
27.89	0.10462137311697
27.895	0.102909900248051
27.9	0.101100377738476
27.905	0.0992833226919174
27.91	0.0975067093968391
27.915	0.0956446751952171
27.92	0.0936357378959656
27.925	0.0915953665971756
27.93	0.0895400419831276
27.935	0.087431013584137
27.94	0.0852975398302078
27.945	0.0830752551555634
27.95	0.0807846263051033
27.955	0.0785228535532951
27.96	0.0762124881148338
27.965	0.0737938061356544
27.97	0.071400061249733
27.975	0.0691005438566208
27.98	0.0668389201164246
27.985	0.0646373927593231
27.99	0.0624940432608128
27.995	0.0602626875042915
28	0.0579982548952103
28.005	0.0558037348091602
28.01	0.0535981543362141
28.015	0.0516570694744587
28.02	0.0499842651188374
28.025	0.0485505647957325
28.03	0.047282412648201
28.035	0.0461435504257679
28.04	0.0451301336288452
28.045	0.0441561974585056
28.05	0.0432486683130264
28.055	0.0423678420484066
28.06	0.041540801525116
28.065	0.0407353900372982
28.07	0.0398753024637699
28.075	0.0389760732650757
28.08	0.0380997508764267
28.085	0.0371196642518044
28.09	0.0361279100179672
28.095	0.0352531857788563
28.1	0.0343939661979675
28.105	0.0334702096879482
28.11	0.0326307900249958
28.115	0.0317850299179554
28.12	0.0309252943843603
28.125	0.0301067959517241
28.13	0.0292492769658566
28.135	0.0283513050526381
28.14	0.0274530425667763
28.145	0.0265747606754303
28.15	0.0256287455558777
28.155	0.0246966481208801
28.16	0.0237718038260937
28.165	0.0227877460420132
28.17	0.0218660868704319
28.175	0.0210168473422527
28.18	0.0201807282865047
28.185	0.0193251445889473
28.19	0.0184613298624754
28.195	0.0176835488528013
28.2	0.0169556178152561
28.205	0.0162127520889044
28.21	0.0155010325834155
28.215	0.0149758625775576
28.22	0.0145308673381805
28.225	0.0140787977725267
28.23	0.0135888867080212
28.235	0.0131539832800627
28.24	0.0127683617174625
28.245	0.0123487012460828
28.25	0.0119411069899797
28.255	0.0116615435108542
28.26	0.0114331832155585
28.265	0.0110908728092909
28.27	0.0107187135145068
28.275	0.0104495342820883
28.28	0.0101730572059751
28.285	0.00993034895509481
28.29	0.00971157755702734
28.295	0.00947130285203457
28.3	0.00917990319430828
28.305	0.00883430801331997
28.31	0.00852236524224281
28.315	0.00820143055170774
28.32	0.00782208610326052
28.325	0.00743815675377846
28.33	0.00706318626180291
28.335	0.0067265541292727
28.34	0.00638668518513441
28.345	0.0061153550632298
28.35	0.00582737289369106
28.355	0.00552431447431445
28.36	0.0051809367723763
28.365	0.00481148436665535
28.37	0.00442963838577271
28.375	0.00397299183532596
28.38	0.00355619192123413
28.385	0.00314653618261218
28.39	0.00279699568636715
28.395	0.00249383598566055
28.4	0.00222229631617665
28.405	0.00188331888057292
28.41	0.00159551412798464
28.415	0.00139472750015557
28.42	0.0011706615332514
28.425	0.000872611941304058
28.43	0.000486440665554255
28.435	0.000161803895025514
28.44	-0.000166707104654051
28.445	-0.000439892872236669
28.45	-0.000693950394634157
28.455	-0.000987803563475609
28.46	-0.00129201193340123
28.465	-0.00164025055710226
28.47	-0.00195857672952116
28.475	-0.00227815611287951
28.48	-0.00261493679136038
28.485	-0.0029685094486922
28.49	-0.00338912662118673
28.495	-0.00375322392210364
28.5	-0.00404737610369921
28.505	-0.00436340272426605
28.51	-0.00470799254253507
28.515	-0.00495889922603965
28.52	-0.00528515316545963
28.525	-0.00563338631764054
28.53	-0.00590179767459631
28.535	-0.00617055827751756
28.54	-0.0065142996609211
28.545	-0.00681556947529316
28.55	-0.00704695610329509
28.555	-0.00729136215522885
28.56	-0.00751836132258177
28.565	-0.00769040081650019
28.57	-0.00788793154060841
28.575	-0.00810223538428545
28.58	-0.00834178924560547
28.585	-0.00856074783951044
28.59	-0.0088588809594512
28.595	-0.00909610092639923
28.6	-0.00926333665847778
28.605	-0.00948120001703501
28.61	-0.00970428995788097
28.615	-0.00995540525764227
28.62	-0.0103242751210928
28.625	-0.010742717422545
28.63	-0.0110959745943546
28.635	-0.0114171914756298
28.64	-0.0117166507989168
28.645	-0.0119816642254591
28.65	-0.0122347641736269
28.655	-0.0124929500743747
28.66	-0.012732332572341
28.665	-0.0129304276779294
28.67	-0.0130419749766588
28.675	-0.0132115473970771
28.68	-0.0134122278541327
28.685	-0.013609217479825
28.69	-0.0137901911512017
28.695	-0.0139416996389627
28.7	-0.0140724582597613
28.705	-0.0143289864063263
28.71	-0.0146297002211213
28.715	-0.014843468554318
28.72	-0.0149840302765369
28.725	-0.0150597644969821
28.73	-0.0152031164616346
28.735	-0.0154161071404815
28.74	-0.0155967371538281
28.745	-0.0157748218625784
28.75	-0.0159273259341717
28.755	-0.0160440821200609
28.76	-0.0161473471671343
28.765	-0.0162991862744093
28.77	-0.0164644420146942
28.775	-0.0165753718465567
28.78	-0.016598042100668
28.785	-0.0166638065129519
28.79	-0.0167983639985323
28.795	-0.0169210657477379
28.8	-0.0170704945921898
28.805	-0.0171522367745638
28.81	-0.0171960256993771
28.815	-0.0174430664628744
28.82	-0.017827732488513
28.825	-0.0182507447898388
28.83	-0.0187669079750776
28.835	-0.0192803535610437
28.84	-0.0197218153625727
28.845	-0.0201792567968369
28.85	-0.0205755643546581
28.855	-0.020946990698576
28.86	-0.0212947409600019
28.865	-0.0216652732342482
28.87	-0.0221007578074932
28.875	-0.0225626137107611
28.88	-0.0230082776397467
28.885	-0.023335300385952
28.89	-0.0236680749803782
28.895	-0.0239318739622831
28.9	-0.0241292752325535
28.905	-0.0243612565100193
28.91	-0.0244930498301983
28.915	-0.0246167313307524
28.92	-0.0248187109827995
28.925	-0.0249794386327267
28.93	-0.0251244753599167
28.935	-0.0252538062632084
28.94	-0.0253412872552872
28.945	-0.0253554619848728
28.95	-0.0254168901592493
28.955	-0.025511609390378
28.96	-0.0255693327635527
28.965	-0.0255634784698486
28.97	-0.0255461111664772
28.975	-0.0255022067576647
28.98	-0.0254121012985706
28.985	-0.0253813173621893
28.99	-0.0253014955669641
28.995	-0.0251541379839182
29	-0.0249820314347744
29.005	-0.0248166508972645
29.01	-0.0247041955590248
29.015	-0.0246999952942133
29.02	-0.0245848894119263
29.025	-0.0243525039404631
29.03	-0.024138355627656
29.035	-0.0239290725439787
29.04	-0.0237470418214798
29.045	-0.0236324779689312
29.05	-0.0234839301556349
29.055	-0.0233261361718178
29.06	-0.0231268815696239
29.065	-0.0228978227823973
29.07	-0.0226998087018728
29.075	-0.0225614625960588
29.08	-0.0223832298070192
29.085	-0.0220982450991869
29.09	-0.0218337420374155
29.095	-0.0216385722160339
29.1	-0.0214703660458326
29.105	-0.0212951004505157
29.11	-0.0212059393525124
29.115	-0.0210376027971506
29.12	-0.0208513829857111
29.125	-0.0207673031836748
29.13	-0.0206412319093943
29.135	-0.0204097609966993
29.14	-0.0201056301593781
29.145	-0.0197784993797541
29.15	-0.0196362156420946
29.155	-0.0195454526692629
29.16	-0.01943189650774
29.165	-0.0192793346941471
29.17	-0.0190911013633013
29.175	-0.0188606418669224
29.18	-0.0186592973768711
29.185	-0.0184282604604959
29.19	-0.0182093288749456
29.195	-0.0179957784712315
29.2	-0.0178503338247538
29.205	-0.0177038200199604
29.21	-0.017553498968482
29.215	-0.0175599623471498
29.22	-0.0176266394555569
29.225	-0.0177451130002737
29.23	-0.0179207753390074
29.235	-0.0181484967470169
29.24	-0.018420523032546
29.245	-0.0187893845140934
29.25	-0.0191843807697296
29.255	-0.0195313151925802
29.26	-0.0198297183960676
29.265	-0.0200771894305944
29.27	-0.0202821642160416
29.275	-0.0205257721245289
29.28	-0.020742392167449
29.285	-0.0209367722272873
29.29	-0.0211319364607334
29.295	-0.0213550012558699
29.3	-0.0215758625417948
29.305	-0.0218286700546741
29.31	-0.0220518279820681
29.315	-0.0221692081540823
29.32	-0.0222295690327883
29.325	-0.0222483538091183
29.33	-0.0223155859857798
29.335	-0.0224448181688786
29.34	-0.0225548967719078
29.345	-0.0226540062576532
29.35	-0.0227290410548449
29.355	-0.0228038355708122
29.36	-0.0228396132588387
29.365	-0.0228490419685841
29.37	-0.0228502433747053
29.375	-0.0228558443486691
29.38	-0.0228912457823753
29.385	-0.0229397229850292
29.39	-0.022915743291378
29.395	-0.0228188149631023
29.4	-0.0227287225425243
29.405	-0.0226400215178728
29.41	-0.0226232409477234
29.415	-0.0227196719497442
29.42	-0.022860087454319
29.425	-0.0229627415537834
29.43	-0.0230869185179472
29.435	-0.0231967009603977
29.44	-0.0233399420976639
29.445	-0.0235276184976101
29.45	-0.0237972550094128
29.455	-0.0241219978779554
29.46	-0.0243111215531826
29.465	-0.0244121421128511
29.47	-0.0245200805366039
29.475	-0.0246240328997374
29.48	-0.0247629433870316
29.485	-0.0249039810150862
29.49	-0.0249363631010056
29.495	-0.0248619541525841
29.5	-0.0247649159282446
29.505	-0.0247257631272078
29.51	-0.0247583761811256
29.515	-0.024821113795042
29.52	-0.0248271767050028
29.525	-0.0247861072421074
29.53	-0.0246803723275661
29.535	-0.0244894437491894
29.54	-0.0242783818393946
29.545	-0.0241109784692526
29.55	-0.0239979159086943
29.555	-0.0238129235804081
29.56	-0.0235457867383957
29.565	-0.0233095772564411
29.57	-0.0230437126010656
29.575	-0.0228024702519178
29.58	-0.0226233098655939
29.585	-0.0223774369806051
29.59	-0.0220329556614161
29.595	-0.0216953568160534
29.6	-0.0213999934494495
29.605	-0.0211007948964834
29.61	-0.0207741893827915
29.615	-0.0206209290772676
29.62	-0.0205543804913759
29.625	-0.0204780828207731
29.63	-0.0204479023814201
29.635	-0.0204682424664497
29.64	-0.0204782262444496
29.645	-0.0204908046871424
29.65	-0.0205000247806311
29.655	-0.020472314208746
29.66	-0.020412415266037
29.665	-0.0204193145036697
29.67	-0.0204351395368576
29.675	-0.0204251427203417
29.68	-0.0203023329377174
29.685	-0.0201496947556734
29.69	-0.0199967306107283
29.695	-0.0198868941515684
29.7	-0.0198073443025351
29.705	-0.0197019744664431
29.71	-0.0196254812180996
29.715	-0.0194332133978605
29.72	-0.0190957393497229
29.725	-0.0188038367778063
29.73	-0.0185597129166126
29.735	-0.0182798858731985
29.74	-0.0180457383394241
29.745	-0.0178727861493826
29.75	-0.0176659915596247
29.755	-0.0173948742449284
29.76	-0.0170956067740917
29.765	-0.0168070923537016
29.77	-0.0165304951369762
29.775	-0.0162760615348816
29.78	-0.0160232372581959
29.785	-0.0157332941889763
29.79	-0.0153688434511423
29.795	-0.0150087038055062
29.8	-0.0147296376526356
29.805	-0.0144362505525351
29.81	-0.0140751078724861
29.815	-0.0136437229812145
29.82	-0.0132646402344108
29.825	-0.0129487942904234
29.83	-0.0126457875594497
29.835	-0.012329924851656
29.84	-0.011976445093751
29.845	-0.011600011959672
29.85	-0.0112521210685372
29.855	-0.0109414970502257
29.86	-0.0106252413243055
29.865	-0.0103028370067477
29.87	-0.0100405793637037
29.875	-0.00979884248226881
29.88	-0.00948825664818287
29.885	-0.00918582547456026
29.89	-0.00889690220355988
29.895	-0.00865428615361452
29.9	-0.00839946046471596
29.905	-0.00814940594136715
29.91	-0.00791235826909542
29.915	-0.00762023683637381
29.92	-0.00728144962340593
29.925	-0.00694931391626596
29.93	-0.00665227323770523
29.935	-0.00634047575294971
29.94	-0.0060770814307034
29.945	-0.00584531622007489
29.95	-0.00566025311127305
29.955	-0.00548405293375254
29.96	-0.00533610722050071
29.965	-0.00521502736955881
29.97	-0.00505824899300933
29.975	-0.00487981177866459
29.98	-0.00477472133934498
29.985	-0.00461489567533135
29.99	-0.00444160355255008
29.995	-0.00429586507380009
30	-0.00417740549892187
30.005	-0.0040410035289824
30.01	-0.00389116955921054
30.015	-0.00388997280970216
30.02	-0.00396493263542652
30.025	-0.00414076074957848
30.03	-0.00433372985571623
30.035	-0.00458101835101843
30.04	-0.00492914021015167
30.045	-0.00525693967938423
30.05	-0.00553895672783256
30.055	-0.00583150563761592
30.06	-0.0060290633700788
30.065	-0.00616662809625268
30.07	-0.00637619011104107
30.075	-0.00664248550310731
30.08	-0.00690285209566355
30.085	-0.00716011971235275
30.09	-0.00743953650817275
30.095	-0.0076444917358458
30.1	-0.00774720357730985
30.105	-0.00780819961801171
30.11	-0.00800140108913183
30.115	-0.00825010426342487
30.12	-0.0084732212126255
30.125	-0.00858432054519653
30.13	-0.00867269840091467
30.135	-0.00877904705703259
30.14	-0.00880179647356272
30.145	-0.00887794513255358
30.15	-0.00900488253682852
30.155	-0.00908125378191471
30.16	-0.00911603588610888
30.165	-0.0091242603957653
30.17	-0.00910814478993416
30.175	-0.00903510209172964
30.18	-0.00893584080040455
30.185	-0.00885345693677664
30.19	-0.00874834973365068
30.195	-0.00863118283450603
30.2	-0.00851098354905844
30.205	-0.0084664598107338
30.21	-0.00842361152172089
30.215	-0.00834488123655319
30.22	-0.00821913499385118
30.225	-0.00802154652774334
30.23	-0.00789325684309006
30.235	-0.00779127608984709
30.24	-0.00767325330525637
30.245	-0.00747590931132436
30.25	-0.00729066366329789
30.255	-0.00715165352448821
30.26	-0.00694329291582108
30.265	-0.00667598005384207
30.27	-0.00645088264718652
30.275	-0.00626618461683393
30.28	-0.00598674127832055
30.285	-0.00562861189246178
30.29	-0.0052739935927093
30.295	-0.00501392874866724
30.3	-0.00487554632127285
30.305	-0.00463768653571606
30.31	-0.00431506941094995
30.315	-0.00404579797759652
30.32	-0.00382412411272526
30.325	-0.00361657049506903
30.33	-0.00339509267359972
30.335	-0.00312499841675162
30.34	-0.00285656889900565
30.345	-0.0026012253947556
30.35	-0.00240356847643852
30.355	-0.00227474654093385
30.36	-0.00215948233380914
30.365	-0.00190822710283101
30.37	-0.00160407577641308
30.375	-0.00126125058159232
30.38	-0.000926529406569898
30.385	-0.000680053257383406
30.39	-0.000502603710629046
30.395	-0.000262486806605011
30.4	2.73366749752313e-05
30.405	0.000159568560775369
30.41	0.000226270974962972
30.415	0.000373379065422341
30.42	0.000547163304872811
30.425	0.00075388461118564
30.43	0.000992603716440499
30.435	0.00118704338092357
30.44	0.0013633951311931
30.445	0.00150321237742901
30.45	0.00166348530910909
30.455	0.0018799836980179
30.46	0.00213609379716218
30.465	0.00243372330442071
30.47	0.00260226614773273
30.475	0.00269753858447075
30.48	0.00281210127286613
30.485	0.00290165096521378
30.49	0.00301388581283391
30.495	0.00316289532929659
30.5	0.00327952462248504
30.505	0.0033108179923147
30.51	0.00336797116324306
30.515	0.00350967468693852
30.52	0.00351168657653034
30.525	0.00358397956006229
30.53	0.00374923623166978
30.535	0.00393154565244913
30.54	0.00413588946685195
30.545	0.00431169476360083
30.55	0.00439769215881824
30.555	0.0044061690568924
30.56	0.00440644379705191
30.565	0.004480114672333
30.57	0.00453262496739626
30.575	0.00451062340289354
30.58	0.00451525254175067
30.585	0.0046002184972167
30.59	0.00472192000597715
30.595	0.00485385349020362
30.6	0.00490652676671743
30.605	0.0049149738624692
30.61	0.00494216801598668
30.615	0.00499619822949171
30.62	0.00499782059341669
30.625	0.00496251508593559
30.63	0.00496907625347376
30.635	0.00501627940684557
30.64	0.00506008276715875
30.645	0.00507631991058588
30.65	0.00507668312638998
30.655	0.00505153648555279
30.66	0.00496955448761582
30.665	0.00485532730817795
30.67	0.0048142340965569
30.675	0.00479564117267728
30.68	0.0047639193944633
30.685	0.00477388128638268
30.69	0.0047811446711421
30.695	0.00482089165598154
30.7	0.00490232557058334
30.705	0.00487458426505327
30.71	0.00480484729632735
30.715	0.0047703287564218
30.72	0.00475963717326522
30.725	0.00467790989205241
30.73	0.00466184411197901
30.735	0.00475614424794912
30.74	0.00476835202425718
30.745	0.00466036982834339
30.75	0.00461620930582285
30.755	0.00458174385130405
30.76	0.00458998652175069
30.765	0.00463462062180042
30.77	0.00462378282099962
30.775	0.00458323722705245
30.78	0.00456349458545446
30.785	0.00456687156111002
30.79	0.0046571702696383
30.795	0.00470040738582611
30.8	0.00471358606591821
30.805	0.00470389612019062
30.81	0.00472034001722932
30.815	0.00464305467903614
30.82	0.00457404414191842
30.825	0.0045277439057827
30.83	0.00443838816136122
30.835	0.00433392310515046
30.84	0.00428793719038367
30.845	0.00432992726564407
30.85	0.00434540072456002
30.855	0.00420571677386761
30.86	0.00396553473547101
30.865	0.00390316662378609
30.87	0.00389215745963156
30.875	0.00387154659256339
30.88	0.00386323337443173
30.885	0.00391195807605982
30.89	0.00397799490019679
30.895	0.00399259943515062
30.9	0.0040133916772902
30.905	0.00407105032354593
30.91	0.00408246228471398
30.915	0.00404906366020441
30.92	0.0039883297868073
30.925	0.00396413635462523
30.93	0.00404977332800627
30.935	0.00407737074419856
30.94	0.00409612199291587
30.945	0.00409696297720075
30.95	0.00417792843654752
30.955	0.00433805212378502
30.96	0.0044566560536623
30.965	0.00446961307898164
30.97	0.00437676114961505
30.975	0.00431235367432237
30.98	0.00432520778849721
30.985	0.00434358650818467
30.99	0.00434635300189257
30.995	0.00438710115849972
31	0.00440072594210505
31.005	0.00439798692241311
31.01	0.00442928168922663
31.015	0.004497688729316
31.02	0.00459154462441802
31.025	0.00463452562689781
31.03	0.00464375084266067
31.035	0.00461781490594149
31.04	0.00462352111935616
31.045	0.00465357443317771
31.05	0.00468993512913585
31.055	0.00480072107166052
31.06	0.00486992811784148
31.065	0.00484108319506049
31.07	0.00488808006048203
31.075	0.00498138274997473
31.08	0.00504986150190234
31.085	0.0050827288068831
31.09	0.00511097954586148
31.095	0.0051585384644568
31.1	0.00522492779418826
31.105	0.00523567805066705
31.11	0.00522681931033731
31.115	0.00524461781606078
31.12	0.00524650095030665
31.125	0.00531099643558264
31.13	0.00535980705171824
31.135	0.0053875376470387
31.14	0.00536955706775188
31.145	0.00532890716567636
31.15	0.00527120847254992
31.155	0.00528860604390502
31.16	0.00533271301537752
31.165	0.00535945408046246
31.17	0.00540956761687994
31.175	0.00549382017925382
31.18	0.00555857596918941
31.185	0.00547324027866125
31.19	0.00544231757521629
31.195	0.00543957110494375
31.2	0.00533559964969754
31.205	0.00528665352612734
31.21	0.00529361423105001
31.215	0.00537342298775911
31.22	0.00560931861400604
31.225	0.005911516956985
31.23	0.00619063153862953
31.235	0.0064983032643795
31.24	0.00685548968613148
31.245	0.00721669429913163
31.25	0.00762695958837867
31.255	0.00801666639745235
31.26	0.00840544886887074
31.265	0.00883221440017223
31.27	0.00919762160629034
31.275	0.00944774970412254
31.28	0.00970743782818317
31.285	0.0100284107029438
31.29	0.0103633385151625
31.295	0.0106300301849842
31.3	0.0107978312298656
31.305	0.0109962159767747
31.31	0.0111854337155819
31.315	0.0113899512216449
31.32	0.0115947676822543
31.325	0.011784321628511
31.33	0.0119508756324649
31.335	0.0120789306238294
31.34	0.0120966359972954
31.345	0.0120892319828272
31.35	0.0121950777247548
31.355	0.01228500995785
31.36	0.012281147763133
31.365	0.0122802406549454
31.37	0.0122819738462567
31.375	0.0122331185266376
31.38	0.0122156692668796
31.385	0.0122973620891571
31.39	0.0123125119134784
31.395	0.0121522583067417
31.4	0.0119794700294733
31.405	0.0118360947817564
31.41	0.0117083489894867
31.415	0.0115357162430882
31.42	0.0113389668986201
31.425	0.0111874146386981
31.43	0.0110517255961895
31.435	0.0108551271259785
31.44	0.0105686336755753
31.445	0.0102883661165833
31.45	0.00992174446582794
31.455	0.00954631343483925
31.46	0.00921693630516529
31.465	0.00893557351082563
31.47	0.00867735128849745
31.475	0.00849850103259087
31.48	0.00829442031681538
31.485	0.00798119977116585
31.49	0.00765922199934721
31.495	0.00737022189423442
31.5	0.00710282893851399
31.505	0.0068287281319499
31.51	0.00651925057172775
31.515	0.00619049603119493
31.52	0.00594841875135899
31.525	0.00578355835750699
31.53	0.00559624331071973
31.535	0.00532403076067567
31.54	0.00497292494401336
31.545	0.00465752882882953
31.55	0.00449389219284058
31.555	0.00429382920265198
31.56	0.00403987895697355
31.565	0.00376336742192507
31.57	0.00349099980667233
31.575	0.00331792235374451
31.58	0.00311242509633303
31.585	0.00290754111483693
31.59	0.0027401999104768
31.595	0.0026010712608695
31.6	0.00236040027812123
31.605	0.00208961544558406
31.61	0.00183377205394208
31.615	0.00171181454788893
31.62	0.00156102527398616
31.625	0.00147761695552617
31.63	0.00142956234049052
31.635	0.00142968143336475
31.64	0.0014178641140461
31.645	0.00141243147663772
31.65	0.00154539942741394
31.655	0.0016656358493492
31.66	0.00180307065602392
31.665	0.00196544383652508
31.67	0.00210946775041521
31.675	0.00222584628500044
31.68	0.00225136266089976
31.685	0.00229286565445364
31.69	0.00238403701223433
31.695	0.0023909998126328
31.7	0.00232411990873516
31.705	0.00229759374633431
31.71	0.00231341365724802
31.715	0.00229424820281565
31.72	0.00229717441834509
31.725	0.00236957659944892
31.73	0.00237332587130368
31.735	0.0024215888697654
31.74	0.00250740488991141
31.745	0.00259434012696147
31.75	0.00262112636119127
31.755	0.00259211100637913
31.76	0.00258894776925445
31.765	0.00257653556764126
31.77	0.00254712207242846
31.775	0.00249986746348441
31.78	0.00244309846311808
31.785	0.00237144529819489
31.79	0.00232066540047526
31.795	0.0023481659591198
31.8	0.00238731643185019
31.805	0.00243558245711029
31.81	0.00247662770561874
31.815	0.00247337180189788
31.82	0.00243621482513845
31.825	0.00239009968936443
31.83	0.00225161761045456
31.835	0.00207990012131631
31.84	0.00200709025375545
31.845	0.00208269176073372
31.85	0.00198334944434464
31.855	0.00184802885632962
31.86	0.00174441502895206
31.865	0.0016675484366715
31.87	0.00156803161371499
31.875	0.0014236809220165
31.88	0.0013882874045521
31.885	0.00142278231214732
31.89	0.00138455792330205
31.895	0.00129601533990353
31.9	0.00121906318236142
31.905	0.00117048888932914
31.91	0.0011054597562179
31.915	0.00102206435985863
31.92	0.000855241494718939
31.925	0.000720586627721786
31.93	0.000584662251640111
31.935	0.000428962608566508
31.94	0.000337472534738481
31.945	0.000327409070450813
31.95	0.000267185067059472
31.955	0.000185842363862321
31.96	9.38079683692195e-05
31.965	6.02085929131135e-05
31.97	4.38003553426825e-05
31.975	-1.97767221834511e-05
31.98	-9.52526534092613e-05
31.985	-0.000262424087850377
31.99	-0.000407454645028338
31.995	-0.000459338480141014
32	-0.000479517329949886
32.005	-0.00053596671205014
32.01	-0.000614033022429794
32.015	-0.000655805750284344
32.02	-0.0007493871380575
32.025	-0.000813188729807734
32.03	-0.000894743425305933
32.035	-0.00092277186922729
32.04	-0.000906176515854895
32.045	-0.000887723581399769
32.05	-0.000910675851628184
32.055	-0.000996412942185998
32.06	-0.00100114836823195
32.065	-0.000997453811578453
32.07	-0.00105115445330739
32.075	-0.00113288417924196
32.08	-0.00114720489364117
32.085	-0.00116124760825187
32.09	-0.0012261881493032
32.095	-0.00126474723219872
32.1	-0.00122828432358801
32.105	-0.00125720829237252
32.11	-0.00130829412955791
32.115	-0.00130375358276069
32.12	-0.00133286265190691
32.125	-0.0014013071777299
32.13	-0.00154108833521605
32.135	-0.00171177077572793
32.14	-0.00183193432167172
32.145	-0.0018611327977851
32.15	-0.00182339921593666
32.155	-0.00183858268428594
32.16	-0.0018354729982093
32.165	-0.00182251399382949
32.17	-0.00182414951268584
32.175	-0.0018084947951138
32.18	-0.0018422978464514
32.185	-0.00187942548654974
32.19	-0.00188530120067298
32.195	-0.0018431554781273
32.2	-0.00184957718010992
32.205	-0.00200616102665663
32.21	-0.00204025465063751
32.215	-0.00200603273697197
32.22	-0.00200167065486312
32.225	-0.00204936717636883
32.23	-0.00214353762567043
32.235	-0.00212497799657285
32.24	-0.00207539042457938
32.245	-0.00204480183310807
32.25	-0.0019920386839658
32.255	-0.00194377708248794
32.26	-0.00190721161197871
32.265	-0.00187441054731607
32.27	-0.00186576473060995
32.275	-0.00186675530858338
32.28	-0.00191340036690235
32.285	-0.00203635240904987
32.29	-0.00211908482015133
32.295	-0.00219234474934638
32.3	-0.00216880231164396
32.305	-0.00210505956783891
32.31	-0.00204024976119399
32.315	-0.00198984704911709
32.32	-0.0020114101935178
32.325	-0.00204422790557146
32.33	-0.00205915467813611
32.335	-0.00203538802452385
32.34	-0.00200813286937773
32.345	-0.00201480090618134
32.35	-0.00206978339701891
32.355	-0.00211489666253328
32.36	-0.00209474889561534
32.365	-0.00204726750962436
32.37	-0.00201919698156416
32.375	-0.00203433656133711
32.38	-0.0020195113029331
32.385	-0.00193572661373764
32.39	-0.00194212305359542
32.395	-0.00193452637176961
32.4	-0.00184810906648636
32.405	-0.00178095058072358
32.41	-0.00178945262450725
32.415	-0.00185540120583028
32.42	-0.00187897065188736
32.425	-0.0019014646532014
32.43	-0.00199920637533069
32.435	-0.00213920557871461
32.44	-0.00226521282456815
32.445	-0.00227643107064068
32.45	-0.0021411469206214
32.455	-0.00207141367718577
32.46	-0.00215626321732998
32.465	-0.00221102265641093
32.47	-0.00224443757906556
32.475	-0.00223588547669351
32.48	-0.0022383532486856
32.485	-0.00223685964010656
32.49	-0.0023107947781682
32.495	-0.00240583159029484
32.5	-0.00245250575244427
32.505	-0.00249117566272616
32.51	-0.00248498842120171
32.515	-0.00245173624716699
32.52	-0.00240841181948781
32.525	-0.00232608430087566
32.53	-0.00221398426219821
32.535	-0.00216079573146999
32.54	-0.00212300196290016
32.545	-0.00217385264113545
32.55	-0.00228939834050834
32.555	-0.00235985615290701
32.56	-0.00232437532395124
32.565	-0.00226901797577739
32.57	-0.00226368708536029
32.575	-0.002276920247823
32.58	-0.00232672714628279
32.585	-0.00243952870368958
32.59	-0.0024883346632123
32.595	-0.00241614156402647
32.6	-0.00243892660364509
32.605	-0.0024846491869539
32.61	-0.00254064192995429
32.615	-0.00269170431420207
32.62	-0.00285229622386396
32.625	-0.0030453025829047
32.63	-0.0032421019859612
32.635	-0.00341415102593601
32.64	-0.00356554402969778
32.645	-0.00379329524002969
32.65	-0.00398365315049887
32.655	-0.00411002710461617
32.66	-0.00431277649477124
32.665	-0.00449162907898426
32.67	-0.00464724563062191
32.675	-0.0048652570694685
32.68	-0.00512629514560103
32.685	-0.00528912246227264
32.69	-0.0053576841019094
32.695	-0.00541353318840265
32.7	-0.00552796712145209
32.705	-0.0057426979765296
32.71	-0.00595471309497952
32.715	-0.00609699636697769
32.72	-0.00619108416140079
32.725	-0.00626007467508316
32.73	-0.00635726796463132
32.735	-0.00640371581539512
32.74	-0.00644975714385509
32.745	-0.00645954720675945
32.75	-0.00647891964763403
32.755	-0.00651999143883586
32.76	-0.00652245152741671
32.765	-0.00649998476728797
32.77	-0.00644301390275359
32.775	-0.00636197859421372
32.78	-0.00629238737747073
32.785	-0.00615113833919168
32.79	-0.00598504394292831
32.795	-0.00580670777708292
32.8	-0.00556989572942257
32.805	-0.00536057120189071
32.81	-0.00523683382198215
32.815	-0.00512801157310605
32.82	-0.00501290010288358
32.825	-0.00489254109561443
32.83	-0.00476623373106122
32.835	-0.00462477281689644
32.84	-0.00451391050592065
32.845	-0.00444340333342552
32.85	-0.00439449958503246
32.855	-0.00432108948007226
32.86	-0.00416732579469681
32.865	-0.00399259245023131
32.87	-0.00383447762578726
32.875	-0.00362926791422069
32.88	-0.00342564634047449
32.885	-0.00329263810999691
32.89	-0.00309074576944113
32.895	-0.00280856364406645
32.9	-0.00252716103568673
32.905	-0.00235974113456905
32.91	-0.00229021534323692
32.915	-0.00224531348794699
32.92	-0.00217078789137304
32.925	-0.00206030090339482
32.93	-0.00185039383359253
32.935	-0.00160566647537053
32.94	-0.00136424461379647
32.945	-0.00124091026373208
32.95	-0.00123355851974338
32.955	-0.00114935461897403
32.96	-0.00102729070931673
32.965	-0.000868062081281096
32.97	-0.000664731836877763
32.975	-0.000450335850473493
32.98	-0.000247216841671616
32.985	-0.000139532639877871
32.99	-3.29038230120204e-05
32.995	9.28335648495704e-05
33	0.000264919479377568
33.005	0.000333072704961523
33.01	0.00040474472916685
33.015	0.0005039555253461
33.02	0.000555445556528866
33.025	0.000607174821197987
33.03	0.000695633410941809
33.035	0.000799363595433533
33.04	0.000917406927328557
33.045	0.00106774130836129
33.05	0.00120995484758168
33.055	0.00134793750476092
33.06	0.00148386822547764
33.065	0.00161674886476249
33.07	0.00175216502975672
33.075	0.00178932654671371
33.08	0.00182395149022341
33.085	0.00187965435907245
33.09	0.00195663934573531
33.095	0.00206433492712677
33.1	0.0020800435449928
33.105	0.00208820402622223
33.11	0.00213190168142319
33.115	0.00216885423287749
33.12	0.00220748921856284
33.125	0.00226299092173576
33.13	0.00229340442456305
33.135	0.00225901859812438
33.14	0.00221434165723622
33.145	0.00222345557995141
33.15	0.0022069294936955
33.155	0.00224745715968311
33.16	0.00230787880718708
33.165	0.00236992072314024
33.17	0.00238979025743902
33.175	0.0023851019795984
33.18	0.00243820226751268
33.185	0.00251233298331499
33.19	0.00251423381268978
33.195	0.00245420099236071
33.2	0.00238252803683281
33.205	0.00229683169163764
33.21	0.00225377432070673
33.215	0.00223526824265718
33.22	0.00232443097047508
33.225	0.00246181478723884
33.23	0.00257524894550443
33.235	0.00264567579142749
33.24	0.00267784157767892
33.245	0.00269313505850732
33.25	0.00267937779426575
33.255	0.00266566453501582
33.26	0.002563769929111
33.265	0.00255191745236516
33.27	0.00253507355228066
33.275	0.00251013855449855
33.28	0.00247061718255281
33.285	0.00242978963069618
33.29	0.00238298252224922
33.295	0.00238174549303949
33.3	0.00237721134908497
33.305	0.00239836564287543
33.31	0.00242184358648956
33.315	0.00246067810803652
33.32	0.00240415334701538
33.325	0.00227400497533381
33.33	0.00216917786747217
33.335	0.00207337876781821
33.34	0.00198737275786698
33.345	0.00193746376316994
33.35	0.00193889555521309
33.355	0.00196954654529691
33.36	0.00195613014511764
33.365	0.00190239993389696
33.37	0.00184874213300645
33.375	0.00179964082781225
33.38	0.00175805215258151
33.385	0.00173241354059428
33.39	0.00171723705716431
33.395	0.00167230016086251
33.4	0.00159431272186339
33.405	0.00158551696222275
33.41	0.00160650711040944
33.415	0.00166422419715673
33.42	0.00169581593945622
33.425	0.00163602153770626
33.43	0.00162367545999587
33.435	0.00162225472740829
33.44	0.00158448971342295
33.445	0.00153243530075997
33.45	0.00150364160072058
33.455	0.00150532461702824
33.46	0.00150762277189642
33.465	0.00153414928354323
33.47	0.00160475273150951
33.475	0.00177862634882331
33.48	0.00190523674245924
33.485	0.00194604299031198
33.49	0.00191781134344637
33.495	0.00192361488007009
33.5	0.00192512571811676
33.505	0.00189674703869969
33.51	0.00182148767635226
33.515	0.00172799511346966
33.52	0.00164701917674392
33.525	0.00164633220992982
33.53	0.0016647248994559
33.535	0.00171156716533005
33.54	0.00177770643495023
33.545	0.00183139077853411
33.55	0.00184877612628043
33.555	0.00187349505722523
33.56	0.00182134017813951
33.565	0.00179843162186444
33.57	0.00185290945228189
33.575	0.00191059103235602
33.58	0.0019067203393206
33.585	0.00194238417316228
33.59	0.00197580154053867
33.595	0.00191678781993687
33.6	0.00195282849017531
33.605	0.00204440276138484
33.61	0.00215450418181717
33.615	0.00225403485819697
33.62	0.00229740631766617
33.625	0.00229252711869776
33.63	0.00227069458924234
33.635	0.00222273729741573
33.64	0.00221411907114089
33.645	0.00213179714046419
33.65	0.00210429378785193
33.655	0.00218588579446077
33.66	0.00228587910532951
33.665	0.00233603455126286
33.67	0.00234453938901424
33.675	0.00235584052279592
33.68	0.00241618626751006
33.685	0.00246591470204294
33.69	0.00245270528830588
33.695	0.00241835252381861
33.7	0.00230743223801255
33.705	0.00213800207711756
33.71	0.00203040847554803
33.715	0.00195315829478204
33.72	0.00198474805802107
33.725	0.00206333538517356
33.73	0.00210409495048225
33.735	0.0021439497359097
33.74	0.00222518597729504
33.745	0.00234071956947446
33.75	0.00245855818502605
33.755	0.00249462202191353
33.76	0.00249120476655662
33.765	0.00251627434045076
33.77	0.00245768786408007
33.775	0.00244045001454651
33.78	0.00243386207148433
33.785	0.00243223318830132
33.79	0.00241725170053542
33.795	0.00252042897045612
33.8	0.00255673029460013
33.805	0.00258183549158275
33.81	0.00260254833847284
33.815	0.00264223385602236
33.82	0.00275604729540646
33.825	0.00277804490178823
33.83	0.00277013285085559
33.835	0.0027442304417491
33.84	0.00265363417565823
33.845	0.0027022990398109
33.85	0.00279572978615761
33.855	0.00287543330341578
33.86	0.00292117497883737
33.865	0.00291493814438581
33.87	0.00286245392635465
33.875	0.00276928022503853
33.88	0.00266563589684665
33.885	0.00262853759340942
33.89	0.00262273335829377
33.895	0.00265099620446563
33.9	0.0026679711882025
33.905	0.00264724087901413
33.91	0.00265223020687699
33.915	0.00267299311235547
33.92	0.00275313900783658
33.925	0.0028584161773324
33.93	0.00297472300007939
33.935	0.00296735879965127
33.94	0.00292969262227416
33.945	0.00289865769445896
33.95	0.00294315558858216
33.955	0.00302057899534702
33.96	0.00303054787218571
33.965	0.00299907778389752
33.97	0.00287927757017314
33.975	0.00277882488444448
33.98	0.00287207495421171
33.985	0.00296025024726987
33.99	0.00297079072333872
33.995	0.00296510197222233
34	0.00297878566198051
34.005	0.00297286245040596
34.01	0.00303757865913212
34.015	0.00323513289913535
34.02	0.00341376615688205
34.025	0.00363349611870944
34.03	0.00390452425926924
34.035	0.00413018884137273
34.04	0.004327192902565
34.045	0.00454366812482476
34.05	0.00470628822222352
34.055	0.00484213093295693
34.06	0.00502115255221725
34.065	0.00524280965328217
34.07	0.00543111655861139
34.075	0.00559659069404006
34.08	0.00573850143700838
34.085	0.00591013906523585
34.09	0.00612113671377301
34.095	0.00627440121024847
34.1	0.00638094823807478
34.105	0.00648257043212652
34.11	0.00653196405619383
34.115	0.0065910816192627
34.12	0.00669807428494096
34.125	0.00670835841447115
34.13	0.00664479658007622
34.135	0.00662525510415435
34.14	0.00662430422380567
34.145	0.00659004226326942
34.15	0.00656227068975568
34.155	0.00655953772366047
34.16	0.00660925405099988
34.165	0.00665495777502656
34.17	0.00665161106735468
34.175	0.00660318601876497
34.18	0.00653119385242462
34.185	0.006470100954175
34.19	0.00648930436000228
34.195	0.00648178113624454
34.2	0.00640921015292406
34.205	0.0063441195525229
34.21	0.00633603474125266
34.215	0.00627568364143372
34.22	0.00613627675920725
34.225	0.00594818172976375
34.23	0.00573482597246766
34.235	0.00554204918444157
34.24	0.0053687528707087
34.245	0.00518079288303852
34.25	0.00498592993244529
34.255	0.00475847069174051
34.26	0.00463167764246464
34.265	0.00451110117137432
34.27	0.00432993471622467
34.275	0.00410739192739129
34.28	0.00394116016104817
34.285	0.00381866283714771
34.29	0.00369817903265357
34.295	0.00349788810126483
34.3	0.00330375856719911
34.305	0.00311027048155665
34.31	0.00299061764962971
34.315	0.0028495432343334
34.32	0.00260731228627264
34.325	0.0024163075722754
34.33	0.00223793787881732
34.335	0.00205288268625736
34.34	0.00184126873500645
34.345	0.00164810835849494
34.35	0.0014597395202145
34.355	0.00124731659889221
34.36	0.00103211321402341
34.365	0.000829538970720023
34.37	0.000681821838952601
34.375	0.000510512152686715
34.38	0.000405362690798938
34.385	0.000328349939081818
34.39	0.000187813624506816
34.395	2.15691179619171e-05
34.4	-9.69209213508293e-05
34.405	-0.000153423839947209
34.41	-0.000174051863723435
34.415	-0.000177692054421641
34.42	-0.000267755007371306
34.425	-0.000333010160829872
34.43	-0.000385695428121835
34.435	-0.000496137537993491
34.44	-0.000578791194129735
34.445	-0.000651858223136514
34.45	-0.000703864265233278
34.455	-0.000722153636161238
34.46	-0.000805570336524397
34.465	-0.00090062158415094
34.47	-0.000888421316631138
34.475	-0.000864489760715514
34.48	-0.000859944673720747
34.485	-0.000836160033941269
34.49	-0.000850520329549909
34.495	-0.000882875407114625
34.5	-0.000868975766934454
34.505	-0.000897675403393805
34.51	-0.000873734941706061
34.515	-0.000810968747828156
34.52	-0.00070134864654392
34.525	-0.000621612358372658
34.53	-0.000556344806682318
34.535	-0.000567408336792141
34.54	-0.000597167818341404
34.545	-0.000544288603123277
34.55	-0.00046161562204361
34.555	-0.000357416574843228
34.56	-0.00029152340721339
34.565	-0.000251255056355149
34.57	-0.000176106550497934
34.575	-4.98040135425981e-05
34.58	1.29472391563468e-06
34.585	-6.48642089799978e-05
34.59	-4.14094101870432e-05
34.595	3.46820670529269e-05
34.6	7.46993027860299e-05
34.605	0.000115493698103819
34.61	0.000102913785667624
34.615	7.97770262579434e-05
34.62	0.000156682246597484
34.625	0.000221941692871042
34.63	0.000307048001559451
34.635	0.000414898036979139
34.64	0.000449470971943811
34.645	0.000521806417964399
34.65	0.000706504855770618
34.655	0.000847279676236212
34.66	0.000845861504785717
34.665	0.000812007870990783
34.67	0.000894123921170831
34.675	0.000990535132586956
34.68	0.000984848476946354
34.685	0.000945150095503777
34.69	0.000996965216472745
34.695	0.00112211494706571
34.7	0.00112408027052879
34.705	0.00108128821011633
34.71	0.00111724121961743
34.715	0.00116112118121237
34.72	0.00123132870066911
34.725	0.00132707611192018
34.73	0.00139526661951095
34.735	0.00140531826764345
34.74	0.00142123480327427
34.745	0.00148515973705798
34.75	0.00152066873852164
34.755	0.00149760546628386
34.76	0.00153155776206404
34.765	0.0015947197098285
34.77	0.00161511055193841
34.775	0.00167459761723876
34.78	0.00173628190532327
34.785	0.00179152516648173
34.79	0.00186758558265865
34.795	0.00192293431609869
34.8	0.00193548784591258
34.805	0.00190499506425112
34.81	0.00195582211017609
34.815	0.00201312103308737
34.82	0.00208343751728535
34.825	0.00219526630826294
34.83	0.00219243485480547
34.835	0.00221615307964385
34.84	0.00234515080228448
34.845	0.00239550718106329
34.85	0.00241906614974141
34.855	0.00244115618988872
34.86	0.00238338764756918
34.865	0.00225477060303092
34.87	0.00216037081554532
34.875	0.00209093885496259
34.88	0.00209632096812129
34.885	0.00213335501030087
34.89	0.00218344526365399
34.895	0.00227081449702382
34.9	0.00231529609300196
34.905	0.00227946578525007
34.91	0.00221888348460197
34.915	0.00217651459388435
34.92	0.00209695636294782
34.925	0.00208478863351047
34.93	0.00207631196826696
34.935	0.00202593207359314
34.94	0.00196547759696841
34.945	0.00189265597146004
34.95	0.00189624959602952
34.955	0.00188192480709404
34.96	0.00186354853212833
34.965	0.00179751426912844
34.97	0.00169435201678425
34.975	0.00158275372814387
34.98	0.00152801803778857
34.985	0.00145477754995227
34.99	0.00142250605858862
34.995	0.001436707098037
35	0.00141021911986172
35.005	0.00141386361792684
35.01	0.0013606718275696
35.015	0.00131460081320256
35.02	0.00126485177315772
35.025	0.00124499609228224
35.03	0.00120626122225076
35.035	0.00116147915832698
35.04	0.00110115692950785
35.045	0.00107283121906221
35.05	0.00108882552012801
35.055	0.00111970084253699
35.06	0.00120573455933481
35.065	0.00122632260899991
35.07	0.00122265634126961
35.075	0.0011849693255499
35.08	0.00113568501546979
35.085	0.00104577967431396
35.09	0.00103481556288898
35.095	0.000951648107729852
35.1	0.000841313041746616
35.105	0.000778038636781275
35.11	0.000718287948984653
35.115	0.000677195377647877
35.12	0.00068738084519282
35.125	0.00063349970150739
35.13	0.000550021592061967
35.135	0.000486252101836726
35.14	0.000427352264523506
35.145	0.000452387146651745
35.15	0.000429649604484439
35.155	0.000364131323294714
35.16	0.000268065428826958
35.165	0.00018804965657182
35.17	0.000195968605112284
35.175	0.000199014320969582
35.18	0.000138639821670949
35.185	8.71610973263159e-05
35.19	7.43423152016476e-05
35.195	5.81621570745483e-05
35.2	2.60149972746149e-05
35.205	-2.51339224632829e-06
35.21	8.64345347508788e-05
35.215	0.000233951199334115
35.22	0.000358746154233813
35.225	0.000367219268810004
35.23	0.000309483293676749
35.235	0.000253370468271896
35.24	0.000295640260446817
35.245	0.000339929014444351
35.25	0.000339486781740561
35.255	0.000399274722440168
35.26	0.000432024913607165
35.265	0.000363231752999127
35.27	0.000286696042167023
35.275	0.0002739439078141
35.28	0.000368452776456252
35.285	0.00044904972310178
35.29	0.000554695841856301
35.295	0.000651806476525962
35.3	0.00068217288935557
35.305	0.000638611440081149
35.31	0.000557555991690606
35.315	0.000386151630664244
35.32	0.000257920764852315
35.325	0.000207691336981952
35.33	0.000212661252589896
35.335	0.000185571290785447
35.34	0.000145889091072604
35.345	7.47488884371705e-05
35.35	-7.45112629374489e-07
35.355	-4.92142717121169e-05
35.36	-0.000113144022179767
35.365	-0.000134422443807125
35.37	-0.000157340022269636
35.375	-0.000155603745952249
35.38	-0.000110850494820625
35.385	-7.61027913540602e-05
35.39	-1.38808245537803e-05
35.395	6.20176579104736e-05
35.4	0.00012954966223333
35.405	0.000157012269482948
35.41	0.000183624593773857
35.415	0.000173645195900463
35.42	0.000167933903867379
35.425	0.000213692750548944
35.43	0.000270344375167042
35.435	0.000340099155437201
35.44	0.000402711390051991
35.445	0.000411312183132395
35.45	0.00034302711719647
35.455	0.00029358480242081
35.46	0.000236898151342757
35.465	0.000181019771844149
35.47	0.000148542167153209
35.475	0.000117077979666647
35.48	0.000120980243082158
35.485	0.000150405598105863
35.49	0.000149716652231291
35.495	6.62885577185079e-05
35.5	-3.46577144227922e-05
35.505	-0.000158579176058993
35.51	-0.000257321342360228
35.515	-0.000304152868920937
35.52	-0.000319196609780192
35.525	-0.000276066013611853
35.53	-0.000186521006980911
35.535	-7.08781008142978e-05
35.54	-5.92269643675536e-05
35.545	-0.000109075452201068
35.55	-0.000160050927661359
35.555	-0.000171971594681963
35.56	-0.000127532941405661
35.565	-7.39808892831206e-05
35.57	-2.2669046302326e-05
35.575	4.49238104920369e-05
35.58	0.000153241708176211
35.585	0.000261557899648324
35.59	0.000280633568763733
35.595	0.000239437766140327
35.6	0.000212510785786435
35.605	9.46481013670564e-05
35.61	4.46171179646626e-06
35.615	3.36241500917822e-05
35.62	7.61843402869999e-05
35.625	0.000106130304629914
35.63	0.000104395752714481
35.635	0.000137622308102436
35.64	0.000221325157326646
35.645	0.000236503779888153
35.65	0.000225188734475523
35.655	0.000170858722412959
35.66	0.00014900257519912
35.665	0.000123746125609614
35.67	0.000193034240510315
35.675	0.000334316689986736
35.68	0.000494323554448783
35.685	0.000622608640696853
35.69	0.000725251156836748
35.695	0.000775482796598226
35.7	0.000813852646388113
35.705	0.000793689978308976
35.71	0.000745255732908845
35.715	0.000730622152332217
35.72	0.000705887621734291
35.725	0.000605280336458236
35.73	0.000538245309144258
35.735	0.000500676454976201
35.74	0.000485435535665601
35.745	0.000522453628946096
35.75	0.000592194672208279
35.755	0.000631045375484973
35.76	0.000609083799645305
35.765	0.000522989081218839
35.77	0.000477665511425585
35.775	0.000447612546849996
35.78	0.000487595301819965
35.785	0.000470441620564088
35.79	0.000451641855761409
35.795	0.000458353868452832
35.8	0.000452837673947215
35.805	0.00045254995347932
35.81	0.000441105628851801
35.815	0.000347692286595702
35.82	0.000297292950563133
35.825	0.000360412668669596
35.83	0.00035589377512224
35.835	0.000323169690091163
35.84	0.000276526785455644
35.845	0.000196327440789901
35.85	0.000153699351358227
35.855	0.000153697663336061
35.86	0.00013124433462508
35.865	6.01976025791373e-05
35.87	3.33939169649966e-08
35.875	5.04846684634686e-05
35.88	0.000156345369759947
35.885	0.000154135675984435
35.89	2.77040307992138e-05
35.895	-9.14858828764409e-05
35.9	-0.000175436638528481
35.905	-0.000317133322823793
35.91	-0.000511843478307128
35.915	-0.000659105950035155
35.92	-0.000681342964526266
35.925	-0.000620990176685154
35.93	-0.000537196465302259
35.935	-0.000465443357825279
35.94	-0.000353767798515037
35.945	-0.000224688512389548
35.95	-9.39146193559282e-05
35.955	-3.60083358827978e-05
35.96	-4.50215156888589e-05
35.965	2.38443826674484e-05
35.97	0.000164105382282287
35.975	0.000238401436945423
35.98	0.000228820979828015
35.985	0.000251328892773017
35.99	0.000309466558974236
35.995	0.000345821143127978
36	0.000431130727520213
36.005	0.000468858779640868
36.01	0.000469593884190544
36.015	0.00050827203085646
36.02	0.000587486545555294
36.025	0.000701194163411856
36.03	0.000790042337030172
36.035	0.000769342994317412
36.04	0.000725486373994499
36.045	0.000734006403945386
36.05	0.000777045090217143
36.055	0.000769563426729292
36.06	0.000787770608440042
36.065	0.000799901667051017
36.07	0.000887958449311554
36.075	0.00104057393036783
36.08	0.00108403654303402
36.085	0.00103399250656366
36.09	0.000971660774666816
36.095	0.000892826763447374
36.1	0.000858375802636147
36.105	0.000918707402888685
36.11	0.000966659164987504
36.115	0.00103199691511691
36.12	0.00114971108268946
36.125	0.00121130328625441
36.13	0.00116154563147575
36.135	0.00106814154423773
36.14	0.00101608072873205
36.145	0.00103349762503058
36.15	0.00108146783895791
36.155	0.00116005435120314
36.16	0.0011578236008063
36.165	0.00112296512816101
36.17	0.00114687532186508
36.175	0.00120710616465658
36.18	0.00122624833602458
36.185	0.00119197135791183
36.19	0.00113670341670513
36.195	0.00104213180020452
36.2	0.00100053788628429
36.205	0.00101364124566317
36.21	0.00105365004856139
36.215	0.00109197746496648
36.22	0.00113078905269504
36.225	0.00116277125198394
36.23	0.00113451317884028
36.235	0.00109943421557546
36.24	0.00107094342820346
36.245	0.00102053233422339
36.25	0.000995462527498603
36.255	0.00100328924600035
36.26	0.00101119535975158
36.265	0.00100263091735542
36.27	0.00105193175841123
36.275	0.00100590335205197
36.28	0.000892020703759044
36.285	0.000855705817230046
36.29	0.000881723593920469
36.295	0.000876503007020801
36.3	0.000815999286714941
36.305	0.000726866535842419
36.31	0.000624201085884124
36.315	0.000555382866878062
36.32	0.000555201433598995
36.325	0.000536809326149523
36.33	0.000474478438263759
36.335	0.00049483694601804
36.34	0.000563430308829993
36.345	0.000566991686355323
36.35	0.000544420268852264
36.355	0.000511345104314387
36.36	0.000472181505756453
36.365	0.000435108144301921
36.37	0.000418360839830711
36.375	0.000496651919092983
36.38	0.000558528234250844
36.385	0.0005383575335145
36.39	0.000461735937278718
36.395	0.000420309137552977
36.4	0.000382252386771142
36.405	0.000454806460766122
36.41	0.000596202095039189
36.415	0.000610668212175369
36.42	0.000545128830708563
36.425	0.000454578752396628
36.43	0.000418710202211514
36.435	0.000418710202211514
36.44	0.000418710202211514
36.445	0.000418710202211514
36.45	0.000418710202211514
36.455	0.000418710202211514
36.46	0.000418710202211514
36.465	0.000418710202211514
36.47	0.000418710202211514
36.475	0.000418710202211514
36.48	0.000418710202211514
36.485	0.000418710202211514
36.49	0.000418710202211514
36.495	0.000418710202211514
36.5	0.000418710202211514
36.505	0.000418710202211514
36.51	0.000418710202211514
36.515	0.000418710202211514
36.52	0.000418710202211514
36.525	0.000418710202211514
36.53	0.000418710202211514
36.535	0.000418710202211514
36.54	0.000418710202211514
36.545	0.000418710202211514
36.55	0.000418710202211514
36.555	0.000418710202211514
36.56	0.000418710202211514
36.565	0.000418710202211514
36.57	0.000418710202211514
36.575	0.000418710202211514
36.58	0.000418710202211514
36.585	0.000418710202211514
36.59	0.000418710202211514
36.595	0.000418710202211514
36.6	0.000418710202211514
36.605	0.000418710202211514
36.61	0.000418710202211514
36.615	0.000418710202211514
36.62	0.000418710202211514
36.625	0.000418710202211514
36.63	0.000418710202211514
36.635	0.000418710202211514
36.64	0.000418710202211514
36.645	0.000418710202211514
36.65	0.000418710202211514
36.655	0.000418710202211514
36.66	0.000418710202211514
36.665	0.000418710202211514
36.67	0.000418710202211514
36.675	0.000418710202211514
36.68	0.000418710202211514
36.685	0.000418710202211514
36.69	0.000418710202211514
36.695	0.000418710202211514
36.7	0.000418710202211514
36.705	0.000418710202211514
36.71	0.000418710202211514
36.715	0.000418710202211514
36.72	0.000418710202211514
36.725	0.000418710202211514
36.73	0.000418710202211514
36.735	0.000418710202211514
36.74	0.000418710202211514
36.745	0.000418710202211514
36.75	0.000418710202211514
36.755	0.000418710202211514
36.76	0.000418710202211514
36.765	0.000418710202211514
36.77	0.000418710202211514
36.775	0.000418710202211514
36.78	0.000418710202211514
36.785	0.000418710202211514
36.79	0.000418710202211514
36.795	0.000418710202211514
36.8	0.000418710202211514
36.805	0.000418710202211514
36.81	0.000418710202211514
36.815	0.000418710202211514
36.82	0.000418710202211514
36.825	0.000418710202211514
36.83	0.000418710202211514
36.835	0.000418710202211514
36.84	0.000418710202211514
36.845	0.000418710202211514
36.85	0.000418710202211514
36.855	0.000418710202211514
36.86	0.000418710202211514
36.865	0.000418710202211514
36.87	0.000418710202211514
36.875	0.000418710202211514
36.88	0.000418710202211514
36.885	0.000418710202211514
36.89	0.000418710202211514
36.895	0.000418710202211514
36.9	0.000418710202211514
36.905	0.000418710202211514
36.91	0.000418710202211514
36.915	0.000418710202211514
36.92	0.000418710202211514
36.925	0.000418710202211514
36.93	0.000418710202211514
36.935	0.000418710202211514
36.94	0.000418710202211514
36.945	0.000418710202211514
36.95	0.000418710202211514
36.955	0.000418710202211514
36.96	0.000418710202211514
36.965	0.000418710202211514
36.97	0.000418710202211514
36.975	0.000418710202211514
36.98	0.000418710202211514
36.985	0.000418710202211514
36.99	0.000418710202211514
36.995	0.000418710202211514
37	0.000418710202211514
37.005	0.000418710202211514
37.01	0.000418710202211514
37.015	0.000418710202211514
37.02	0.000418710202211514
37.025	0.000418710202211514
37.03	0.000418710202211514
37.035	0.000418710202211514
37.04	0.000418710202211514
37.045	0.000418710202211514
37.05	0.000418710202211514
37.055	0.000418710202211514
37.06	0.000418710202211514
37.065	0.000418710202211514
37.07	0.000418710202211514
37.075	0.000418710202211514
37.08	0.000418710202211514
37.085	0.000418710202211514
37.09	0.000418710202211514
37.095	0.000418710202211514
37.1	0.000418710202211514



==> matlabPlots/vx_downsampled.txt <==
         0         0
    0.5000    0.0000
    1.0000    0.0469
    1.5000   -0.1383
    2.0000   -0.1563
    2.5000   -0.1842
    3.0000   -0.2031
    3.5000   -0.2120
    4.0000   -0.2285
    4.5000   -0.2406
    5.0000   -0.2519
    5.5000   -0.2430
    6.0000   -0.2411
    6.5000   -0.2401
    7.0000   -0.2401
    7.5000   -0.2411
    8.0000   -0.2557
    8.5000   -0.2114
    9.0000   -0.1143
    9.5000   -0.1048
   10.0000   -0.1389
   10.5000   -0.1639
   11.0000   -0.1850
   11.5000   -0.1749
   12.0000   -0.1649
   12.5000   -0.1570
   13.0000   -0.1638
   13.5000   -0.1735
   14.0000   -0.1789
   14.5000   -0.1684
   15.0000   -0.1689
   15.5000   -0.1682
   16.0000   -0.1679
   16.5000   -0.1675
   17.0000   -0.1676
   17.5000   -0.1959
   18.0000   -0.0483
   18.5000    0.0374
   19.0000    0.0555
   19.5000    0.0472
   20.0000    0.0127
   20.5000   -0.0113
   21.0000   -0.0081
   21.5000    0.0344
   22.0000   -0.1340
   22.5000   -0.1837
   23.0000   -0.2029
   23.5000   -0.2257
   24.0000   -0.2000
   24.5000   -0.1802
   25.0000   -0.1874
   25.5000   -0.1901
   26.0000   -0.2290
   26.5000   -0.1749
   27.0000    0.0054
   27.5000    0.1011
   28.0000    0.0580
   28.5000   -0.0040
   29.0000   -0.0250
   29.5000   -0.0248
   30.0000   -0.0042
   30.5000    0.0033
   31.0000    0.0044
   31.5000    0.0071
   32.0000   -0.0005
   32.5000   -0.0025
   33.0000    0.0003
   33.5000    0.0019
   34.0000    0.0030
   34.5000   -0.0009
   35.0000    0.0014
   35.5000   -0.0000
   36.0000    0.0004
   36.5000    0.0004
   37.0000    0.0004



==> matlabPlots/vy.txt <==
0	0
0.005	0
0.01	0
0.015	0
0.02	0
0.025	0
0.03	0
0.035	0
0.04	0
0.045	0
0.05	0
0.055	0
0.06	0
0.065	0
0.07	0
0.075	0
0.08	0
0.085	0
0.09	0
0.095	0
0.1	0
0.105	0
0.11	0
0.115	0
0.12	0
0.125	0
0.13	0
0.135	0
0.14	0
0.145	0
0.15	0
0.155	0
0.16	0
0.165	0
0.17	0
0.175	0
0.18	0
0.185	0
0.19	0
0.195	0
0.2	0
0.205	0
0.21	0
0.215	0
0.22	0
0.225	0
0.23	0
0.235	0
0.24	0
0.245	0
0.25	0
0.255	0
0.26	0
0.265	0
0.27	0
0.275	0
0.28	0
0.285	0
0.29	0
0.295	0
0.3	0
0.305	0
0.31	0
0.315	0
0.32	0
0.325	0
0.33	0
0.335	0
0.34	0
0.345	0
0.35	0
0.355	0
0.36	0
0.365	0
0.37	0
0.375	0
0.38	0
0.385	0
0.39	0
0.395	0
0.4	0
0.405	0
0.41	0
0.415	0
0.42	0
0.425	0
0.43	0
0.435	0
0.44	0
0.445	0
0.45	9.92321365629323e-05
0.455	0.000321732688462362
0.46	0.00044176573283039
0.465	0.000446811551228166
0.47	0.000321205181535333
0.475	0.000128713349113241
0.48	-1.94175772776362e-05
0.485	-5.83052824367769e-05
0.49	-0.000116361115942709
0.495	-0.000158284412464127
0.5	-0.000238999506109394
0.505	-0.000280741543974727
0.51	-0.000248311087489128
0.515	-0.000148927210830152
0.52	-6.23006371824886e-06
0.525	0.000171911713550799
0.53	0.000354468065779656
0.535	0.000451295345555991
0.54	0.000416858762037009
0.545	0.000293393502943218
0.55	0.000129519627080299
0.555	-2.29226880037459e-05
0.56	-6.53535244055092e-05
0.565	6.97357609169558e-06
0.57	5.28952914464753e-05
0.575	9.03959589777514e-05
0.58	0.000108249252662063
0.585	0.00010586908319965
0.59	1.12638881546445e-05
0.595	-6.93478941684589e-05
0.6	-5.55509614059702e-05
0.605	6.48766581434757e-05
0.61	8.05729068815708e-05
0.615	-5.37691012141295e-05
0.62	-0.000305996625684202
0.625	-0.000508546305354685
0.63	-0.000544575857929885
0.635	-0.000517707783728838
0.64	-0.000649457215331495
0.645	-0.000933418166823685
0.65	-0.00119495822582394
0.655	-0.00126527808606625
0.66	-0.00111212104093283
0.665	-0.000826344592496753
0.67	-0.000525136012583971
0.675	-0.00028763446607627
0.68	-9.75609509623609e-05
0.685	-4.65360753878485e-05
0.69	-0.000125830716569908
0.695	-0.000325268716551363
0.7	-0.000615241937339306
0.705	-0.000912205316126347
0.71	-0.00109665782656521
0.715	-0.00105343840550631
0.72	-0.000907427282072604
0.725	-0.000729817140381783
0.73	-0.000516300904564559
0.735	-0.000384274317184463
0.74	-0.000350979389622808
0.745	-0.000387224252335727
0.75	-0.000413005385780707
0.755	-0.000379110075300559
0.76	-0.000263636233285069
0.765	-0.000202586103114299
0.77	-0.000243203510763124
0.775	-0.000306137866573408
0.78	-0.000357696815626696
0.785	-0.000255810067756101
0.79	-6.27421904937364e-05
0.795	0.000107918393041473
0.8	0.000206853641429916
0.805	0.000237965548876673
0.81	0.000293445686111227
0.815	0.000333480129484087
0.82	0.000434928981121629
0.825	0.000530557532329112
0.83	0.000606846122536808
0.835	0.000635777600109577
0.84	0.000528830918483436
0.845	0.000335132179316133
0.85	0.000209178877412342
0.855	0.000243442103965208
0.86	0.000338894606102258
0.865	0.000375927629647776
0.87	0.000262425222899765
0.875	5.84468216402456e-05
0.88	-0.000251579273026437
0.885	-0.000591015443205833
0.89	-0.000827392737846822
0.895	-0.00084124191198498
0.9	-0.000717940740287304
0.905	-0.000671274203341454
0.91	-0.000678392825648189
0.915	-0.000698544085025787
0.92	-0.000657455180771649
0.925	-0.000549048651009798
0.93	-0.00046154871233739
0.935	-0.000430971093010157
0.94	-0.000419390067690983
0.945	-0.0004113876784686
0.95	-0.000412651686929166
0.955	-0.000424710771767423
0.96	-0.000407854677177966
0.965	-0.000459781585959718
0.97	-0.000610835617408156
0.975	-0.00090413197176531
0.98	-0.0013714759843424
0.985	-0.00196463940665126
0.99	-0.00248295301571488
0.995	-0.00279726204462349
1	-0.00285950116813183
1.005	-0.00278623402118683
1.01	-0.0027541103772819
1.015	-0.00287193269468844
1.02	-0.00300485827028751
1.025	-0.00313001498579979
1.03	-0.00324090081267059
1.035	-0.00331055489368737
1.04	-0.00326274591498077
1.045	-0.00314966007135808
1.05	-0.00295891566202044
1.055	-0.00282131251879036
1.06	-0.0027965463232249
1.065	-0.00276416330598295
1.07	-0.00261309114284813
1.075	-0.00240846164524555
1.08	-0.0022792243398726
1.085	-0.00223274109885097
1.09	-0.00220999168232083
1.095	-0.00222781766206026
1.1	-0.00229875859804451
1.105	-0.00240782112814486
1.11	-0.00233745062723756
1.115	-0.00205604638904333
1.12	-0.00170722138136625
1.125	-0.00153808959294111
1.13	-0.00160351290833205
1.135	-0.00169003661721945
1.14	-0.00171946547925472
1.145	-0.00176415569148958
1.15	-0.00179815420415252
1.155	-0.00177934009116143
1.16	-0.0016457358142361
1.165	-0.00150492810644209
1.17	-0.00142003293149173
1.175	-0.00132420542649925
1.18	-0.00116220361087471
1.185	-0.00092518434394151
1.19	-0.00079516030382365
1.195	-0.000788116885814816
1.2	-0.000892224546987563
1.205	-0.00100469496101141
1.21	-0.00102632830385119
1.215	-0.00102319300640374
1.22	-0.00106156640686095
1.225	-0.00111497263424098
1.23	-0.00102791911922395
1.235	-0.000661230413243175
1.24	-0.000133722031023353
1.245	0.000545480113942176
1.25	0.00112617248669267
1.255	0.00162514613475651
1.26	0.0020249281078577
1.265	0.00240364600904286
1.27	0.00272209523245692
1.275	0.00292772287502885
1.28	0.00296170217916369
1.285	0.00296939327381551
1.29	0.00301944185048342
1.295	0.00316857127472758
1.3	0.00330579094588757
1.305	0.00351331802085042
1.31	0.00381092773750424
1.315	0.00411811005324125
1.32	0.00427535781636834
1.325	0.00424067582935095
1.33	0.00427451822906733
1.335	0.00443001184612513
1.34	0.00460859853774309
1.345	0.00468868855386972
1.35	0.00470339180901647
1.355	0.00467444350942969
1.36	0.00457278033718467
1.365	0.00443778047338128
1.37	0.00436057150363922
1.375	0.00436408817768097
1.38	0.00443091057240963
1.385	0.0045040980912745
1.39	0.00456299865618348
1.395	0.00474396254867315
1.4	0.00490376725792885
1.405	0.00490320986136794
1.41	0.00475376378744841
1.415	0.0047200215049088
1.42	0.00484695751219988
1.425	0.00501352222636342
1.43	0.00513429753482342
1.435	0.00516662793233991
1.44	0.00512688560411334
1.445	0.00505134277045727
1.45	0.00495205074548721
1.455	0.00484646530821919
1.46	0.00480349827557802
1.465	0.00473891384899616
1.47	0.00462270667776465
1.475	0.00448109535500407
1.48	0.00438106339424849
1.485	0.00424192100763321
1.49	0.00398913165554404
1.495	0.0037047415971756
1.5	0.0034918375313282
1.505	0.00340316817164421
1.51	0.00338366883806884
1.515	0.00340163125656545
1.52	0.00345039810054004
1.525	0.00344488699920475
1.53	0.00334432232193649
1.535	0.00323048513382673
1.54	0.00325707462616265
1.545	0.00345617835409939
1.55	0.00361120305024087
1.555	0.00369111774489284
1.56	0.0036973396781832
1.565	0.00374053698033094
1.57	0.00378529680892825
1.575	0.00376853975467384
1.58	0.00375889521092176
1.585	0.00362174329347908
1.59	0.00350885256193578
1.595	0.00354536413215101
1.6	0.00370320654474199
1.605	0.00382474763318896
1.61	0.00378846889361739
1.615	0.00374627695418894
1.62	0.00375125603750348
1.625	0.00387644185684621
1.63	0.00403810851275921
1.635	0.00423304690048099
1.64	0.00434604100883007
1.645	0.00432820711284876
1.65	0.00426524179056287
1.655	0.00427732756361365
1.66	0.00444610463455319
1.665	0.00466960715129972
1.67	0.00479719508439302
1.675	0.00474415952339768
1.68	0.00463122688233852
1.685	0.00457238918170333
1.69	0.00459970394149423
1.695	0.0047137513756752
1.7	0.00491567188873887
1.705	0.00514175230637193
1.71	0.0052732746116817
1.715	0.00517084123566747
1.72	0.00501134200021625
1.725	0.00487495539709926
1.73	0.00473633827641606
1.735	0.00454879831522703
1.74	0.0043290238827467
1.745	0.00408598128706217
1.75	0.00384912453591824
1.755	0.0036884977016598
1.76	0.00367881520651281
1.765	0.00368577567860484
1.77	0.00364058255217969
1.775	0.00362964440137148
1.78	0.0037307171151042
1.785	0.00382333644665778
1.79	0.00385282025672495
1.795	0.00384854432195425
1.8	0.00371264899149537
1.805	0.00357602350413799
1.81	0.00349228852428496
1.815	0.00352066126652062
1.82	0.00361228547990322
1.825	0.00379400490783155
1.83	0.00398144172504544
1.835	0.00410537887364626
1.84	0.00419825175777078
1.845	0.00430170819163322
1.85	0.00439427373930812
1.855	0.0044702491723001
1.86	0.004553088452667
1.865	0.00462022982537746
1.87	0.00466365134343505
1.875	0.00466972729191184
1.88	0.00464593758806586
1.885	0.0046132355928421
1.89	0.00454802624881268
1.895	0.00449192803353071
1.9	0.00436367560178041
1.905	0.00424881232902408
1.91	0.00407002447172999
1.915	0.00385671248659492
1.92	0.00372549891471863
1.925	0.00373342027887702
1.93	0.00387001852504909
1.935	0.00400725193321705
1.94	0.00398624967783689
1.945	0.0037362293805927
1.95	0.00333534344099462
1.955	0.00300607644021511
1.96	0.00286445952951908
1.965	0.00292815011925995
1.97	0.00304787396453321
1.975	0.00314919627271593
1.98	0.00328675168566406
1.985	0.00350954965688288
1.99	0.00362630793824792
1.995	0.00358626339584589
2	0.00336855137720704
2.005	0.00320440670475364
2.01	0.00313402316533029
2.015	0.00307933730073273
2.02	0.00291932164691389
2.025	0.0027929509524256
2.03	0.00274104764685035
2.035	0.0027422986458987
2.04	0.00269040977582335
2.045	0.0025405737105757
2.05	0.0023969360627234
2.055	0.0024280147626996
2.06	0.00263307127170265
2.065	0.00290923798456788
2.07	0.00303432065993547
2.075	0.00304638431407511
2.08	0.00309483055025339
2.085	0.00320877111516893
2.09	0.00324136507697403
2.095	0.00316486530937254
2.1	0.00307323387823999
2.105	0.00299546029418707
2.11	0.00282436516135931
2.115	0.00256446003913879
2.12	0.00236142333596945
2.125	0.0023393256124109
2.13	0.00241624470800161
2.135	0.00246996129862964
2.14	0.00250603607855737
2.145	0.00256235571578145
2.15	0.00258496054448187
2.155	0.00245154649019241
2.16	0.00224251137115061
2.165	0.00215078936889768
2.17	0.00213894131593406
2.175	0.00200452306307852
2.18	0.00171438336838037
2.185	0.00138392439112067
2.19	0.00103997543919832
2.195	0.000757754954975098
2.2	0.000555943639483303
2.205	0.000508662953507155
2.21	0.000525327690411359
2.215	0.000650158850476146
2.22	0.000952340953517705
2.225	0.00134094222448766
2.23	0.00159638351760805
2.235	0.0016784705221653
2.24	0.00169514492154121
2.245	0.0017184151802212
2.25	0.00171913602389395
2.255	0.00169491744600236
2.26	0.00165588106028736
2.265	0.00155516399536282
2.27	0.00143737846519798
2.275	0.00135289691388607
2.28	0.001247807755135
2.285	0.00115217268466949
2.29	0.00107508420478553
2.295	0.00114457728341222
2.3	0.0013091501314193
2.305	0.00146365165710449
2.31	0.00156937993597239
2.315	0.00158382917288691
2.32	0.0014998372644186
2.325	0.0012577660381794
2.33	0.00101726537104696
2.335	0.000863665016368032
2.34	0.000800467794761062
2.345	0.000758879061322659
2.35	0.000708122563082725
2.355	0.000788597448263317
2.36	0.000981224467977881
2.365	0.00123269902542233
2.37	0.00133835128508508
2.375	0.00130155752412975
2.38	0.00110776105429977
2.385	0.000840911758132279
2.39	0.000560558517463505
2.395	0.000352701754309237
2.4	0.000161434014444239
2.405	5.50344557268545e-05
2.41	-3.33049320033751e-06
2.415	-5.46415249118581e-05
2.42	-0.000122943078167737
2.425	-0.000161926989676431
2.43	-0.000117649760795757
2.435	-2.58588042925112e-05
2.44	6.81646633893251e-05
2.445	7.81092676334083e-05
2.45	3.25928376696538e-05
2.455	2.47481511905789e-05
2.46	8.75285040820017e-05
2.465	0.000150735999341123
2.47	0.000119768577860668
2.475	1.2191712812637e-05
2.48	-8.82821768755093e-05
2.485	-0.000142871343996376
2.49	-0.000113006775791291
2.495	-0.00010104761167895
2.5	-0.000126617116620764
2.505	-0.000166121928486973
2.51	-8.16626125015318e-05
2.515	9.70969849731773e-05
2.52	0.000287860981188715
2.525	0.000375732051907107
2.53	0.00036919818376191
2.535	0.000290836876956746
2.54	0.000203338378923945
2.545	0.000117547388072126
2.55	0.00012080113083357
2.555	0.000268847972620279
2.56	0.000545038317795843
2.565	0.000851035816594958
2.57	0.00111313827801496
2.575	0.00134286237880588
2.58	0.00153163925278932
2.585	0.00159919704310596
2.59	0.00146161334123462
2.595	0.00123177119530737
2.6	0.00105623563285917
2.605	0.00095398275880143
2.61	0.000852985598612577
2.615	0.00067074311664328
2.62	0.000488200428662822
2.625	0.000401358585804701
2.63	0.000461746880318969
2.635	0.000557970604859293
2.64	0.000669317494612187
2.645	0.000707969593349844
2.65	0.000736575981136411
2.655	0.00074682489503175
2.66	0.000812884129118174
2.665	0.000851105607580394
2.67	0.000887814327143133
2.675	0.000901350926142186
2.68	0.00086172460578382
2.685	0.000854713493026793
2.69	0.000884872395545244
2.695	0.000929429719690233
2.7	0.00101998099125922
2.705	0.00110422703437507
2.71	0.00116642913781106
2.715	0.00111879140604287
2.72	0.00108068704139441
2.725	0.0010109783615917
2.73	0.00100986042525619
2.735	0.00106177176348865
2.74	0.00113313621841371
2.745	0.00129287177696824
2.75	0.00154155446216464
2.755	0.00185296090785414
2.76	0.00206263666041195
2.765	0.00215188763104379
2.77	0.00214569899253547
2.775	0.00208276277408004
2.78	0.00203671678900719
2.785	0.00198232941329479
2.79	0.00185584835708141
2.795	0.00168154865968972
2.8	0.00153689039871097
2.805	0.00146571022924036
2.81	0.0014221005840227
2.815	0.00146253290586174
2.82	0.00162830017507076
2.825	0.00184836471453309
2.83	0.002033761003986
2.835	0.00219271774403751
2.84	0.00225447816774249
2.845	0.00215579126961529
2.85	0.00198050984181464
2.855	0.00185630039777607
2.86	0.00185807794332504
2.865	0.00190473441034555
2.87	0.00198386958800256
2.875	0.00216868007555604
2.88	0.00248280703090131
2.885	0.0027526575140655
2.89	0.00286380248144269
2.895	0.0028736749663949
2.9	0.00284570991061628
2.905	0.00279943062923849
2.91	0.00266036740504205
2.915	0.00251900311559439
2.92	0.00243146321736276
2.925	0.00238039717078209
2.93	0.00234833359718323
2.935	0.00232636160217226
2.94	0.00225832569412887
2.945	0.00204370683059096
2.95	0.00176290550734848
2.955	0.0015875844983384
2.96	0.00148730166256428
2.965	0.00140511360950768
2.97	0.00133227393962443
2.975	0.00132888345979154
2.98	0.0013166069984436
2.985	0.00128382886759937
2.99	0.00129091844428331
2.995	0.00137988128699362
3	0.00148743705358356
3.005	0.00156626733951271
3.01	0.00152325781527907
3.015	0.00141286000143737
3.02	0.00123883970081806
3.025	0.00103027268778533
3.03	0.000919389713089913
3.035	0.000839173735585064
3.04	0.000818552274722606
3.045	0.000726421130821109
3.05	0.000576373015064746
3.055	0.000408129882998765
3.06	0.000357176177203655
3.065	0.000286664522718638
3.07	0.000115610753709916
3.075	-8.30393837532029e-05
3.08	-0.000157812813995406
3.085	-0.000183663447387516
3.09	-0.000131334905745462
3.095	9.5127172244247e-05
3.1	0.000342517392709851
3.105	0.000510791782289743
3.11	0.000459645205410197
3.115	0.000258299929555506
3.12	6.43854727968574e-05
3.125	-6.64639082970098e-05
3.13	-7.19305244274437e-05
3.135	-5.74549558223225e-05
3.14	-0.000117033574497327
3.145	-0.000244122682488523
3.15	-0.000375548581359908
3.155	-0.000413751462474465
3.16	-0.000288621697109193
3.165	-0.000107853527879342
3.17	4.29051397077274e-05
3.175	0.000194888503756374
3.18	0.000233837636187673
3.185	0.000178494286956266
3.19	8.97655409062281e-05
3.195	0.000144229474244639
3.2	0.000260772911133245
3.205	0.000311286974465474
3.21	0.000293286138912663
3.215	0.000351950759068131
3.22	0.000527948082890362
3.225	0.000682810787111521
3.23	0.000767448917031288
3.235	0.000799414818175137
3.24	0.000810778583399951
3.245	0.000919532612897456
3.25	0.00115412822924554
3.255	0.00144611776340753
3.26	0.00169392582029104
3.265	0.00190418120473623
3.27	0.00219025695696473
3.275	0.00251955492421985
3.28	0.00275937397964299
3.285	0.0029164154548198
3.29	0.00293949781917036
3.295	0.0028912341222167
3.3	0.00282596424221992
3.305	0.00284913321956992
3.31	0.00289716175757349
3.315	0.00291958241723478
3.32	0.00291268620640039
3.325	0.00290310755372047
3.33	0.00276163616217673
3.335	0.00260307709686458
3.34	0.00258366647176445
3.345	0.00273786159232259
3.35	0.00285486690700054
3.355	0.00288295885547996
3.36	0.00284436717629433
3.365	0.00278543028980494
3.37	0.00270448043011129
3.375	0.00266657117754221
3.38	0.00269539724104106
3.385	0.00276514259167016
3.39	0.00273499684408307
3.395	0.00260749459266663
3.4	0.00256858021020889
3.405	0.00275910273194313
3.41	0.00300254975445569
3.415	0.00309938658028841
3.42	0.00304233119823039
3.425	0.00284995324909687
3.43	0.00260229944251478
3.435	0.00223667733371258
3.44	0.00182267616037279
3.445	0.00149119540583342
3.45	0.00126633257605135
3.455	0.00109554559458047
3.46	0.000912280462216586
3.465	0.000757624919060618
3.47	0.000553232617676258
3.475	0.000354435062035918
3.48	0.000121846627735067
3.485	-9.82084893621504e-05
3.49	-0.000224999239435419
3.495	-0.000250228651566431
3.5	-0.000163127639098093
3.505	-0.000152226304635406
3.51	-0.000278962776064873
3.515	-0.000481490103993565
3.52	-0.00070133525878191
3.525	-0.000825784401968122
3.53	-0.000802175083663315
3.535	-0.00070051901275292
3.54	-0.000541457091458142
3.545	-0.000452549516921863
3.55	-0.000466829951619729
3.555	-0.000612788135185838
3.56	-0.000818889413494617
3.565	-0.000969980086665601
3.57	-0.000980807119049132
3.575	-0.000912249379325658
3.58	-0.000836370571050793
3.585	-0.000730099563952535
3.59	-0.00065945228561759
3.595	-0.000662869424559176
3.6	-0.000752874533645809
3.605	-0.000868227914907038
3.61	-0.000972198962699622
3.615	-0.00104190735146403
3.62	-0.00121143681462854
3.625	-0.00145344738848507
3.63	-0.00169995718169957
3.635	-0.00183508405461907
3.64	-0.00188319070730358
3.645	-0.00190560414921492
3.65	-0.00195828569121659
3.655	-0.00199299049563706
3.66	-0.00197116029448807
3.665	-0.00188871589489281
3.67	-0.00186329032294452
3.675	-0.00188633729703724
3.68	-0.00200395821593702
3.685	-0.00211107009090483
3.69	-0.00223152013495564
3.695	-0.00223629805259407
3.7	-0.00218044733628631
3.705	-0.00209819246083498
3.71	-0.00203800573945045
3.715	-0.00211024470627308
3.72	-0.00218751351349056
3.725	-0.00224581034854054
3.73	-0.00226690340787172
3.735	-0.00232283980585635
3.74	-0.00238835625350475
3.745	-0.00246032071299851
3.75	-0.00253381300717592
3.755	-0.00260673207230866
3.76	-0.00264637381769717
3.765	-0.00259185093455017
3.77	-0.00251619634218514
3.775	-0.00252720946446061
3.78	-0.00263841403648257
3.785	-0.00278311502188444
3.79	-0.00292402715422213
3.795	-0.00300085335038602
3.8	-0.00300852884538472
3.805	-0.00298133864998817
3.81	-0.00301706860773265
3.815	-0.00312548596411943
3.82	-0.00310838920995593
3.825	-0.00303783849813044
3.83	-0.00304343039169908
3.835	-0.00316031952388585
3.84	-0.00327169476076961
3.845	-0.00332855130545795
3.85	-0.00338823907077312
3.855	-0.00354100461117923
3.86	-0.00369983748532832
3.865	-0.00387554918415844
3.87	-0.00402859319001436
3.875	-0.00411990378051996
3.88	-0.00419586291536689
3.885	-0.00420920643955469
3.89	-0.00414202781394124
3.895	-0.00406315317377448
3.9	-0.00404533417895436
3.905	-0.00414713751524687
3.91	-0.00426441244781017
3.915	-0.00435576913878322
3.92	-0.00427803117781878
3.925	-0.00402297917753458
3.93	-0.00377507833763957
3.935	-0.00372285093180835
3.94	-0.00376260420307517
3.945	-0.00383017305284739
3.95	-0.00391563586890697
3.955	-0.00404847739264369
3.96	-0.00411785673350096
3.965	-0.00412853481248021
3.97	-0.0041457605548203
3.975	-0.00422586826607585
3.98	-0.00429117353633046
3.985	-0.00439392914995551
3.99	-0.00450259912759066
3.995	-0.00463293213397264
4	-0.00501739885658026
4.005	-0.00545185105875134
4.01	-0.0058131548576057
4.015	-0.00619047228246927
4.02	-0.00643450347706676
4.025	-0.00662481412291527
4.03	-0.00692032976076007
4.035	-0.00743885338306427
4.04	-0.00801173131912947
4.045	-0.00854139681905508
4.05	-0.0089452313259244
4.055	-0.00925479643046856
4.06	-0.00949584878981113
4.065	-0.00981434248387814
4.07	-0.0101899188011885
4.075	-0.0105018969625235
4.08	-0.0107240686193109
4.085	-0.0108725251629949
4.09	-0.0110803814604878
4.095	-0.0113854128867388
4.1	-0.0117373587563634
4.105	-0.0120766470208764
4.11	-0.0123779643326998
4.115	-0.0125279733911157
4.12	-0.0127994557842612
4.125	-0.0131693659350276
4.13	-0.0135257001966238
4.135	-0.0136546455323696
4.14	-0.0136411618441343
4.145	-0.0134582789614797
4.15	-0.0132515085861087
4.155	-0.0129754655063152
4.16	-0.0126303844153881
4.165	-0.0122853741049767
4.17	-0.0120383910834789
4.175	-0.0119285210967064
4.18	-0.0118574555963278
4.185	-0.0118378819897771
4.19	-0.0118571259081364
4.195	-0.0118654444813728
4.2	-0.0118201803416014
4.205	-0.0117598306387663
4.21	-0.0117342248558998
4.215	-0.0116931432858109
4.22	-0.0116324620321393
4.225	-0.0115791289135814
4.23	-0.0115278316661716
4.235	-0.0114735225215554
4.24	-0.0114425104111433
4.245	-0.0114257438108325
4.25	-0.0114640826359391
4.255	-0.0115810511633754
4.26	-0.0118453186005354
4.265	-0.0120226433500648
4.27	-0.012062618508935
4.275	-0.0121361063793302
4.28	-0.0122241675853729
4.285	-0.0122132124379277
4.29	-0.0119578596204519
4.295	-0.0117244115099311
4.3	-0.011680856347084
4.305	-0.011732236482203
4.31	-0.0116539504379034
4.315	-0.0114007415249944
4.32	-0.0110908392816782
4.325	-0.010847944766283
4.33	-0.0107022076845169
4.335	-0.0106289945542812
4.34	-0.010546799749136
4.345	-0.0104468809440732
4.35	-0.0103139504790306
4.355	-0.0102173276245594
4.36	-0.0101420041173697
4.365	-0.0100433938205242
4.37	-0.00989114493131638
4.375	-0.00972669757902622
4.38	-0.00946811027824879
4.385	-0.00922160595655441
4.39	-0.00910041760653257
4.395	-0.0090157613158226
4.4	-0.00890380050987005
4.405	-0.00878350529819727
4.41	-0.00852588377892971
4.415	-0.00815133191645145
4.42	-0.00768330600112677
4.425	-0.00734673673287034
4.43	-0.00705795595422387
4.435	-0.00689917011186481
4.44	-0.00684654386714101
4.445	-0.006796820089221
4.45	-0.00659298896789551
4.455	-0.00630329549312592
4.46	-0.00610938342288136
4.465	-0.00600562850013375
4.47	-0.00605811038985848
4.475	-0.00620136549696326
4.48	-0.00630367919802666
4.485	-0.00631924578920007
4.49	-0.00630904594436288
4.495	-0.00626186560839415
4.5	-0.00612700404599309
4.505	-0.00597394444048405
4.51	-0.00593457603827119
4.515	-0.00586851080879569
4.52	-0.00573745928704739
4.525	-0.00551685178652406
4.53	-0.00518992589786649
4.535	-0.00476530333980918
4.54	-0.00428134202957153
4.545	-0.00384739506989717
4.55	-0.00364344287663698
4.555	-0.00353469979017973
4.56	-0.00347947957925498
4.565	-0.00354321929626167
4.57	-0.00366379949264228
4.575	-0.00378600391559303
4.58	-0.0038132497575134
4.585	-0.00387990032322705
4.59	-0.00395699590444565
4.595	-0.00404585432261229
4.6	-0.00420923484489322
4.605	-0.00440016388893127
4.61	-0.00461974227800965
4.615	-0.00484026875346899
4.62	-0.00492560816928744
4.625	-0.00504496181383729
4.63	-0.00532481214031577
4.635	-0.00562852714210749
4.64	-0.00580534338951111
4.645	-0.00596220185980201
4.65	-0.00609028711915016
4.655	-0.00606627110391855
4.66	-0.00595272751525044
4.665	-0.00583758344873786
4.67	-0.0057321167550981
4.675	-0.00562614481896162
4.68	-0.00550403585657477
4.685	-0.00536165107041597
4.69	-0.00521952286362648
4.695	-0.00500961951911449
4.7	-0.00476730847731233
4.705	-0.00448662927374244
4.71	-0.00435731746256351
4.715	-0.00429858407005668
4.72	-0.00427808705717325
4.725	-0.00421313056722283
4.73	-0.00419364683330059
4.735	-0.00418088166043162
4.74	-0.00414525112137198
4.745	-0.00411750376224518
4.75	-0.00416489038616419
4.755	-0.004369190428406
4.76	-0.00458491872996092
4.765	-0.00475893914699554
4.77	-0.00490832468494773
4.775	-0.00505298329517245
4.78	-0.0050860121846199
4.785	-0.00496637215837836
4.79	-0.00470859231427312
4.795	-0.00455478066578507
4.8	-0.00456221774220467
4.805	-0.00456158258020878
4.81	-0.00446456205099821
4.815	-0.0044551407918334
4.82	-0.00456442357972264
4.825	-0.00468455953523517
4.83	-0.0047229821793735
4.835	-0.00463321059942245
4.84	-0.0043961750343442
4.845	-0.00399947725236416
4.85	-0.00370879611000419
4.855	-0.00346367992460728
4.86	-0.00334756495431066
4.865	-0.00323723186738789
4.87	-0.00318930391222239
4.875	-0.00315824244171381
4.88	-0.00310700084082782
4.885	-0.00303895934484899
4.89	-0.00305942329578102
4.895	-0.00318844825960696
4.9	-0.00333314179442823
4.905	-0.00334741454571486
4.91	-0.00326907634735107
4.915	-0.00315476884134114
4.92	-0.00315445754677057
4.925	-0.00311444397084415
4.93	-0.00301674427464604
4.935	-0.00277697411365807
4.94	-0.00247099972330034
4.945	-0.00209765089675784
4.95	-0.00180296809412539
4.955	-0.00158995704259723
4.96	-0.00148366845678538
4.965	-0.00135207525454462
4.97	-0.00106080481782556
4.975	-0.000751548330299556
4.98	-0.00058705493574962
4.985	-0.000439577212091535
4.99	-0.000147344806464389
4.995	7.87619064794853e-05
5	0.000208543191547506
5.005	0.000341560662491247
5.01	0.000510108657181263
5.015	0.000706209510099143
5.02	0.000813683087471873
5.025	0.00088045687880367
5.03	0.000942627666518092
5.035	0.00109858787618577
5.04	0.00129716261290014
5.045	0.00154673494398594
5.05	0.00173488329164684
5.055	0.00181719032116234
5.06	0.00184274814091623
5.065	0.00190943968482316
5.07	0.00194326345808804
5.075	0.00190817145630717
5.08	0.00188387685921043
5.085	0.00203410908579826
5.09	0.00231730821542442
5.095	0.00252182618714869
5.1	0.00268732057884336
5.105	0.00284785544499755
5.11	0.00317046395502985
5.115	0.00355527969077229
5.12	0.00383352977223694
5.125	0.00389906577765942
5.13	0.00379963708110154
5.135	0.00376587873324752
5.14	0.00393711449578404
5.145	0.00423900038003922
5.15	0.00443962821736932
5.155	0.00435030600056052
5.16	0.00421119388192892
5.165	0.00411439081653953
5.17	0.00417521130293608
5.175	0.00427565071731806
5.18	0.00438972702249885
5.185	0.00442931987345219
5.19	0.00439926888793707
5.195	0.00425082631409168
5.2	0.00411394471302629
5.205	0.00409177178516984
5.21	0.00425948901101947
5.215	0.00447918707504869
5.22	0.00468005519360304
5.225	0.00474982522428036
5.23	0.00489328522235155
5.235	0.00512810843065381
5.24	0.00541281793266535
5.245	0.00554809486493468
5.25	0.00544977653771639
5.255	0.00529760541394353
5.26	0.00515750283375382
5.265	0.00510149355977774
5.27	0.00509570399299264
5.275	0.00510841188952327
5.28	0.00522604305297136
5.285	0.00526619469746947
5.29	0.00519174383953214
5.295	0.0049532987177372
5.3	0.00475708395242691
5.305	0.00465764617547393
5.31	0.00466457614675164
5.315	0.00478354468941689
5.32	0.0049408208578825
5.325	0.00500635383650661
5.33	0.00488171214237809
5.335	0.00485836900770664
5.34	0.00509307393804193
5.345	0.00541332317516208
5.35	0.00568873900920153
5.355	0.00594419660046697
5.36	0.0062923920340836
5.365	0.00666936160996556
5.37	0.00693325465545058
5.375	0.00719747832044959
5.38	0.00743946665897965
5.385	0.00755836721509695
5.39	0.00763917481526732
5.395	0.00777613138779998
5.4	0.00793652050197124
5.405	0.00799818616360426
5.41	0.00790633819997311
5.415	0.00770696252584457
5.42	0.00757325207814574
5.425	0.00758845405653119
5.43	0.00769277988001704
5.435	0.00767060462385416
5.44	0.0075575509108603
5.445	0.00752364657819271
5.45	0.00756979966536164
5.455	0.00756704993546009
5.46	0.00757655221968889
5.465	0.00759128527715802
5.47	0.00753721315413713
5.475	0.00736653944477439
5.48	0.00720051489770412
5.485	0.00716512184590101
5.49	0.00726010696962476
5.495	0.00745050422847271
5.5	0.00760975666344166
5.505	0.00766821252182126
5.51	0.00763803534209728
5.515	0.0075842160731554
5.52	0.00761887989938259
5.525	0.00774591416120529
5.53	0.00785508286207914
5.535	0.00791103485971689
5.54	0.00785383861511946
5.545	0.00780575815588236
5.55	0.00790760572999716
5.555	0.00819675158709288
5.56	0.00860077049583197
5.565	0.00896180514246225
5.57	0.00919153448194265
5.575	0.00927421543747187
5.58	0.00927646365016699
5.585	0.00919281970709562
5.59	0.00902155227959156
5.595	0.00889966823160648
5.6	0.00878337025642395
5.605	0.00870609935373068
5.61	0.00870624557137489
5.615	0.00878146290779114
5.62	0.00873050559312105
5.625	0.00857621803879738
5.63	0.00841772183775902
5.635	0.00830432772636414
5.64	0.00827446393668652
5.645	0.00835781916975975
5.65	0.00854012928903103
5.655	0.00865825545042753
5.66	0.00862091686576605
5.665	0.00856415741145611
5.67	0.00862523168325424
5.675	0.00875713769346476
5.68	0.00887810066342354
5.685	0.00889268051832914
5.69	0.00883092544972897
5.695	0.0088545735925436
5.7	0.00901253800839186
5.705	0.00908926781266928
5.71	0.00906627997756004
5.715	0.00897208228707314
5.72	0.00902592111378908
5.725	0.0090376827865839
5.73	0.00899750459939241
5.735	0.0089234234765172
5.74	0.00884336978197098
5.745	0.00876964721828699
5.75	0.00877357553690672
5.755	0.00879831798374653
5.76	0.00875165406614542
5.765	0.00865933019667864
5.77	0.00850456673651934
5.775	0.00825514178723097
5.78	0.00802983157336712
5.785	0.00801771134138107
5.79	0.00821437872946262
5.795	0.00848354957997799
5.8	0.00871910806745291
5.805	0.00890127662569284
5.81	0.0091397650539875
5.815	0.00939785316586494
5.82	0.00967127550393343
5.825	0.00991126988083124
5.83	0.0102181704714894
5.835	0.010561952367425
5.84	0.0109145510941744
5.845	0.0111292628571391
5.85	0.0112555548548698
5.855	0.011413536965847
5.86	0.0116087943315506
5.865	0.0117338784039021
5.87	0.0117465211078525
5.875	0.0116462549194694
5.88	0.0115566309541464
5.885	0.0114393969997764
5.89	0.0114024383947253
5.895	0.0114641133695841
5.9	0.0116035165265203
5.905	0.0116899097338319
5.91	0.011672168970108
5.915	0.0116668147966266
5.92	0.0116351833567023
5.925	0.0116446390748024
5.93	0.0116768442094326
5.935	0.0117665333673358
5.94	0.0119046624749899
5.945	0.0118808960542083
5.95	0.0118722692131996
5.955	0.0118532553315163
5.96	0.0117878029122949
5.965	0.0117092113941908
5.97	0.0116314021870494
5.975	0.0115505177527666
5.98	0.0114397825673223
5.985	0.0111755970865488
5.99	0.0108588049188256
5.995	0.0105676399543881
6	0.0102880550548434
6.005	0.0100856134667993
6.01	0.00991926062852144
6.015	0.00977818667888641
6.02	0.00975700933486223
6.025	0.009762242436409
6.03	0.00986329559236765
6.035	0.0100874174386263
6.04	0.0102772368118167
6.045	0.0103395562618971
6.05	0.0102073661983013
6.055	0.00995385926216841
6.06	0.00975402910262346
6.065	0.00960508547723293
6.07	0.00959846191108227
6.075	0.00977270025759935
6.08	0.0100306551903486
6.085	0.0102767227217555
6.09	0.0104967895895243
6.095	0.010605800896883
6.1	0.0105077149346471
6.105	0.0102619212120771
6.11	0.0100437253713608
6.115	0.0100168259814382
6.12	0.0100579774007201
6.125	0.0101179508492351
6.13	0.0100978817790747
6.135	0.01009292434901
6.14	0.0101096611469984
6.145	0.0100353546440601
6.15	0.00964335445314646
6.155	0.00907641556113958
6.16	0.0085614463314414
6.165	0.00823020190000534
6.17	0.00798435602337122
6.175	0.00781534984707832
6.18	0.00765695376321673
6.185	0.00760183203965425
6.19	0.00758109241724014
6.195	0.00751272076740861
6.2	0.00735177332535386
6.205	0.00716693978756666
6.21	0.00699886353686452
6.215	0.00680765602737665
6.22	0.00655180728062987
6.225	0.00627356069162488
6.23	0.00607006903737783
6.235	0.0058691268786788
6.24	0.00570490723475814
6.245	0.00563035253435373
6.25	0.00557102262973785
6.255	0.0054809064604342
6.26	0.00527524389326572
6.265	0.00507678836584091
6.27	0.00498370174318552
6.275	0.00493803666904569
6.28	0.00493874168023467
6.285	0.00495094293728471
6.29	0.00495285959914327
6.295	0.00482061505317688
6.3	0.00458538113161922
6.305	0.00440568197518587
6.31	0.00426025502383709
6.315	0.0041605425067246
6.32	0.00407357001677155
6.325	0.0040402770973742
6.33	0.00398252904415131
6.335	0.00399090768769383
6.34	0.00402168836444616
6.345	0.00407710345461965
6.35	0.00401752907782793
6.355	0.00374567368999124
6.36	0.00337971444241703
6.365	0.00305227562785149
6.37	0.00286416197195649
6.375	0.0028390814550221
6.38	0.00296375877223909
6.385	0.0032370314002037
6.39	0.00349899870343506
6.395	0.00361010967753828
6.4	0.00359330466017127
6.405	0.00354695040732622
6.41	0.00351045979186893
6.415	0.00356298079714179
6.42	0.00367974606342614
6.425	0.00373353832401335
6.43	0.00379412993788719
6.435	0.00383933051489294
6.44	0.00393188092857599
6.445	0.00403479300439358
6.45	0.00410772580653429
6.455	0.0041363132186234
6.46	0.00424969522282481
6.465	0.00449301023036242
6.47	0.00478715822100639
6.475	0.00506046041846275
6.48	0.00526238093152642
6.485	0.00536019401624799
6.49	0.00537923071533442
6.495	0.00543196126818657
6.5	0.00543081481009722
6.505	0.00530803017318249
6.51	0.00501169636845589
6.515	0.00475957291200757
6.52	0.00464087584987283
6.525	0.00464889034628868
6.53	0.00459293508902192
6.535	0.00448204576969147
6.54	0.00447126571089029
6.545	0.00463306764140725
6.55	0.00492999656125903
6.555	0.00518484227359295
6.56	0.00538509991019964
6.565	0.00542015722021461
6.57	0.00516634294763207
6.575	0.00473926449194551
6.58	0.00423065293580294
6.585	0.00378745002672076
6.59	0.00347402901388705
6.595	0.00320936599746346
6.6	0.00306750903837383
6.605	0.00300737330690026
6.61	0.00293386285193264
6.615	0.00283878692425787
6.62	0.00283925607800484
6.625	0.00278910482302308
6.63	0.0026787871029228
6.635	0.00256827543489635
6.64	0.00255345948971808
6.645	0.00250403350219131
6.65	0.00229705404490232
6.655	0.00191806722432375
6.66	0.00156780111137778
6.665	0.00135633756872267
6.67	0.00115277338773012
6.675	0.000910219911020249
6.68	0.000720673357136548
6.685	0.000546441064216197
6.69	0.000288950453978032
6.695	5.05760181113146e-05
6.7	4.05799801228568e-06
6.705	5.31959085492417e-05
6.71	0.00012035188410664
6.715	0.000146772086736746
6.72	0.000174472224898636
6.725	0.000202332070330158
6.73	0.000301108229905367
6.735	0.000428907456807792
6.74	0.000726006634067744
6.745	0.00110595405567437
6.75	0.00129975622985512
6.755	0.00134396844077855
6.76	0.00125176855362952
6.765	0.000995314214378595
6.77	0.000690383312758058
6.775	0.000473984575364739
6.78	0.00038544595008716
6.785	0.000306333939079195
6.79	0.000125536054838449
6.795	-3.40331607731059e-05
6.8	-0.000291228760033846
6.805	-0.000662839505821466
6.81	-0.00105506717227399
6.815	-0.00131359999068081
6.82	-0.00138362229336053
6.825	-0.0013161808019504
6.83	-0.00112765876110643
6.835	-0.000880535168107599
6.84	-0.000769505393691361
6.845	-0.000803847447969019
6.85	-0.000946010288316756
6.855	-0.00111434317659587
6.86	-0.00127414404414594
6.865	-0.00136942265089601
6.87	-0.00140696333255619
6.875	-0.00146291614510119
6.88	-0.00171977328136563
6.885	-0.0020861818920821
6.89	-0.00243098614737391
6.895	-0.00256041972897947
6.9	-0.00248906714841723
6.905	-0.00237479875795543
6.91	-0.00241817277856171
6.915	-0.00262338924221694
6.92	-0.00302185514010489
6.925	-0.0034260677639395
6.93	-0.0038178232498467
6.935	-0.00424986239522696
6.94	-0.00457409676164389
6.945	-0.00481216888874769
6.95	-0.00500862253829837
6.955	-0.00534225208684802
6.96	-0.00562112126499414
6.965	-0.00573029881343246
6.97	-0.00566543778404593
6.975	-0.00557078467682004
6.98	-0.00544062117114663
6.985	-0.00538859190419316
6.99	-0.00531769311055541
6.995	-0.00523845152929425
7	-0.00517318909987807
7.005	-0.00522348564118147
7.01	-0.00530849536880851
7.015	-0.00532046752050519
7.02	-0.00521628744900227
7.025	-0.00511379819363356
7.03	-0.00502608297392726
7.035	-0.00506722833961248
7.04	-0.0052105518989265
7.045	-0.00535643612965941
7.05	-0.00543966563418508
7.055	-0.00551013788208365
7.06	-0.0056077279150486
7.065	-0.00583525840193033
7.07	-0.00608366820961237
7.075	-0.00612046802416444
7.08	-0.00607139710336924
7.085	-0.00600117258727551
7.09	-0.00593391759321094
7.095	-0.00581195158883929
7.1	-0.00568405538797379
7.105	-0.00561959436163306
7.11	-0.00565184000879526
7.115	-0.00581642892211676
7.12	-0.00607006484642625
7.125	-0.00634252373129129
7.13	-0.00650843046605587
7.135	-0.00664109596982598
7.14	-0.00683016004040837
7.145	-0.00702594546601176
7.15	-0.00708675431087613
7.155	-0.00697389617562294
7.16	-0.00687086675316095
7.165	-0.00688787270337343
7.17	-0.00700163003057241
7.175	-0.0072086681611836
7.18	-0.0074469456449151
7.185	-0.00760939065366983
7.19	-0.00750928558409214
7.195	-0.00721420533955097
7.2	-0.00693306280300021
7.205	-0.00686689093708992
7.21	-0.0068405894562602
7.215	-0.00685492297634482
7.22	-0.00697238743305206
7.225	-0.00730224885046482
7.23	-0.00774566596373916
7.235	-0.00818588025867939
7.24	-0.00863414071500301
7.245	-0.0090378150343895
7.25	-0.00940202549099922
7.255	-0.00959836319088936
7.26	-0.00973566900938749
7.265	-0.00980409514158964
7.27	-0.00992803275585175
7.275	-0.0100000519305468
7.28	-0.0101110879331827
7.285	-0.0101333139464259
7.29	-0.0101244272664189
7.295	-0.0100609483197331
7.3	-0.0100758010521531
7.305	-0.0101859793066978
7.31	-0.0103013357147574
7.315	-0.0104096429422498
7.32	-0.0104487827047706
7.325	-0.0104623874649405
7.33	-0.0104862535372376
7.335	-0.0104607855901122
7.34	-0.0105334110558033
7.345	-0.0106560047715902
7.35	-0.0107833370566368
7.355	-0.0108340224251151
7.36	-0.0108400825411081
7.365	-0.0108497058972716
7.37	-0.0108425924554467
7.375	-0.0107418596744537
7.38	-0.0104526663199067
7.385	-0.010270856320858
7.39	-0.0100534129887819
7.395	-0.00984106585383415
7.4	-0.00958054885268211
7.405	-0.00937684345990419
7.41	-0.00916719250380993
7.415	-0.00868109334260225
7.42	-0.00800081342458725
7.425	-0.00734202843159437
7.43	-0.00672451313585043
7.435	-0.00618063099682331
7.44	-0.00569604942575097
7.445	-0.00521118193864822
7.45	-0.00480839237570763
7.455	-0.00444952212274075
7.46	-0.00397865427657962
7.465	-0.00341992499306798
7.47	-0.00283726886846125
7.475	-0.00235148775391281
7.48	-0.001862041070126
7.485	-0.00149003695696592
7.49	-0.0012291946914047
7.495	-0.00107392366044223
7.5	-0.000985713093541563
7.505	-0.000993964495137334
7.51	-0.00107925897464156
7.515	-0.00112686539068818
7.52	-0.00111363956239074
7.525	-0.000992604647763073
7.53	-0.000810880039352924
7.535	-0.000627476256340742
7.54	-0.000534096150659025
7.545	-0.000488195626530796
7.55	-0.000480869523016736
7.555	-0.000276416540145874
7.56	-0.000174807864823379
7.565	-0.000195885542780161
7.57	-0.00036196451401338
7.575	-0.000482826639199629
7.58	-0.00058644765522331
7.585	-0.000746878155041486
7.59	-0.000930197944398969
7.595	-0.00101458316203207
7.6	-0.0010163658298552
7.605	-0.00103912025224417
7.61	-0.00112029130104929
7.615	-0.000425845617428422
7.62	0.000963985454291105
7.625	0.00271933386102319
7.63	0.00461706425994635
7.635	0.00662272749468684
7.64	0.0086992159485817
7.645	0.0107081541791558
7.65	0.0124852983281016
7.655	0.0139309111982584
7.66	0.0150940269231796
7.665	0.0159868411719799
7.67	0.0167523771524429
7.675	0.0175273548811674
7.68	0.0182541906833649
7.685	0.018991906195879
7.69	0.0196438934653997
7.695	0.0202990565448999
7.7	0.0208337735384703
7.705	0.0213686004281044
7.71	0.0218429174274206
7.715	0.0221263207495213
7.72	0.0221322868019342
7.725	0.0219278633594513
7.73	0.0216858312487602
7.735	0.0214968007057905
7.74	0.0211955197155476
7.745	0.0207293145358562
7.75	0.0201095268130302
7.755	0.0194976665079594
7.76	0.0189731884747744
7.765	0.0183833967894316
7.77	0.0177468471229076
7.775	0.0172200351953506
7.78	0.0169013049453497
7.785	0.0165984630584717
7.79	0.0162144843488932
7.795	0.0157612040638924
7.8	0.0152913816273212
7.805	0.0147877130657434
7.81	0.0142094101756811
7.815	0.0141540672630072
7.82	0.014657462015748
7.825	0.0155209954828024
7.83	0.0164507981389761
7.835	0.0173155181109905
7.84	0.018109392374754
7.845	0.0187143571674824
7.85	0.0192192532122135
7.855	0.0196688193827868
7.86	0.0199891123920679
7.865	0.0201530698686838
7.87	0.0201360881328583
7.875	0.0199311729520559
7.88	0.0196201745420694
7.885	0.019272493198514
7.89	0.0187983624637127
7.895	0.0181585364043713
7.9	0.0173900946974754
7.905	0.0166815984994173
7.91	0.0161921456456184
7.915	0.0158097259700298
7.92	0.0152612123638391
7.925	0.0144988000392914
7.93	0.0136733762919903
7.935	0.0128461234271526
7.94	0.0119485454633832
7.945	0.011064856313169
7.95	0.0102366656064987
7.955	0.00946012325584888
7.96	0.00858184229582548
7.965	0.00748591311275959
7.97	0.00622763438150287
7.975	0.00499501591548324
7.98	0.00396834220737219
7.985	0.0030288805719465
7.99	0.00199332041665912
7.995	0.000845848233439028
8	-0.000375341507606208
8.005	-0.00175116816535592
8.01	-0.00334569718688726
8.015	-0.00429524155333638
8.02	-0.00468678586184978
8.025	-0.00467797368764877
8.03	-0.004582938272506
8.035	-0.0044719772413373
8.04	-0.00441710418090224
8.045	-0.00448622368276119
8.05	-0.00472231302410364
8.055	-0.00508239027112722
8.06	-0.00552624417468905
8.065	-0.00612043309956789
8.07	-0.00686588138341904
8.075	-0.00763735175132751
8.08	-0.00832540541887283
8.085	-0.00892052706331015
8.09	-0.00964008364826441
8.095	-0.0104375537484884
8.1	-0.0114277647808194
8.105	-0.012483230791986
8.11	-0.0135709885507822
8.115	-0.014566664583981
8.12	-0.0154239190742373
8.125	-0.0163457971066236
8.13	-0.017490565776825
8.135	-0.0188229251652956
8.14	-0.020260151475668
8.145	-0.0216999761760235
8.15	-0.023057883605361
8.155	-0.0243607070297003
8.16	-0.0257953554391861
8.165	-0.0273689217865467
8.17	-0.0289263837039471
8.175	-0.0303152073174715
8.18	-0.0316353850066662
8.185	-0.0331011600792408
8.19	-0.0346838161349297
8.195	-0.0361564382910728
8.2	-0.0374745018780231
8.205	-0.0388443470001221
8.21	-0.0403915420174599
8.215	-0.0415854379534721
8.22	-0.0425393134355545
8.225	-0.0431879349052906
8.23	-0.0436656661331654
8.235	-0.0440915748476982
8.24	-0.0446155928075314
8.245	-0.0452572032809258
8.25	-0.0460986420512199
8.255	-0.0471012070775032
8.26	-0.0482156276702881
8.265	-0.0493309013545513
8.27	-0.0506106242537498
8.275	-0.0519939139485359
8.28	-0.0533557422459126
8.285	-0.0546867437660694
8.29	-0.0560165904462337
8.295	-0.0573248155415058
8.3	-0.0585967637598515
8.305	-0.0598386414349079
8.31	-0.0611227713525295
8.315	-0.0624578073620796
8.32	-0.0638693943619728
8.325	-0.0652891248464584
8.33	-0.0666705742478371
8.335	-0.0680004581809044
8.34	-0.069349005818367
8.345	-0.0707688257098198
8.35	-0.0723138153553009
8.355	-0.074071004986763
8.36	-0.075928695499897
8.365	-0.077691525220871
8.37	-0.079294741153717
8.375	-0.0807779431343079
8.38	-0.0823107659816742
8.385	-0.0839598178863525
8.39	-0.0855982378125191
8.395	-0.0870435312390327
8.4	-0.0883642360568047
8.405	-0.0897034108638763
8.41	-0.0910810604691505
8.415	-0.0921997725963593
8.42	-0.0930823385715485
8.425	-0.0937378108501434
8.43	-0.0942505300045013
8.435	-0.0947747975587845
8.44	-0.095501184463501
8.445	-0.0963397622108459
8.45	-0.0970821157097816
8.455	-0.0975979119539261
8.46	-0.0980290845036507
8.465	-0.0986387059092522
8.47	-0.0994337350130081
8.475	-0.100328870117664
8.48	-0.101372368633747
8.485	-0.102541141211987
8.49	-0.103788673877716
8.495	-0.105058588087559
8.5	-0.106332145631313
8.505	-0.107561834156513
8.51	-0.108768351376057
8.515	-0.109861984848976
8.52	-0.110898546874523
8.525	-0.111864067614079
8.53	-0.112880565226078
8.535	-0.113920107483864
8.54	-0.115080527961254
8.545	-0.116214081645012
8.55	-0.117258742451668
8.555	-0.118359997868538
8.56	-0.119541190564632
8.565	-0.120778232812881
8.57	-0.122048161923885
8.575	-0.123464271426201
8.58	-0.124765336513519
8.585	-0.12580418586731
8.59	-0.126766175031662
8.595	-0.127894639968872
8.6	-0.129179358482361
8.605	-0.130470618605614
8.61	-0.131804555654526
8.615	-0.133339330554008
8.62	-0.134815350174904
8.625	-0.136107191443443
8.63	-0.137246534228325
8.635	-0.138467952609062
8.64	-0.139692947268486
8.645	-0.140878066420555
8.65	-0.141922950744629
8.655	-0.142879500985146
8.66	-0.143845722079277
8.665	-0.144885420799255
8.67	-0.146026685833931
8.675	-0.147342443466187
8.68	-0.148740887641907
8.685	-0.150106951594353
8.69	-0.151231467723846
8.695	-0.152166560292244
8.7	-0.153010308742523
8.705	-0.153921887278557
8.71	-0.154945760965347
8.715	-0.156019613146782
8.72	-0.157149881124496
8.725	-0.15829861164093
8.73	-0.159429877996445
8.735	-0.160398602485657
8.74	-0.161323413252831
8.745	-0.162258684635162
8.75	-0.163213551044464
8.755	-0.164220243692398
8.76	-0.165311589837074
8.765	-0.166305840015411
8.77	-0.167363673448563
8.775	-0.168458133935928
8.78	-0.169569000601768
8.785	-0.170456305146217
8.79	-0.171176418662071
8.795	-0.171766042709351
8.8	-0.172323450446129
8.805	-0.172915026545525
8.81	-0.173644796013832
8.815	-0.174345672130585
8.82	-0.174973681569099
8.825	-0.175451010465622
8.83	-0.175922691822052
8.835	-0.176493927836418
8.84	-0.177100390195847
8.845	-0.177780732512474
8.85	-0.178497970104218
8.855	-0.179258421063423
8.86	-0.179899737238884
8.865	-0.180442348122597
8.87	-0.181093707680702
8.875	-0.181872650980949
8.88	-0.182711943984032
8.885	-0.183580830693245
8.89	-0.184424594044685
8.895	-0.185220539569855
8.9	-0.185920372605324
8.905	-0.186558440327644
8.91	-0.187200292944908
8.915	-0.187898457050323
8.92	-0.188639163970947
8.925	-0.18932694196701
8.93	-0.190073728561401
8.935	-0.190860629081726
8.94	-0.191627621650696
8.945	-0.19221405684948
8.95	-0.192488566040993
8.955	-0.192598521709442
8.96	-0.192734345793724
8.965	-0.192899271845818
8.97	-0.193063318729401
8.975	-0.193342819809914
8.98	-0.193684041500092
8.985	-0.194065630435944
8.99	-0.194424450397491
8.995	-0.194739833474159
9	-0.195032209157944
9.005	-0.19528417289257
9.01	-0.195589974522591
9.015	-0.19594319164753
9.02	-0.1963210105896
9.025	-0.196729853749275
9.03	-0.197181969881058
9.035	-0.197692289948463
9.04	-0.198217138648033
9.045	-0.198664903640747
9.05	-0.19903290271759
9.055	-0.199391782283783
9.06	-0.19976107776165
9.065	-0.200144603848457
9.07	-0.200640276074409
9.075	-0.201029345393181
9.08	-0.201247528195381
9.085	-0.201315566897392
9.09	-0.201420441269875
9.095	-0.201573938131332
9.1	-0.201695308089256
9.105	-0.201820075511932
9.11	-0.201997190713882
9.115	-0.202287539839745
9.12	-0.202500596642494
9.125	-0.202635213732719
9.13	-0.202776998281479
9.135	-0.202968955039978
9.14	-0.203171536326408
9.145	-0.203434854745865
9.15	-0.203705742955208
9.155	-0.203968808054924
9.16	-0.204186230897903
9.165	-0.204365774989128
9.17	-0.204557299613953
9.175	-0.204788655042648
9.18	-0.205032333731651
9.185	-0.205269426107407
9.19	-0.205506727099419
9.195	-0.205723062157631
9.2	-0.205889940261841
9.205	-0.206009909510612
9.21	-0.206085354089737
9.215	-0.20626226067543
9.22	-0.206552132964134
9.225	-0.206987857818604
9.23	-0.207506030797958
9.235	-0.207885131239891
9.24	-0.208164736628532
9.245	-0.208454921841621
9.25	-0.208782553672791
9.255	-0.209076583385468
9.26	-0.209321171045303
9.265	-0.209566712379456
9.27	-0.209874331951141
9.275	-0.210208609700203
9.28	-0.210383847355843
9.285	-0.210328966379166
9.29	-0.21012556552887
9.295	-0.209981262683868
9.3	-0.209867030382156
9.305	-0.209822535514832
9.31	-0.209824055433273
9.315	-0.209893822669983
9.32	-0.209952980279922
9.325	-0.209969788789749
9.33	-0.210056662559509
9.335	-0.210250988602638
9.34	-0.210387870669365
9.345	-0.210452392697334
9.35	-0.210552081465721
9.355	-0.210649773478508
9.36	-0.210650116205215
9.365	-0.210607290267944
9.37	-0.210615620017052
9.375	-0.210615396499634
9.38	-0.210475921630859
9.385	-0.210347607731819
9.39	-0.210253462195396
9.395	-0.210138410329819
9.4	-0.209933325648308
9.405	-0.209744319319725
9.41	-0.209594070911407
9.415	-0.209811896085739
9.42	-0.210239335894585
9.425	-0.210831835865974
9.43	-0.211539313197136
9.435	-0.212235569953918
9.44	-0.212661266326904
9.445	-0.212972089648247
9.45	-0.21326844394207
9.455	-0.213558062911034
9.46	-0.213829413056374
9.465	-0.21404692530632
9.47	-0.214269071817398
9.475	-0.214543029665947
9.48	-0.214697316288948
9.485	-0.214695423841476
9.49	-0.214575305581093
9.495	-0.21440078318119
9.5	-0.21425549685955
9.505	-0.214170068502426
9.51	-0.214060485363007
9.515	-0.213883385062218
9.52	-0.213705807924271
9.525	-0.213682770729065
9.53	-0.213887095451355
9.535	-0.214256078004837
9.54	-0.214610427618027
9.545	-0.214739367365837
9.55	-0.214602798223495
9.555	-0.21431328356266
9.56	-0.214043453335762
9.565	-0.213718727231026
9.57	-0.213427871465683
9.575	-0.213114768266678
9.58	-0.212824612855911
9.585	-0.212522730231285
9.59	-0.212207660079002
9.595	-0.211832821369171
9.6	-0.211495503783226
9.605	-0.211290761828423
9.61	-0.211221978068352
9.615	-0.211172014474869
9.62	-0.211082622408867
9.625	-0.211016550660133
9.63	-0.211026936769485
9.635	-0.211005821824074
9.64	-0.210925027728081
9.645	-0.210753694176674
9.65	-0.210450991988182
9.655	-0.210030183196068
9.66	-0.209749042987823
9.665	-0.209692731499672
9.67	-0.209696605801582
9.675	-0.209702119231224
9.68	-0.209707006812096
9.685	-0.20964577794075
9.69	-0.209389850497246
9.695	-0.209113106131554
9.7	-0.20880988240242
9.705	-0.208520889282227
9.71	-0.208214342594147
9.715	-0.207956373691559
9.72	-0.207872301340103
9.725	-0.207851350307465
9.73	-0.207740530371666
9.735	-0.207594230771065
9.74	-0.207314714789391
9.745	-0.206894993782043
9.75	-0.20630669593811
9.755	-0.205709412693977
9.76	-0.205252349376678
9.765	-0.204930812120438
9.77	-0.204703345894814
9.775	-0.204500526189804
9.78	-0.204201117157936
9.785	-0.20387165248394
9.79	-0.203512579202652
9.795	-0.203056022524834
9.8	-0.202543094754219
9.805	-0.202055901288986
9.81	-0.201562166213989
9.815	-0.20134973526001
9.82	-0.201398760080338
9.825	-0.201568022370338
9.83	-0.201723605394363
9.835	-0.201814249157906
9.84	-0.201952442526817
9.845	-0.202243268489838
9.85	-0.202524751424789
9.855	-0.202674135565758
9.86	-0.20275154709816
9.865	-0.202856332063675
9.87	-0.202975675463676
9.875	-0.203049674630165
9.88	-0.202995464205742
9.885	-0.202915459871292
9.89	-0.202783793210983
9.895	-0.202678710222244
9.9	-0.20252850651741
9.905	-0.202261820435524
9.91	-0.20196296274662
9.915	-0.201639279723167
9.92	-0.201303765177727
9.925	-0.20088954269886
9.93	-0.200569838285446
9.935	-0.20032824575901
9.94	-0.200071215629578
9.945	-0.199834674596786
9.95	-0.199661210179329
9.955	-0.199427247047424
9.96	-0.199134260416031
9.965	-0.198841914534569
9.97	-0.198529824614525
9.975	-0.198122218251228
9.98	-0.197665065526962
9.985	-0.197198703885078
9.99	-0.196754306554794
9.995	-0.196339696645737
10	-0.195815101265907
10.005	-0.195116698741913
10.01	-0.194385677576065
10.015	-0.193785279989243
10.02	-0.193413034081459
10.025	-0.193196102976799
10.03	-0.193141475319862
10.035	-0.193027436733246
10.04	-0.192725732922554
10.045	-0.192551672458649
10.05	-0.192583218216896
10.055	-0.192663252353668
10.06	-0.192540735006332
10.065	-0.192290335893631
10.07	-0.191984996199608
10.075	-0.191669717431068
10.08	-0.191385611891747
10.085	-0.191116541624069
10.09	-0.190858945250511
10.095	-0.190691605210304
10.1	-0.1905148178339
10.105	-0.190335124731064
10.11	-0.190093606710434
10.115	-0.189747244119644
10.12	-0.18929585814476
10.125	-0.188713997602463
10.13	-0.187968224287033
10.135	-0.187084808945656
10.14	-0.186212942004204
10.145	-0.185521885752678
10.15	-0.185004994273186
10.155	-0.184520378708839
10.16	-0.184074074029922
10.165	-0.183718055486679
10.17	-0.183433547616005
10.175	-0.183102533221245
10.18	-0.182787418365479
10.185	-0.182612419128418
10.19	-0.182490676641464
10.195	-0.182350054383278
10.2	-0.182083532214165
10.205	-0.181645423173904
10.21	-0.181131884455681
10.215	-0.180705577135086
10.22	-0.180457159876823
10.225	-0.180336654186249
10.23	-0.180315643548965
10.235	-0.180205315351486
10.24	-0.179917067289352
10.245	-0.17952087521553
10.25	-0.179183125495911
10.255	-0.178935840725899
10.26	-0.178673282265663
10.265	-0.178292751312256
10.27	-0.177966713905334
10.275	-0.177696272730827
10.28	-0.177452430129051
10.285	-0.177174344658852
10.29	-0.176972046494484
10.295	-0.176928952336311
10.3	-0.176931411027908
10.305	-0.176826044917107
10.31	-0.176656886935234
10.315	-0.176368445158005
10.32	-0.176104739308357
10.325	-0.175789415836334
10.33	-0.175519853830338
10.335	-0.175265416502953
10.34	-0.17494198679924
10.345	-0.174562811851501
10.35	-0.174133867025375
10.355	-0.173656448721886
10.36	-0.173196956515312
10.365	-0.172747641801834
10.37	-0.172317683696747
10.375	-0.171887472271919
10.38	-0.171475753188133
10.385	-0.171072751283646
10.39	-0.170743957161903
10.395	-0.170433312654495
10.4	-0.169955715537071
10.405	-0.169321402907372
10.41	-0.16860094666481
10.415	-0.168002426624298
10.42	-0.167557209730148
10.425	-0.167216449975967
10.43	-0.166968435049057
10.435	-0.166799888014793
10.44	-0.166623994708061
10.445	-0.166426062583923
10.45	-0.166255503892899
10.455	-0.166043266654015
10.46	-0.165791779756546
10.465	-0.165542930364609
10.47	-0.1653011739254
10.475	-0.16509310901165
10.48	-0.164777263998985
10.485	-0.164354279637337
10.49	-0.163857698440552
10.495	-0.163395658135414
10.5	-0.163143798708916
10.505	-0.162988111376762
10.51	-0.163004189729691
10.515	-0.163072809576988
10.52	-0.16316682100296
10.525	-0.163233578205109
10.53	-0.163182824850082
10.535	-0.162971526384354
10.54	-0.162750273942947
10.545	-0.162492170929909
10.55	-0.162210434675217
10.555	-0.161883860826492
10.56	-0.161634102463722
10.565	-0.16153421998024
10.57	-0.161615073680878
10.575	-0.161724984645844
10.58	-0.16174478828907
10.585	-0.161628127098083
10.59	-0.161490440368652
10.595	-0.161263570189476
10.6	-0.161028131842613
10.605	-0.160684391856194
10.61	-0.160326957702637
10.615	-0.1600471585989
10.62	-0.159813851118088
10.625	-0.159559160470963
10.63	-0.159217461943626
10.635	-0.158785536885262
10.64	-0.158313691616058
10.645	-0.157888650894165
10.65	-0.15747757256031
10.655	-0.157062888145447
10.66	-0.15671218931675
10.665	-0.156409204006195
10.67	-0.156121432781219
10.675	-0.155781239271164
10.68	-0.15536841750145
10.685	-0.155035600066185
10.69	-0.154786691069603
10.695	-0.154572069644928
10.7	-0.154306426644325
10.705	-0.154033109545708
10.71	-0.153864488005638
10.715	-0.153817012906075
10.72	-0.153654679656029
10.725	-0.153387919068336
10.73	-0.153173372149467
10.735	-0.153004497289658
10.74	-0.152816474437714
10.745	-0.152678772807121
10.75	-0.152581542730331
10.755	-0.152453854680061
10.76	-0.152284234762192
10.765	-0.152187183499336
10.77	-0.152253150939941
10.775	-0.152260288596153
10.78	-0.15229207277298
10.785	-0.152329638600349
10.79	-0.152434498071671
10.795	-0.152672901749611
10.8	-0.152907967567444
10.805	-0.153030291199684
10.81	-0.152928411960602
10.815	-0.152712449431419
10.82	-0.152588427066803
10.825	-0.152533248066902
10.83	-0.152548268437386
10.835	-0.152550399303436
10.84	-0.152593165636063
10.845	-0.152590870857239
10.85	-0.15255780518055
10.855	-0.152553245425224
10.86	-0.152670949697495
10.865	-0.152828589081764
10.87	-0.152826815843582
10.875	-0.152705863118172
10.88	-0.152654990553856
10.885	-0.152730375528336
10.89	-0.152854189276695
10.895	-0.15285162627697
10.9	-0.152907580137253
10.905	-0.15307629108429
10.91	-0.153302252292633
10.915	-0.153485730290413
10.92	-0.153472781181335
10.925	-0.153341516852379
10.93	-0.15315654873848
10.935	-0.153037026524544
10.94	-0.153000891208649
10.945	-0.152954429388046
10.95	-0.152807861566544
10.955	-0.152641758322716
10.96	-0.152447685599327
10.965	-0.152250021696091
10.97	-0.151978716254234
10.975	-0.151716977357864
10.98	-0.151575788855553
10.985	-0.151481419801712
10.99	-0.151467218995094
10.995	-0.151509135961533
11	-0.151527240872383
11.005	-0.151502966880798
11.01	-0.151619717478752
11.015	-0.151724517345428
11.02	-0.151674792170525
11.025	-0.151379972696304
11.03	-0.150877714157104
11.035	-0.150368422269821
11.04	-0.149966850876808
11.045	-0.149666473269463
11.05	-0.149380207061768
11.055	-0.149199768900871
11.06	-0.149055868387222
11.065	-0.148884207010269
11.07	-0.148685827851295
11.075	-0.148636028170586
11.08	-0.148607864975929
11.085	-0.148491680622101
11.09	-0.148264542222023
11.095	-0.148014932870865
11.1	-0.147807985544205
11.105	-0.147666230797768
11.11	-0.147558271884918
11.115	-0.147467970848083
11.12	-0.147335812449455
11.125	-0.147272646427155
11.13	-0.14733612537384
11.135	-0.147536262869835
11.14	-0.147803351283073
11.145	-0.14799876511097
11.15	-0.148084238171577
11.155	-0.148075520992279
11.16	-0.1480543166399
11.165	-0.147995829582214
11.17	-0.14796108007431
11.175	-0.147993072867393
11.18	-0.148094490170479
11.185	-0.148250117897987
11.19	-0.148491784930229
11.195	-0.148781165480614
11.2	-0.149028152227402
11.205	-0.14908766746521
11.21	-0.14906308054924
11.215	-0.149159178137779
11.22	-0.149414882063866
11.225	-0.149590983986855
11.23	-0.149657428264618
11.235	-0.149702280759811
11.24	-0.14992581307888
11.245	-0.150228157639503
11.25	-0.15048560500145
11.255	-0.15064400434494
11.26	-0.150714710354805
11.265	-0.150796830654144
11.27	-0.151007130742073
11.275	-0.151275873184204
11.28	-0.15151584148407
11.285	-0.15172415971756
11.29	-0.151941299438477
11.295	-0.152290210127831
11.3	-0.152675911784172
11.305	-0.153022840619087
11.31	-0.1531613022089
11.315	-0.153173416852951
11.32	-0.153147384524345
11.325	-0.153207421302795
11.33	-0.153277710080147
11.335	-0.153406158089638
11.34	-0.153503194451332
11.345	-0.153650745749474
11.35	-0.153799921274185
11.355	-0.153961464762688
11.36	-0.154039844870567
11.365	-0.154015228152275
11.37	-0.153816282749176
11.375	-0.153654515743256
11.38	-0.153652176260948
11.385	-0.153834477066994
11.39	-0.154042661190033
11.395	-0.154137521982193
11.4	-0.154217749834061
11.405	-0.154263466596603
11.41	-0.154561877250671
11.415	-0.154887557029724
11.42	-0.15514674782753
11.425	-0.155220836400986
11.43	-0.155127957463264
11.435	-0.154943957924843
11.44	-0.154825419187546
11.445	-0.15474534034729
11.45	-0.154712304472923
11.455	-0.154665723443031
11.46	-0.154675021767616
11.465	-0.154791966080666
11.47	-0.154920533299446
11.475	-0.155066221952438
11.48	-0.155089646577835
11.485	-0.15498848259449
11.49	-0.154835671186447
11.495	-0.154748171567917
11.5	-0.154686227440834
11.505	-0.154615551233292
11.51	-0.154587373137474
11.515	-0.154509305953979
11.52	-0.154424622654915
11.525	-0.154413729906082
11.53	-0.154528349637985
11.535	-0.154717937111855
11.54	-0.154890269041061
11.545	-0.154984876513481
11.55	-0.155043691396713
11.555	-0.15523262321949
11.56	-0.155469298362732
11.565	-0.155752778053284
11.57	-0.156056895852089
11.575	-0.156239822506905
11.58	-0.156321585178375
11.585	-0.15641088783741
11.59	-0.156605735421181
11.595	-0.156910732388496
11.6	-0.157334044575691
11.605	-0.157717749476433
11.61	-0.15792852640152
11.615	-0.157930999994278
11.62	-0.157832711935043
11.625	-0.157700508832932
11.63	-0.157467871904373
11.635	-0.157275259494781
11.64	-0.157133296132088
11.645	-0.157132640480995
11.65	-0.15702311694622
11.655	-0.156856924295425
11.66	-0.156571447849274
11.665	-0.156376212835312
11.67	-0.156309708952904
11.675	-0.156349182128906
11.68	-0.156418964266777
11.685	-0.156434044241905
11.69	-0.156405210494995
11.695	-0.156292214989662
11.7	-0.156123578548431
11.705	-0.155933827161789
11.71	-0.155997425317764
11.715	-0.156365722417831
11.72	-0.156781777739525
11.725	-0.157105132937431
11.73	-0.157360941171646
11.735	-0.157601654529572
11.74	-0.157789707183838
11.745	-0.157886862754822
11.75	-0.15794475376606
11.755	-0.157946690917015
11.76	-0.157991886138916
11.765	-0.158118113875389
11.77	-0.158366113901138
11.775	-0.158588603138924
11.78	-0.158765777945518
11.785	-0.159092485904694
11.79	-0.159528359770775
11.795	-0.159895569086075
11.8	-0.160173684358597
11.805	-0.160416424274445
11.81	-0.160613104701042
11.815	-0.160772889852524
11.82	-0.160892739892006
11.825	-0.161049783229828
11.83	-0.161293923854828
11.835	-0.161465838551521
11.84	-0.161607459187508
11.845	-0.161793887615204
11.85	-0.162059172987938
11.855	-0.162331953644753
11.86	-0.162582218647003
11.865	-0.16292043030262
11.87	-0.163298383355141
11.875	-0.163709625601768
11.88	-0.164184123277664
11.885	-0.164771437644958
11.89	-0.165343314409256
11.895	-0.165900215506554
11.9	-0.166250109672546
11.905	-0.166384845972061
11.91	-0.166308164596558
11.915	-0.166220128536224
11.92	-0.166252836585045
11.925	-0.166416436433792
11.93	-0.166688904166222
11.935	-0.167034044861794
11.94	-0.167385295033455
11.945	-0.167636141180992
11.95	-0.16788986325264
11.955	-0.168259873986244
11.96	-0.168810203671455
11.965	-0.169312790036201
11.97	-0.169710755348206
11.975	-0.169969081878662
11.98	-0.170148074626923
11.985	-0.170304238796234
11.99	-0.170398280024529
11.995	-0.170494824647903
12	-0.170643001794815
12.005	-0.170845180749893
12.01	-0.171036466956139
12.015	-0.17126290500164
12.02	-0.171404734253883
12.025	-0.171501576900482
12.03	-0.171654134988785
12.035	-0.171975314617157
12.04	-0.172323033213615
12.045	-0.172606229782104
12.05	-0.172955632209778
12.055	-0.173373743891716
12.06	-0.173730239272118
12.065	-0.173900306224823
12.07	-0.173942074179649
12.075	-0.174029096961021
12.08	-0.174205183982849
12.085	-0.174341201782227
12.09	-0.174437120556831
12.095	-0.174605205655098
12.1	-0.174759849905968
12.105	-0.174822494387627
12.11	-0.174906581640244
12.115	-0.175064623355865
12.12	-0.175286918878555
12.125	-0.175477549433708
12.13	-0.175544947385788
12.135	-0.175505101680756
12.14	-0.175494626164436
12.145	-0.175542086362839
12.15	-0.175592720508575
12.155	-0.175681501626968
12.16	-0.175765857100487
12.165	-0.175809979438782
12.17	-0.175712063908577
12.175	-0.175492599606514
12.18	-0.175247013568878
12.185	-0.175144404172897
12.19	-0.175218239426613
12.195	-0.175428867340088
12.2	-0.175666198134422
12.205	-0.175902649760246
12.21	-0.176143482327461
12.215	-0.176290899515152
12.22	-0.176432028412819
12.225	-0.176631256937981
12.23	-0.1768649071455
12.235	-0.177021056413651
12.24	-0.177216053009033
12.245	-0.177423775196075
12.25	-0.177693948149681
12.255	-0.177954867482185
12.26	-0.178244397044182
12.265	-0.17847703397274
12.27	-0.178617000579834
12.275	-0.178740158677101
12.28	-0.178873673081398
12.285	-0.179118424654007
12.29	-0.179369807243347
12.295	-0.179554998874664
12.3	-0.179739773273468
12.305	-0.179992094635963
12.31	-0.18030221760273
12.315	-0.18063847720623
12.32	-0.180861532688141
12.325	-0.180932551622391
12.33	-0.180841162800789
12.335	-0.180756628513336
12.34	-0.180857211351395
12.345	-0.181116804480553
12.35	-0.181457191705704
12.355	-0.181891456246376
12.36	-0.182334899902344
12.365	-0.182658568024635
12.37	-0.182872071862221
12.375	-0.183014437556267
12.38	-0.1830173432827
12.385	-0.182839334011078
12.39	-0.182562261819839
12.395	-0.182376235723495
12.4	-0.182331696152687
12.405	-0.182487651705742
12.41	-0.182617262005806
12.415	-0.182892799377441
12.42	-0.183338269591331
12.425	-0.183926075696945
12.43	-0.184529796242714
12.435	-0.185095250606537
12.44	-0.185525804758072
12.445	-0.185709223151207
12.45	-0.185794278979301
12.455	-0.185946747660637
12.46	-0.186280012130737
12.465	-0.18668121099472
12.47	-0.186950296163559
12.475	-0.18706002831459
12.48	-0.187040835618973
12.485	-0.186830058693886
12.49	-0.186512067914009
12.495	-0.186210229992867
12.5	-0.186005100607872
12.505	-0.185882493853569
12.51	-0.18579338490963
12.515	-0.185650750994682
12.52	-0.185537353157997
12.525	-0.185494884848595
12.53	-0.185539096593857
12.535	-0.185565143823624
12.54	-0.185565307736397
12.545	-0.185593098402023
12.55	-0.185608983039856
12.555	-0.185535296797752
12.56	-0.185267180204391
12.565	-0.184931814670563
12.57	-0.184837117791176
12.575	-0.184939488768578
12.58	-0.184996545314789
12.585	-0.184921413660049
12.59	-0.184796690940857
12.595	-0.18472383916378
12.6	-0.184526398777962
12.605	-0.184294745326042
12.61	-0.18412846326828
12.615	-0.184091925621033
12.62	-0.184226423501968
12.625	-0.184576660394669
12.63	-0.184923648834229
12.635	-0.185225591063499
12.64	-0.185537159442902
12.645	-0.185790047049522
12.65	-0.185872241854668
12.655	-0.185869932174683
12.66	-0.185894221067429
12.665	-0.186026945710182
12.67	-0.186313316226006
12.675	-0.186709135770798
12.68	-0.187040627002716
12.685	-0.187177717685699
12.69	-0.187235817313194
12.695	-0.187312841415405
12.7	-0.187502339482307
12.705	-0.187726557254791
12.71	-0.187877088785172
12.715	-0.18793810904026
12.72	-0.188002347946167
12.725	-0.188033625483513
12.73	-0.188032478094101
12.735	-0.188059628009796
12.74	-0.188173219561577
12.745	-0.188269913196564
12.75	-0.18823167681694
12.755	-0.188078790903091
12.76	-0.18791851401329
12.765	-0.187858492136002
12.77	-0.187748700380325
12.775	-0.187522321939468
12.78	-0.187259763479233
12.785	-0.186908438801765
12.79	-0.186539605259895
12.795	-0.186194106936455
12.8	-0.185913145542145
12.805	-0.185629606246948
12.81	-0.185312941670418
12.815	-0.185106992721558
12.82	-0.184977948665619
12.825	-0.184825465083122
12.83	-0.184644401073456
12.835	-0.184442639350891
12.84	-0.184048727154732
12.845	-0.183638617396355
12.85	-0.183247670531273
12.855	-0.18293508887291
12.86	-0.182677268981934
12.865	-0.182418197393417
12.87	-0.182188972830772
12.875	-0.181993529200554
12.88	-0.181813538074493
12.885	-0.181629002094269
12.89	-0.181382358074188
12.895	-0.18111963570118
12.9	-0.180815145373344
12.905	-0.180538788437843
12.91	-0.180353835225105
12.915	-0.180242538452148
12.92	-0.180062651634216
12.925	-0.17971009016037
12.93	-0.179358139634132
12.935	-0.179175108671188
12.94	-0.179047867655754
12.945	-0.178892180323601
12.95	-0.178643479943275
12.955	-0.178362682461739
12.96	-0.178139269351959
12.965	-0.177922710776329
12.97	-0.177685558795929
12.975	-0.1774742603302
12.98	-0.177297785878181
12.985	-0.177138239145279
12.99	-0.176922336220741
12.995	-0.176697671413422
13	-0.176595687866211
13.005	-0.176508828997612
13.01	-0.176453307271004
13.015	-0.176467821002007
13.02	-0.176515340805054
13.025	-0.176586523652077
13.03	-0.176799044013023
13.035	-0.177007973194122
13.04	-0.177240028977394
13.045	-0.177446454763412
13.05	-0.177518099546432
13.055	-0.177454903721809
13.06	-0.177399754524231
13.065	-0.177460983395576
13.07	-0.177481681108475
13.075	-0.177371934056282
13.08	-0.177180275321007
13.085	-0.177014887332916
13.09	-0.176728442311287
13.095	-0.176418453454971
13.1	-0.176237776875496
13.105	-0.176134034991264
13.11	-0.175930798053741
13.115	-0.175773844122887
13.12	-0.175779178738594
13.125	-0.175801053643227
13.13	-0.175704687833786
13.135	-0.175488844513893
13.14	-0.17519673705101
13.145	-0.175018593668938
13.15	-0.174929708242416
13.155	-0.17492450773716
13.16	-0.174847200512886
13.165	-0.174777448177338
13.17	-0.17476212978363
13.175	-0.17472679913044
13.18	-0.174633324146271
13.185	-0.17440602183342
13.19	-0.173951670527458
13.195	-0.173464745283127
13.2	-0.173014432191849
13.205	-0.172633826732635
13.21	-0.172333419322968
13.215	-0.172116979956627
13.22	-0.171979531645775
13.225	-0.171850234270096
13.23	-0.171665549278259
13.235	-0.171561643481255
13.24	-0.171581104397774
13.245	-0.17164658010006
13.25	-0.171637460589409
13.255	-0.171538010239601
13.26	-0.171322762966156
13.265	-0.171025574207306
13.27	-0.170778304338455
13.275	-0.170584097504616
13.28	-0.170392215251923
13.285	-0.170171082019806
13.29	-0.169969901442528
13.295	-0.169844061136246
13.3	-0.169696420431137
13.305	-0.169423773884773
13.31	-0.168988019227982
13.315	-0.168517395853996
13.32	-0.168188035488129
13.325	-0.167961627244949
13.33	-0.167810887098312
13.335	-0.167652204632759
13.34	-0.16743116080761
13.345	-0.167279064655304
13.35	-0.167163535952568
13.355	-0.166978150606155
13.36	-0.166735768318176
13.365	-0.16640841960907
13.37	-0.166012391448021
13.375	-0.165629476308823
13.38	-0.165420353412628
13.385	-0.165445983409882
13.39	-0.16553783416748
13.395	-0.16559199988842
13.4	-0.165533363819122
13.405	-0.165469750761986
13.41	-0.165358558297157
13.415	-0.165265008807182
13.42	-0.165269434452057
13.425	-0.165314197540283
13.43	-0.165261492133141
13.435	-0.165078669786453
13.44	-0.16481114923954
13.445	-0.164643347263336
13.45	-0.164606377482414
13.455	-0.164668783545494
13.46	-0.164681285619736
13.465	-0.164633601903915
13.47	-0.16454616189003
13.475	-0.164450168609619
13.48	-0.16427019238472
13.485	-0.163920477032661
13.49	-0.163502544164658
13.495	-0.163154989480972
13.5	-0.162862658500671
13.505	-0.162708431482315
13.51	-0.162656337022781
13.515	-0.162639677524567
13.52	-0.162568047642708
13.525	-0.162554174661636
13.53	-0.162669569253922
13.535	-0.162786468863487
13.54	-0.162664413452148
13.545	-0.162308022379875
13.55	-0.161918684840202
13.555	-0.161626219749451
13.56	-0.161377131938934
13.565	-0.161201640963554
13.57	-0.161122918128967
13.575	-0.161079034209251
13.58	-0.160995811223984
13.585	-0.160736560821533
13.59	-0.160383999347687
13.595	-0.160059452056885
13.6	-0.159855335950851
13.605	-0.159812971949577
13.61	-0.159735426306725
13.615	-0.159532308578491
13.62	-0.159143015742302
13.625	-0.158697336912155
13.63	-0.158291310071945
13.635	-0.157965674996376
13.64	-0.15769262611866
13.645	-0.157409563660622
13.65	-0.157097086310387
13.655	-0.156782656908035
13.66	-0.156533241271973
13.665	-0.156459584832191
13.67	-0.156456112861633
13.675	-0.156400471925735
13.68	-0.156331121921539
13.685	-0.156370535492897
13.69	-0.156389996409416
13.695	-0.156282350420952
13.7	-0.156108066439629
13.705	-0.155821904540062
13.71	-0.155463606119156
13.715	-0.155115723609924
13.72	-0.154882743954659
13.725	-0.154714718461037
13.73	-0.154641792178154
13.735	-0.1546590924263
13.74	-0.154654085636139
13.745	-0.154547169804573
13.75	-0.154412403702736
13.755	-0.154322236776352
13.76	-0.154406949877739
13.765	-0.154577568173409
13.77	-0.154696136713028
13.775	-0.15474459528923
13.78	-0.154685005545616
13.785	-0.154570519924164
13.79	-0.154539629817009
13.795	-0.154730647802353
13.8	-0.154978454113007
13.805	-0.155207589268684
13.81	-0.155365899205208
13.815	-0.155438765883446
13.82	-0.155484050512314
13.825	-0.15544930100441
13.83	-0.155317440629005
13.835	-0.15514974296093
13.84	-0.15498223900795
13.845	-0.154763281345367
13.85	-0.154679149389267
13.855	-0.154637798666954
13.86	-0.154577657580376
13.865	-0.154326260089874
13.87	-0.153986722230911
13.875	-0.15374818444252
13.88	-0.153652846813202
13.885	-0.153621003031731
13.89	-0.153519496321678
13.895	-0.153387829661369
13.9	-0.153464272618294
13.905	-0.153640702366829
13.91	-0.153820395469666
13.915	-0.153969347476959
13.92	-0.154022291302681
13.925	-0.154120936989784
13.93	-0.154315739870071
13.935	-0.154564812779427
13.94	-0.154824838042259
13.945	-0.155057936906815
13.95	-0.155319735407829
13.955	-0.155488342046738
13.96	-0.155629098415375
13.965	-0.155804216861725
13.97	-0.155980214476585
13.975	-0.156130760908127
13.98	-0.156199902296066
13.985	-0.156216323375702
13.99	-0.156230539083481
13.995	-0.156224280595779
14	-0.156300410628319
14.005	-0.156488105654716
14.01	-0.156818494200706
14.015	-0.157126322388649
14.02	-0.157386466860771
14.025	-0.15754970908165
14.03	-0.157661303877831
14.035	-0.157757803797722
14.04	-0.157886251807213
14.045	-0.158049866557121
14.05	-0.158200442790985
14.055	-0.15839721262455
14.06	-0.158646464347839
14.065	-0.158827751874924
14.07	-0.158871933817863
14.075	-0.158861190080643
14.08	-0.158879935741425
14.085	-0.158916115760803
14.09	-0.158947288990021
14.095	-0.159097746014595
14.1	-0.159394383430481
14.105	-0.159711301326752
14.11	-0.159949898719788
14.115	-0.160143792629242
14.12	-0.160348147153854
14.125	-0.160468593239784
14.13	-0.160494655370712
14.135	-0.160460531711578
14.14	-0.160528600215912
14.145	-0.160655856132507
14.15	-0.160739868879318
14.155	-0.160776019096375
14.16	-0.161010280251503
14.165	-0.161391898989677
14.17	-0.161823600530624
14.175	-0.162105247378349
14.18	-0.162363082170486
14.185	-0.162511020898819
14.19	-0.162598162889481
14.195	-0.162642523646355
14.2	-0.162635505199432
14.205	-0.162667870521545
14.21	-0.162887245416641
14.215	-0.163417547941208
14.22	-0.163954526185989
14.225	-0.164295136928558
14.23	-0.164368987083435
14.235	-0.16438502073288
14.24	-0.164402142167091
14.245	-0.164575710892677
14.25	-0.164762556552887
14.255	-0.164975836873055
14.26	-0.165153548121452
14.265	-0.165364295244217
14.27	-0.165623441338539
14.275	-0.165944188833237
14.28	-0.166168972849846
14.285	-0.166382625699043
14.29	-0.166654333472252
14.295	-0.166906014084816
14.3	-0.167189687490463
14.305	-0.167464375495911
14.31	-0.167656019330025
14.315	-0.167689621448517
14.32	-0.167657732963562
14.325	-0.167591601610184
14.33	-0.167525425553322
14.335	-0.167454555630684
14.34	-0.167366117238998
14.345	-0.167255714535713
14.35	-0.167134344577789
14.355	-0.16714845597744
14.36	-0.167320534586906
14.365	-0.167711853981018
14.37	-0.168230131268501
14.375	-0.168640568852425
14.38	-0.168872028589249
14.385	-0.168998152017593
14.39	-0.169164627790451
14.395	-0.169382631778717
14.4	-0.169569417834282
14.405	-0.169530898332596
14.41	-0.169286638498306
14.415	-0.169061109423637
14.42	-0.169069349765778
14.425	-0.169300183653831
14.43	-0.169635117053986
14.435	-0.169943317770958
14.44	-0.170090615749359
14.445	-0.170250236988068
14.45	-0.170545428991318
14.455	-0.170785263180733
14.46	-0.170969098806381
14.465	-0.171145647764206
14.47	-0.171330913901329
14.475	-0.17144687473774
14.48	-0.171504259109497
14.485	-0.171613708138466
14.49	-0.171743169426918
14.495	-0.171791583299637
14.5	-0.171728119254112
14.505	-0.17168253660202
14.51	-0.171724110841751
14.515	-0.171749413013458
14.52	-0.171795129776001
14.525	-0.171942502260208
14.53	-0.172137215733528
14.535	-0.172218859195709
14.54	-0.172158449888229
14.545	-0.172020897269249
14.55	-0.171928972005844
14.555	-0.171976640820503
14.56	-0.172256529331207
14.565	-0.172488331794739
14.57	-0.172713786363602
14.575	-0.172766104340553
14.58	-0.172673955559731
14.585	-0.172564476728439
14.59	-0.172555685043335
14.595	-0.172625914216042
14.6	-0.17263899743557
14.605	-0.172513067722321
14.61	-0.172391474246979
14.615	-0.172287940979004
14.62	-0.172259598970413
14.625	-0.172271370887756
14.63	-0.172343879938126
14.635	-0.172554835677147
14.64	-0.172822445631027
14.645	-0.172986939549446
14.65	-0.17293581366539
14.655	-0.172844901680946
14.66	-0.172963380813599
14.665	-0.17321415245533
14.67	-0.173380732536316
14.675	-0.173448845744133
14.68	-0.173574239015579
14.685	-0.173767670989037
14.69	-0.173844397068024
14.695	-0.173720598220825
14.7	-0.173629820346832
14.705	-0.173771798610687
14.71	-0.174142077565193
14.715	-0.174548342823982
14.72	-0.174933031201363
14.725	-0.175200030207634
14.73	-0.175177156925201
14.735	-0.174924805760384
14.74	-0.174631431698799
14.745	-0.174469649791718
14.75	-0.174414053559303
14.755	-0.174444422125816
14.76	-0.174470961093903
14.765	-0.174498796463013
14.77	-0.17454482614994
14.775	-0.174501478672028
14.78	-0.174418807029724
14.785	-0.174382239580154
14.79	-0.174445852637291
14.795	-0.17448516190052
14.8	-0.174569517374039
14.805	-0.174599274992943
14.81	-0.174563854932785
14.815	-0.174561649560928
14.82	-0.174670398235321
14.825	-0.174718931317329
14.83	-0.174597695469856
14.835	-0.17439429461956
14.84	-0.174200057983398
14.845	-0.173940896987915
14.85	-0.173678740859032
14.855	-0.173506274819374
14.86	-0.173444792628288
14.865	-0.173362702131271
14.87	-0.173254519701004
14.875	-0.173097744584084
14.88	-0.172949865460396
14.885	-0.172846049070358
14.89	-0.172822251915932
14.895	-0.172743231058121
14.9	-0.172726675868034
14.905	-0.172699466347694
14.91	-0.172651216387749
14.915	-0.172717347741127
14.92	-0.172796607017517
14.925	-0.172845751047134
14.93	-0.172817155718803
14.935	-0.172745779156685
14.94	-0.172728002071381
14.945	-0.172752320766449
14.95	-0.172809198498726
14.955	-0.172845363616943
14.96	-0.172920942306519
14.965	-0.173015296459198
14.97	-0.173157066106796
14.975	-0.173335939645767
14.98	-0.173473805189133
14.985	-0.173604130744934
14.99	-0.173857167363167
14.995	-0.174077346920967
15	-0.17415551841259
15.005	-0.174212381243706
15.01	-0.17425762116909
15.015	-0.174334764480591
15.02	-0.174402803182602
15.025	-0.174547120928764
15.03	-0.174702480435371
15.035	-0.174838826060295
15.04	-0.174919173121452
15.045	-0.175020843744278
15.05	-0.175032436847687
15.055	-0.174971252679825
15.06	-0.174866393208504
15.065	-0.174707263708115
15.07	-0.174551576375961
15.075	-0.174449488520622
15.08	-0.174407735466957
15.085	-0.174395546317101
15.09	-0.174333482980728
15.095	-0.1742023229599
15.1	-0.174084901809692
15.105	-0.174093395471573
15.11	-0.174213781952858
15.115	-0.174300223588943
15.12	-0.174247309565544
15.125	-0.174015924334526
15.13	-0.173744440078735
15.135	-0.173528075218201
15.14	-0.173504531383514
15.145	-0.173542723059654
15.15	-0.173601478338242
15.155	-0.173727750778198
15.16	-0.173927053809166
15.165	-0.17394931614399
15.17	-0.173922628164291
15.175	-0.173977300524712
15.18	-0.174262002110481
15.185	-0.174656301736832
15.19	-0.174955472350121
15.195	-0.174997121095657
15.2	-0.174835309386253
15.205	-0.174586445093155
15.21	-0.174352467060089
15.215	-0.174147188663483
15.22	-0.174133881926537
15.225	-0.174225762486458
15.23	-0.174376100301743
15.235	-0.174485802650452
15.24	-0.174524113535881
15.245	-0.174549803137779
15.25	-0.174600765109062
15.255	-0.174559906125069
15.26	-0.174384489655495
15.265	-0.174162432551384
15.27	-0.173996329307556
15.275	-0.173933535814285
15.28	-0.173902913928032
15.285	-0.173857942223549
15.29	-0.17391437292099
15.295	-0.174013391137123
15.3	-0.174131467938423
15.305	-0.174222826957703
15.31	-0.174135208129883
15.315	-0.173997521400452
15.32	-0.173990100622177
15.325	-0.174060329794884
15.33	-0.174003601074219
15.335	-0.17389240860939
15.34	-0.173802271485329
15.345	-0.173761308193207
15.35	-0.173808410763741
15.355	-0.173956587910652
15.36	-0.17413754761219
15.365	-0.17421592772007
15.37	-0.174218893051147
15.375	-0.174251049757004
15.38	-0.174252286553383
15.385	-0.174227356910706
15.39	-0.174161180853844
15.395	-0.174111664295197
15.4	-0.174141570925713
15.405	-0.17421792447567
15.41	-0.174186676740646
15.415	-0.174069076776505
15.42	-0.173956423997879
15.425	-0.174033552408218
15.43	-0.174294739961624
15.435	-0.174517378211021
15.44	-0.174613818526268
15.445	-0.174633905291557
15.45	-0.174574419856071
15.455	-0.174453377723694
15.46	-0.174298271536827
15.465	-0.174140319228172
15.47	-0.17404280602932
15.475	-0.174116611480713
15.48	-0.174372404813766
15.485	-0.174648120999336
15.49	-0.174711361527443
15.495	-0.174545913934708
15.5	-0.174315303564072
15.505	-0.174187645316124
15.51	-0.174097821116447
15.515	-0.174064815044403
15.52	-0.174176961183548
15.525	-0.174282014369965
15.53	-0.17418347299099
15.535	-0.173848927021027
15.54	-0.17364601790905
15.545	-0.17364713549614
15.55	-0.173718273639679
15.555	-0.173699423670769
15.56	-0.173640727996826
15.565	-0.173505127429962
15.57	-0.173341900110245
15.575	-0.173361539840698
15.58	-0.173455521464348
15.585	-0.173527911305428
15.59	-0.173476010560989
15.595	-0.17339663207531
15.6	-0.173293188214302
15.605	-0.173262551426888
15.61	-0.173273965716362
15.615	-0.173305556178093
15.62	-0.173242211341858
15.625	-0.173238277435303
15.63	-0.173205405473709
15.635	-0.173059448599815
15.64	-0.172767236828804
15.645	-0.172503501176834
15.65	-0.172322407364845
15.655	-0.17238062620163
15.66	-0.172466993331909
15.665	-0.172592639923096
15.67	-0.172766000032425
15.675	-0.172982424497604
15.68	-0.173189103603363
15.685	-0.173298716545105
15.69	-0.173354133963585
15.695	-0.173437774181366
15.7	-0.173432156443596
15.705	-0.173334091901779
15.71	-0.173296332359314
15.715	-0.173450529575348
15.72	-0.173773527145386
15.725	-0.174144819378853
15.73	-0.174349889159203
15.735	-0.174282476305962
15.74	-0.174067139625549
15.745	-0.17382450401783
15.75	-0.17361481487751
15.755	-0.173404201865196
15.76	-0.173224061727524
15.765	-0.173132240772247
15.77	-0.173180758953094
15.775	-0.173409283161163
15.78	-0.173580452799797
15.785	-0.173668161034584
15.79	-0.173706889152527
15.795	-0.173753052949905
15.8	-0.173827394843102
15.805	-0.173992395401001
15.81	-0.174154609441757
15.815	-0.174253851175308
15.82	-0.174265652894974
15.825	-0.174403563141823
15.83	-0.174580588936806
15.835	-0.174581050872803
15.84	-0.174394592642784
15.845	-0.174239531159401
15.85	-0.174093931913376
15.855	-0.174092456698418
15.86	-0.174133986234665
15.865	-0.174120470881462
15.87	-0.173988416790962
15.875	-0.173781841993332
15.88	-0.173526480793953
15.885	-0.173322603106499
15.89	-0.173259526491165
15.895	-0.173343315720558
15.9	-0.173368811607361
15.905	-0.1732037961483
15.91	-0.172968864440918
15.915	-0.172822803258896
15.92	-0.17289225757122
15.925	-0.173090949654579
15.93	-0.173330247402191
15.935	-0.173513382673264
15.94	-0.173598036170006
15.945	-0.173605740070343
15.95	-0.173588111996651
15.955	-0.173544645309448
15.96	-0.173470243811607
15.965	-0.17336767911911
15.97	-0.173232182860374
15.975	-0.173025980591774
15.98	-0.172680392861366
15.985	-0.172396928071976
15.99	-0.172254890203476
15.995	-0.172241538763046
16	-0.172270059585571
16.005	-0.17228975892067
16.01	-0.172306075692177
16.015	-0.172473981976509
16.02	-0.172815814614296
16.025	-0.173318818211555
16.03	-0.173908576369286
16.035	-0.174506857991219
16.04	-0.175023689866066
16.045	-0.175439417362213
16.05	-0.175821021199226
16.055	-0.176026836037636
16.06	-0.176100328564644
16.065	-0.176134064793587
16.07	-0.176275283098221
16.075	-0.176449865102768
16.08	-0.176569491624832
16.085	-0.176525086164474
16.09	-0.176524847745895
16.095	-0.176507145166397
16.1	-0.176504924893379
16.105	-0.176567703485489
16.11	-0.176636934280396
16.115	-0.176642209291458
16.12	-0.176562026143074
16.125	-0.176537796854973
16.13	-0.176641628146172
16.135	-0.176695331931114
16.14	-0.176649302244186
16.145	-0.176636070013046
16.15	-0.176750123500824
16.155	-0.176884800195694
16.16	-0.176814258098602
16.165	-0.176677197217941
16.17	-0.17666432261467
16.175	-0.176868289709091
16.18	-0.17706173658371
16.185	-0.177085429430008
16.19	-0.176897004246712
16.195	-0.176659986376762
16.2	-0.176461517810822
16.205	-0.176286116242409
16.21	-0.1759342700243
16.215	-0.175580352544785
16.22	-0.17538546025753
16.225	-0.175363197922707
16.23	-0.175407201051712
16.235	-0.17543388903141
16.24	-0.175416722893715
16.245	-0.175305485725403
16.25	-0.17514368891716
16.255	-0.175074338912964
16.26	-0.175147011876106
16.265	-0.175255298614502
16.27	-0.175362572073936
16.275	-0.175510331988335
16.28	-0.175675168633461
16.285	-0.175690352916718
16.29	-0.175605863332748
16.295	-0.175487607717514
16.3	-0.1753850877285
16.305	-0.175221502780914
16.31	-0.17499352991581
16.315	-0.174810990691185
16.32	-0.174728855490685
16.325	-0.174580276012421
16.33	-0.174235954880714
16.335	-0.173862472176552
16.34	-0.173518672585487
16.345	-0.173187285661697
16.35	-0.172969803214073
16.355	-0.172865718603134
16.36	-0.17292158305645
16.365	-0.173038810491562
16.37	-0.173109546303749
16.375	-0.173084512352943
16.38	-0.172930881381035
16.385	-0.172781378030777
16.39	-0.172719866037369
16.395	-0.172709867358208
16.4	-0.17268593609333
16.405	-0.172513887286186
16.41	-0.172298818826675
16.415	-0.172170281410217
16.42	-0.172116786241531
16.425	-0.172040686011314
16.43	-0.171923384070396
16.435	-0.171885743737221
16.44	-0.171836718916893
16.445	-0.171776324510574
16.45	-0.171648994088173
16.455	-0.171440541744232
16.46	-0.171247094869614
16.465	-0.17099417746067
16.47	-0.170814231038094
16.475	-0.170812860131264
16.48	-0.170945033431053
16.485	-0.171129867434502
16.49	-0.171341791749001
16.495	-0.171419903635979
16.5	-0.171319857239723
16.505	-0.171064972877502
16.51	-0.170876562595367
16.515	-0.170851215720177
16.52	-0.170889690518379
16.525	-0.170890510082245
16.53	-0.170705884695053
16.535	-0.170427337288857
16.54	-0.170165255665779
16.545	-0.169910699129105
16.55	-0.169754892587662
16.555	-0.169697016477585
16.56	-0.169641599059105
16.565	-0.169501811265945
16.57	-0.169250339269638
16.575	-0.169186279177666
16.58	-0.169307321310043
16.585	-0.16945344209671
16.59	-0.169521868228912
16.595	-0.169485986232758
16.6	-0.169348210096359
16.605	-0.169161707162857
16.61	-0.169027134776115
16.615	-0.168901830911636
16.62	-0.168780088424683
16.625	-0.168672665953636
16.63	-0.168597787618637
16.635	-0.168482482433319
16.64	-0.168373107910156
16.645	-0.168287098407745
16.65	-0.168196171522141
16.655	-0.167992755770683
16.66	-0.16775843501091
16.665	-0.167615726590157
16.67	-0.167614921927452
16.675	-0.167584463953972
16.68	-0.167462408542633
16.685	-0.167355224490166
16.69	-0.167160660028458
16.695	-0.166882574558258
16.7	-0.166630417108536
16.705	-0.166530087590218
16.71	-0.16650427877903
16.715	-0.166365996003151
16.72	-0.166241183876991
16.725	-0.166216015815735
16.73	-0.166309401392937
16.735	-0.166416317224503
16.74	-0.166496530175209
16.745	-0.166554823517799
16.75	-0.166723877191544
16.755	-0.166907876729965
16.76	-0.167097344994545
16.765	-0.167350694537163
16.77	-0.16751004755497
16.775	-0.16757869720459
16.78	-0.167625188827515
16.785	-0.167726293206215
16.79	-0.167905658483505
16.795	-0.168003872036934
16.8	-0.167992100119591
16.805	-0.167873069643974
16.81	-0.167772635817528
16.815	-0.168100997805595
16.82	-0.16885532438755
16.825	-0.169825464487076
16.83	-0.170791581273079
16.835	-0.171735167503357
16.84	-0.172555342316628
16.845	-0.173155128955841
16.85	-0.173716008663177
16.855	-0.174316003918648
16.86	-0.174900755286217
16.865	-0.17546634376049
16.87	-0.175888955593109
16.875	-0.176266670227051
16.88	-0.176626563072205
16.885	-0.176871001720428
16.89	-0.176942124962807
16.895	-0.176898837089539
16.9	-0.176830470561981
16.905	-0.176829129457474
16.91	-0.176801547408104
16.915	-0.176665976643562
16.92	-0.176528126001358
16.925	-0.176443338394165
16.93	-0.176425948739052
16.935	-0.176472917199135
16.94	-0.176555439829826
16.945	-0.176557004451752
16.95	-0.176500424742699
16.955	-0.176386922597885
16.96	-0.176298290491104
16.965	-0.176151782274246
16.97	-0.175929442048073
16.975	-0.175625741481781
16.98	-0.175337061285973
16.985	-0.175057575106621
16.99	-0.174639523029327
16.995	-0.174186140298843
17	-0.173756822943687
17.005	-0.173505157232285
17.01	-0.173271059989929
17.015	-0.172487840056419
17.02	-0.171293035149574
17.025	-0.169855251908302
17.03	-0.168336004018784
17.035	-0.16680483520031
17.04	-0.165259048342705
17.045	-0.163624987006187
17.05	-0.162111416459084
17.055	-0.160803616046906
17.06	-0.159534960985184
17.065	-0.158296674489975
17.07	-0.157173544168472
17.075	-0.156096145510674
17.08	-0.155049622058868
17.085	-0.15406109392643
17.09	-0.153111055493355
17.095	-0.15224988758564
17.1	-0.151542916893959
17.105	-0.15099461376667
17.11	-0.15057048201561
17.115	-0.150268211960793
17.12	-0.149959534406662
17.125	-0.14955797791481
17.13	-0.149145543575287
17.135	-0.148749202489853
17.14	-0.148492142558098
17.145	-0.148367390036583
17.15	-0.14821831882
17.155	-0.147963315248489
17.16	-0.147758275270462
17.165	-0.147760570049286
17.17	-0.14792038500309
17.175	-0.148229226469994
17.18	-0.14850015938282
17.185	-0.148562729358673
17.19	-0.148404642939568
17.195	-0.148293152451515
17.2	-0.148256927728653
17.205	-0.148206457495689
17.21	-0.148146599531174
17.215	-0.147781953215599
17.22	-0.147180482745171
17.225	-0.146510824561119
17.23	-0.14590959250927
17.235	-0.145363956689835
17.24	-0.144720003008842
17.245	-0.144035786390305
17.25	-0.143330365419388
17.255	-0.142688661813736
17.26	-0.142136767506599
17.265	-0.141807228326797
17.27	-0.141597017645836
17.275	-0.141368091106415
17.28	-0.141022637486458
17.285	-0.140713647007942
17.29	-0.140472561120987
17.295	-0.140341505408287
17.3	-0.140186443924904
17.305	-0.140076741576195
17.31	-0.140086308121681
17.315	-0.140211045742035
17.32	-0.140346705913544
17.325	-0.140552669763565
17.33	-0.140715658664703
17.335	-0.140956297516823
17.34	-0.141364544630051
17.345	-0.141985446214676
17.35	-0.142755523324013
17.355	-0.143523097038269
17.36	-0.144178628921509
17.365	-0.144709184765816
17.37	-0.14523021876812
17.375	-0.145788565278053
17.38	-0.146345108747482
17.385	-0.146782070398331
17.39	-0.147080957889557
17.395	-0.147457763552666
17.4	-0.147842898964882
17.405	-0.14832866191864
17.41	-0.148890614509583
17.415	-0.149194523692131
17.42	-0.149296581745148
17.425	-0.149307876825333
17.43	-0.149294301867485
17.435	-0.149228200316429
17.44	-0.149311512708664
17.445	-0.149520218372345
17.45	-0.149794235825539
17.455	-0.149950131773949
17.46	-0.149941682815552
17.465	-0.149726331233978
17.47	-0.149472534656525
17.475	-0.149437919259071
17.48	-0.149678975343704
17.485	-0.150202482938766
17.49	-0.150820553302765
17.495	-0.151540100574493
17.5	-0.152304708957672
17.505	-0.152950316667557
17.51	-0.15351565182209
17.515	-0.15409904718399
17.52	-0.154825955629349
17.525	-0.155530333518982
17.53	-0.156218260526657
17.535	-0.156878978013992
17.54	-0.157666176557541
17.545	-0.158474639058113
17.55	-0.159230545163155
17.555	-0.159964635968208
17.56	-0.160694181919098
17.565	-0.161513835191727
17.57	-0.162401989102364
17.575	-0.163412064313889
17.58	-0.164389401674271
17.585	-0.16528132557869
17.59	-0.166097730398178
17.595	-0.166982188820839
17.6	-0.167841449379921
17.605	-0.168706327676773
17.61	-0.169494301080704
17.615	-0.170300751924515
17.62	-0.171100899577141
17.625	-0.171932518482208
17.63	-0.172792300581932
17.635	-0.17362205684185
17.64	-0.17447791993618
17.645	-0.175288051366806
17.65	-0.17599168419838
17.655	-0.176678910851479
17.66	-0.177360102534294
17.665	-0.178103744983673
17.67	-0.17893722653389
17.675	-0.179881200194359
17.68	-0.180908218026161
17.685	-0.181931391358376
17.69	-0.182911843061447
17.695	-0.183903947472572
17.7	-0.1849614828825
17.705	-0.186078265309334
17.71	-0.187209501862526
17.715	-0.188277006149292
17.72	-0.189299643039703
17.725	-0.190213188529015
17.73	-0.191128104925156
17.735	-0.192028790712357
17.74	-0.192915007472038
17.745	-0.193753466010094
17.75	-0.19448110461235
17.755	-0.195088222622871
17.76	-0.19561493396759
17.765	-0.196139305830002
17.77	-0.196799024939537
17.775	-0.197678372263908
17.78	-0.198734149336815
17.785	-0.199741348624229
17.79	-0.200572162866592
17.795	-0.201243668794632
17.8	-0.201859101653099
17.805	-0.202538162469864
17.81	-0.203345954418182
17.815	-0.204324796795845
17.82	-0.20539365708828
17.825	-0.206474363803864
17.83	-0.207463383674622
17.835	-0.208334192633629
17.84	-0.209203273057938
17.845	-0.210156157612801
17.85	-0.21124230325222
17.855	-0.212403163313866
17.86	-0.213534981012344
17.865	-0.214619889855385
17.87	-0.215594083070755
17.875	-0.216512307524681
17.88	-0.21732585132122
17.885	-0.217982366681099
17.89	-0.218476369976997
17.895	-0.218895107507706
17.9	-0.219277650117874
17.905	-0.219708934426308
17.91	-0.220203965902328
17.915	-0.220718994736671
17.92	-0.221196904778481
17.925	-0.221624150872231
17.93	-0.222046077251434
17.935	-0.222423538565636
17.94	-0.222890958189964
17.945	-0.223357826471329
17.95	-0.223710522055626
17.955	-0.223973006010056
17.96	-0.224236339330673
17.965	-0.224590495228767
17.97	-0.225072026252747
17.975	-0.225630059838295
17.98	-0.226114720106125
17.985	-0.226544186472893
17.99	-0.226804137229919
17.995	-0.226892814040184
18	-0.226959586143494
18.005	-0.227164417505264
18.01	-0.227683648467064
18.015	-0.228407189249992
18.02	-0.229146897792816
18.025	-0.229716539382935
18.03	-0.230249613523483
18.035	-0.230749800801277
18.04	-0.231147438287735
18.045	-0.231565907597542
18.05	-0.231970235705376
18.055	-0.232470229268074
18.06	-0.232911080121994
18.065	-0.233385428786278
18.07	-0.233794391155243
18.075	-0.23414421081543
18.08	-0.234417930245399
18.085	-0.234697178006172
18.09	-0.23492044210434
18.095	-0.235043033957481
18.1	-0.23516771197319
18.105	-0.235248893499374
18.11	-0.235311672091484
18.115	-0.235346525907516
18.12	-0.235451638698578
18.125	-0.235637933015823
18.13	-0.235833987593651
18.135	-0.236074507236481
18.14	-0.23642560839653
18.145	-0.236784800887108
18.15	-0.237118139863014
18.155	-0.237403452396393
18.16	-0.237587079405785
18.165	-0.237677916884422
18.17	-0.237634465098381
18.175	-0.237537637352943
18.18	-0.237514674663544
18.185	-0.237605661153793
18.19	-0.237886443734169
18.195	-0.23820373415947
18.2	-0.238448172807693
18.205	-0.238565698266029
18.21	-0.23869988322258
18.215	-0.23878102004528
18.22	-0.238731041550636
18.225	-0.238518938422203
18.23	-0.238267600536346
18.235	-0.238098755478859
18.24	-0.23797444999218
18.245	-0.237852051854134
18.25	-0.237737581133842
18.255	-0.23770447075367
18.26	-0.237743809819221
18.265	-0.237739786505699
18.27	-0.237587973475456
18.275	-0.237238824367523
18.28	-0.236928179860115
18.285	-0.236722260713577
18.29	-0.236724838614464
18.295	-0.236820757389069
18.3	-0.236903548240662
18.305	-0.23687706887722
18.31	-0.236851409077644
18.315	-0.236835509538651
18.32	-0.236730560660362
18.325	-0.236603274941444
18.33	-0.236435577273369
18.335	-0.236360922455788
18.34	-0.236346006393433
18.345	-0.236336588859558
18.35	-0.236298233270645
18.355	-0.236288622021675
18.36	-0.236186265945435
18.365	-0.236034452915192
18.37	-0.235836371779442
18.375	-0.235684484243393
18.38	-0.235629722476006
18.385	-0.23560719192028
18.39	-0.235630631446838
18.395	-0.235638633370399
18.4	-0.235585018992424
18.405	-0.235484734177589
18.41	-0.235420107841492
18.415	-0.235438376665115
18.42	-0.235566571354866
18.425	-0.235775679349899
18.43	-0.235902652144432
18.435	-0.235996335744858
18.44	-0.235826551914215
18.445	-0.235516339540482
18.45	-0.235124573111534
18.455	-0.234947249293327
18.46	-0.234985515475273
18.465	-0.235046088695526
18.47	-0.235077321529388
18.475	-0.234985738992691
18.48	-0.234849959611893
18.485	-0.234669893980026
18.49	-0.234526887536049
18.495	-0.234438166022301
18.5	-0.234303534030914
18.505	-0.234115660190582
18.51	-0.233912006020546
18.515	-0.233726784586906
18.52	-0.233552038669586
18.525	-0.233363345265388
18.53	-0.233189955353737
18.535	-0.23299939930439
18.54	-0.23276199400425
18.545	-0.232548400759697
18.55	-0.232368245720863
18.555	-0.232147499918938
18.56	-0.231859773397446
18.565	-0.231615200638771
18.57	-0.231355547904968
18.575	-0.231079265475273
18.58	-0.230778113007545
18.585	-0.230565622448921
18.59	-0.230574443936348
18.595	-0.230683147907257
18.6	-0.230647131800652
18.605	-0.230339765548706
18.61	-0.229911059141159
18.615	-0.229593440890312
18.62	-0.229440301656723
18.625	-0.229302808642387
18.63	-0.229047685861588
18.635	-0.228778660297394
18.64	-0.228535130620003
18.645	-0.228375539183617
18.65	-0.228272572159767
18.655	-0.228241220116615
18.66	-0.228106200695038
18.665	-0.22794471681118
18.67	-0.227790683507919
18.675	-0.22767049074173
18.68	-0.227545917034149
18.685	-0.22720505297184
18.69	-0.226849719882011
18.695	-0.226545572280884
18.7	-0.226411744952202
18.705	-0.226394087076187
18.71	-0.226459503173828
18.715	-0.22654227912426
18.72	-0.226475238800049
18.725	-0.226235315203667
18.73	-0.225872904062271
18.735	-0.225529134273529
18.74	-0.225206837058067
18.745	-0.224891021847725
18.75	-0.224601581692696
18.755	-0.224363639950752
18.76	-0.224242299795151
18.765	-0.224258810281754
18.77	-0.224405482411385
18.775	-0.224554479122162
18.78	-0.224570721387863
18.785	-0.224472224712372
18.79	-0.22434389591217
18.795	-0.224282756447792
18.8	-0.224363729357719
18.805	-0.224517330527306
18.81	-0.224649652838707
18.815	-0.224668741226196
18.82	-0.224603623151779
18.825	-0.224490612745285
18.83	-0.224290788173676
18.835	-0.224070996046066
18.84	-0.22386223077774
18.845	-0.223851099610329
18.85	-0.224055334925652
18.855	-0.224441587924957
18.86	-0.224769115447998
18.865	-0.224944770336151
18.87	-0.225051790475845
18.875	-0.225050568580627
18.88	-0.225044026970863
18.885	-0.224918499588966
18.89	-0.224737197160721
18.895	-0.224590718746185
18.9	-0.22443625330925
18.905	-0.22416365146637
18.91	-0.223845675587654
18.915	-0.223600298166275
18.92	-0.223426803946495
18.925	-0.223090961575508
18.93	-0.222816482186317
18.935	-0.222687587141991
18.94	-0.222760051488876
18.945	-0.22288116812706
18.95	-0.223035141825676
18.955	-0.223235711455345
18.96	-0.223542258143425
18.965	-0.22388456761837
18.97	-0.224140033125877
18.975	-0.224232062697411
18.98	-0.224204108119011
18.985	-0.224150717258453
18.99	-0.224115297198296
18.995	-0.224034681916237
19	-0.223892748355865
19.005	-0.223804131150246
19.01	-0.223801285028458
19.015	-0.223631635308266
19.02	-0.223292589187622
19.025	-0.222899794578552
19.03	-0.222651690244675
19.035	-0.222579777240753
19.04	-0.222605749964714
19.045	-0.222557529807091
19.05	-0.222467005252838
19.055	-0.222300738096237
19.06	-0.222017094492912
19.065	-0.22162900865078
19.07	-0.221207901835442
19.075	-0.220806211233139
19.08	-0.220535978674889
19.085	-0.220417678356171
19.09	-0.220323413610458
19.095	-0.220298528671265
19.1	-0.220294639468193
19.105	-0.220317453145981
19.11	-0.2201838940382
19.115	-0.219998374581337
19.12	-0.219754323363304
19.125	-0.219629943370819
19.13	-0.219602555036545
19.135	-0.219635710120201
19.14	-0.21979159116745
19.145	-0.220099791884422
19.15	-0.220313087105751
19.155	-0.220224007964134
19.16	-0.220037832856178
19.165	-0.219973042607307
19.17	-0.220133185386658
19.175	-0.22043177485466
19.18	-0.220712199807167
19.185	-0.22081159055233
19.19	-0.220737442374229
19.195	-0.220580443739891
19.2	-0.220643907785416
19.205	-0.220837965607643
19.21	-0.221087396144867
19.215	-0.221077799797058
19.22	-0.220945164561272
19.225	-0.220877766609192
19.23	-0.220808774232864
19.235	-0.220652982592583
19.24	-0.220390975475311
19.245	-0.220180854201317
19.25	-0.220102831721306
19.255	-0.220117315649986
19.26	-0.220036596059799
19.265	-0.219954937696457
19.27	-0.219755128026009
19.275	-0.219531312584877
19.28	-0.219235748052597
19.285	-0.219018250703812
19.29	-0.218865811824799
19.295	-0.218837007880211
19.3	-0.218854144215584
19.305	-0.218895018100739
19.31	-0.218919605016708
19.315	-0.219088569283485
19.32	-0.219351813197136
19.325	-0.219698145985603
19.33	-0.220068380236626
19.335	-0.220445707440376
19.34	-0.22071897983551
19.345	-0.220901980996132
19.35	-0.22102826833725
19.355	-0.221188098192215
19.36	-0.221346825361252
19.365	-0.221430584788322
19.37	-0.2214425355196
19.375	-0.221618980169296
19.38	-0.221941530704498
19.385	-0.222239479422569
19.39	-0.22231337428093
19.395	-0.22234520316124
19.4	-0.222539871931076
19.405	-0.222930088639259
19.41	-0.223254486918449
19.415	-0.223496630787849
19.42	-0.223711222410202
19.425	-0.223959624767303
19.43	-0.224173411726952
19.435	-0.224312916398048
19.44	-0.224453717470169
19.445	-0.22461473941803
19.45	-0.224832355976105
19.455	-0.225022166967392
19.46	-0.225178882479668
19.465	-0.225254356861115
19.47	-0.225251689553261
19.475	-0.225316077470779
19.48	-0.225401267409325
19.485	-0.225419566035271
19.49	-0.225403293967247
19.495	-0.225604370236397
19.5	-0.225943252444267
19.505	-0.226217702031136
19.51	-0.226316943764687
19.515	-0.226380124688148
19.52	-0.226524755358696
19.525	-0.226653695106506
19.53	-0.226788014173508
19.535	-0.226924031972885
19.54	-0.227074906229973
19.545	-0.227119579911232
19.55	-0.227095291018486
19.555	-0.227094739675522
19.56	-0.227159932255745
19.565	-0.227288141846657
19.57	-0.227442994713783
19.575	-0.227647811174393
19.58	-0.22788205742836
19.585	-0.228209137916565
19.59	-0.228665843605995
19.595	-0.229192525148392
19.6	-0.229595139622688
19.605	-0.229836747050285
19.61	-0.230154410004616
19.615	-0.230499401688576
19.62	-0.230801805853844
19.625	-0.230901628732681
19.63	-0.230985537171364
19.635	-0.23114250600338
19.64	-0.231410786509514
19.645	-0.231646493077278
19.65	-0.231833145022392
19.655	-0.23194395005703
19.66	-0.232062116265297
19.665	-0.232194244861603
19.67	-0.232269465923309
19.675	-0.232298150658607
19.68	-0.232386887073517
19.685	-0.232598274946213
19.69	-0.232905969023705
19.695	-0.233219861984253
19.7	-0.233556687831879
19.705	-0.23384690284729
19.71	-0.233877196907997
19.715	-0.23389957845211
19.72	-0.233996003866196
19.725	-0.234251275658607
19.73	-0.234592199325562
19.735	-0.234958156943321
19.74	-0.23520116508007
19.745	-0.235259100794792
19.75	-0.235266476869583
19.755	-0.23534619808197
19.76	-0.235538363456726
19.765	-0.235799893736839
19.77	-0.236001059412956
19.775	-0.236112773418427
19.78	-0.236162066459656
19.785	-0.236154720187187
19.79	-0.236215397715569
19.795	-0.236377045512199
19.8	-0.236606165766716
19.805	-0.236852318048477
19.81	-0.23712831735611
19.815	-0.237394645810127
19.82	-0.237573727965355
19.825	-0.237673208117485
19.83	-0.237659513950348
19.835	-0.237591922283173
19.84	-0.237373858690262
19.845	-0.237146511673927
19.85	-0.237023249268532
19.855	-0.236987859010696
19.86	-0.236959025263786
19.865	-0.236947029829025
19.87	-0.23693360388279
19.875	-0.236846670508385
19.88	-0.236727640032768
19.885	-0.236652448773384
19.89	-0.236668914556503
19.895	-0.236740112304688
19.9	-0.236869692802429
19.905	-0.237050205469131
19.91	-0.237277552485466
19.915	-0.237561136484146
19.92	-0.237859845161438
19.925	-0.238248571753502
19.93	-0.238872423768044
19.935	-0.239445477724075
19.94	-0.239648401737213
19.945	-0.239653065800667
19.95	-0.239579379558563
19.955	-0.239568889141083
19.96	-0.239583402872086
19.965	-0.239676713943481
19.97	-0.239687383174896
19.975	-0.239592626690865
19.98	-0.239451497793198
19.985	-0.239298149943352
19.99	-0.239137694239616
19.995	-0.239025786519051
20	-0.238939642906189
20.005	-0.238927289843559
20.01	-0.238848313689232
20.015	-0.23885703086853
20.02	-0.238981574773788
20.025	-0.239204496145248
20.03	-0.239342972636223
20.035	-0.239240989089012
20.04	-0.239069208502769
20.045	-0.239108145236969
20.05	-0.239348396658897
20.055	-0.239564478397369
20.06	-0.239611774682999
20.065	-0.239630356431007
20.07	-0.239668115973473
20.075	-0.239707991480827
20.08	-0.239654034376144
20.085	-0.239475265145302
20.09	-0.239368379116058
20.095	-0.239248216152191
20.1	-0.239085152745247
20.105	-0.238939985632896
20.11	-0.238797008991241
20.115	-0.238707348704338
20.12	-0.238630473613739
20.125	-0.238590463995934
20.13	-0.23856084048748
20.135	-0.238572165369987
20.14	-0.238673225045204
20.145	-0.238887026906013
20.15	-0.239128977060318
20.155	-0.239347264170647
20.16	-0.239504680037498
20.165	-0.239535853266716
20.17	-0.239412918686867
20.175	-0.239247351884842
20.18	-0.239150419831276
20.185	-0.239089250564575
20.19	-0.239083185791969
20.195	-0.239169627428055
20.2	-0.239257276058197
20.205	-0.239466786384583
20.21	-0.239683479070663
20.215	-0.239784553647041
20.22	-0.239879310131073
20.225	-0.240000754594803
20.23	-0.240103021264076
20.235	-0.240099087357521
20.24	-0.240087434649467
20.245	-0.240003734827042
20.25	-0.240043744444847
20.255	-0.24008272588253
20.26	-0.240227162837982
20.265	-0.240292519330978
20.27	-0.240283280611038
20.275	-0.240311697125435
20.28	-0.240387350320816
20.285	-0.240506574511528
20.29	-0.240630194544792
20.295	-0.240817084908485
20.3	-0.240920782089233
20.305	-0.240842521190643
20.31	-0.240704372525215
20.315	-0.240485697984695
20.32	-0.240236416459084
20.325	-0.239973410964012
20.33	-0.2399051040411
20.335	-0.240001156926155
20.34	-0.240236222743988
20.345	-0.240529403090477
20.35	-0.240878701210022
20.355	-0.240952357649803
20.36	-0.240769743919373
20.365	-0.240480601787567
20.37	-0.240374013781548
20.375	-0.240439757704735
20.38	-0.240624397993088
20.385	-0.240810066461563
20.39	-0.24093696475029
20.395	-0.240958541631699
20.4	-0.240828320384026
20.405	-0.240716889500618
20.41	-0.240727514028549
20.415	-0.240755721926689
20.42	-0.240758612751961
20.425	-0.240650951862335
20.43	-0.240490809082985
20.435	-0.240325152873993
20.44	-0.240224897861481
20.445	-0.24016909301281
20.45	-0.240087956190109
20.455	-0.239845246076584
20.46	-0.239520907402039
20.465	-0.239358589053154
20.47	-0.239455699920654
20.475	-0.239640519022942
20.48	-0.239875361323357
20.485	-0.240027338266373
20.49	-0.240137919783592
20.495	-0.240337029099464
20.5	-0.240570515394211
20.505	-0.240708112716675
20.51	-0.240750625729561
20.515	-0.240831390023232
20.52	-0.240892171859741
20.525	-0.240831986069679
20.53	-0.240678235888481
20.535	-0.240453854203224
20.54	-0.240291446447372
20.545	-0.240411803126335
20.55	-0.240655168890953
20.555	-0.240884616971016
20.56	-0.241015836596489
20.565	-0.241142079234123
20.57	-0.241266801953316
20.575	-0.24130380153656
20.58	-0.241332799196243
20.585	-0.241314589977264
20.59	-0.241265267133713
20.595	-0.241226896643639
20.6	-0.241166740655899
20.605	-0.241061106324196
20.61	-0.240948587656021
20.615	-0.240858092904091
20.62	-0.240760862827301
20.625	-0.240564897656441
20.63	-0.240297824144363
20.635	-0.24009296298027
20.64	-0.239954069256783
20.645	-0.239729389548302
20.65	-0.239554688334465
20.655	-0.239499032497406
20.66	-0.239522531628609
20.665	-0.239631041884422
20.67	-0.239835679531097
20.675	-0.240164071321487
20.68	-0.240562498569489
20.685	-0.240780457854271
20.69	-0.240818902850151
20.695	-0.240697488188744
20.7	-0.240581884980202
20.705	-0.240522831678391
20.71	-0.240510269999504
20.715	-0.240395724773407
20.72	-0.240334555506706
20.725	-0.240263447165489
20.73	-0.24031637609005
20.735	-0.24033123254776
20.74	-0.240380942821503
20.745	-0.240525454282761
20.75	-0.240607634186745
20.755	-0.240554004907608
20.76	-0.240432739257812
20.765	-0.240391850471497
20.77	-0.240564316511154
20.775	-0.240768298506737
20.78	-0.240864247083664
20.785	-0.240869671106339
20.79	-0.240873828530312
20.795	-0.240923404693604
20.8	-0.241004601120949
20.805	-0.241023644804955
20.81	-0.240966081619263
20.815	-0.240912765264511
20.82	-0.240930840373039
20.825	-0.240928143262863
20.83	-0.240834653377533
20.835	-0.240740567445755
20.84	-0.240726247429848
20.845	-0.240770518779755
20.85	-0.240812435746193
20.855	-0.240781262516975
20.86	-0.240715563297272
20.865	-0.240745648741722
20.87	-0.240799695253372
20.875	-0.240784183144569
20.88	-0.240670800209045
20.885	-0.240588918328285
20.89	-0.240573182702065
20.895	-0.240657672286034
20.9	-0.240750446915627
20.905	-0.241058513522148
20.91	-0.241433873772621
20.915	-0.241718605160713
20.92	-0.241882801055908
20.925	-0.241992622613907
20.93	-0.242056339979172
20.935	-0.241949751973152
20.94	-0.241698607802391
20.945	-0.241499170660973
20.95	-0.241353452205658
20.955	-0.241352647542953
20.96	-0.241515278816223
20.965	-0.241757288575172
20.97	-0.241963431239128
20.975	-0.242030739784241
20.98	-0.241974368691444
20.985	-0.241834312677383
20.99	-0.241669267416
20.995	-0.241590425372124
21	-0.241543471813202
21.005	-0.241467475891113
21.01	-0.241326287388802
21.015	-0.241033852100372
21.02	-0.240706488490105
21.025	-0.240397557616234
21.03	-0.240255668759346
21.035	-0.240277349948883
21.04	-0.240494608879089
21.045	-0.240787893533707
21.05	-0.24104055762291
21.055	-0.241105392575264
21.06	-0.241073295474052
21.065	-0.24094270169735
21.07	-0.240836381912231
21.075	-0.240777105093002
21.08	-0.240820065140724
21.085	-0.24087481200695
21.09	-0.240951836109161
21.095	-0.24101622402668
21.1	-0.241089999675751
21.105	-0.241149500012398
21.11	-0.241089552640915
21.115	-0.240925386548042
21.12	-0.240664348006248
21.125	-0.24048125743866
21.13	-0.240357473492622
21.135	-0.240346148610115
21.14	-0.240446537733078
21.145	-0.240530520677567
21.15	-0.240534842014313
21.155	-0.240521535277367
21.16	-0.240544691681862
21.165	-0.240602627396584
21.17	-0.240600422024727
21.175	-0.240493699908257
21.18	-0.24036380648613
21.185	-0.24030713737011
21.19	-0.240173995494843
21.195	-0.240042716264725
21.2	-0.239924728870392
21.205	-0.239810794591904
21.21	-0.239734187722206
21.215	-0.23992583155632
21.22	-0.240344926714897
21.225	-0.240895867347717
21.23	-0.241427600383759
21.235	-0.241988331079483
21.24	-0.242614790797234
21.245	-0.243286356329918
21.25	-0.244096919894218
21.255	-0.245085433125496
21.26	-0.246089801192284
21.265	-0.246853649616241
21.27	-0.247295632958412
21.275	-0.247379451990128
21.28	-0.247265487909317
21.285	-0.247098118066788
21.29	-0.247097805142403
21.295	-0.247250556945801
21.3	-0.24740144610405
21.305	-0.24744214117527
21.31	-0.247380763292313
21.315	-0.247390151023865
21.32	-0.247453451156616
21.325	-0.247562602162361
21.33	-0.247628435492516
21.335	-0.247704222798347
21.34	-0.247749030590057
21.345	-0.247800350189209
21.35	-0.247742354869843
21.355	-0.247610569000244
21.36	-0.247393533587456
21.365	-0.247127264738083
21.37	-0.246949583292007
21.375	-0.246816754341125
21.38	-0.246631354093552
21.385	-0.246437400579453
21.39	-0.246340364217758
21.395	-0.246305361390114
21.4	-0.246273875236511
21.405	-0.246265098452568
21.41	-0.246284455060959
21.415	-0.246660619974136
21.42	-0.247346118092537
21.425	-0.24815933406353
21.43	-0.249015301465988
21.435	-0.249809741973877
21.44	-0.250489890575409
21.445	-0.251094043254852
21.45	-0.251697361469269
21.455	-0.252316802740097
21.46	-0.25285866856575
21.465	-0.253167390823364
21.47	-0.253289848566055
21.475	-0.253344088792801
21.48	-0.253468990325928
21.485	-0.253656536340714
21.49	-0.253862500190735
21.495	-0.254073977470398
21.5	-0.254271239042282
21.505	-0.254397034645081
21.51	-0.254387646913528
21.515	-0.254194676876068
21.52	-0.253838837146759
21.525	-0.253499567508698
21.53	-0.253171741962433
21.535	-0.252893030643463
21.54	-0.252808898687363
21.545	-0.252794921398163
21.55	-0.252593457698822
21.555	-0.252100259065628
21.56	-0.251501500606537
21.565	-0.250967502593994
21.57	-0.250580310821533
21.575	-0.250430554151535
21.58	-0.250301718711853
21.585	-0.25025463104248
21.59	-0.250183969736099
21.595	-0.250022143125534
21.6	-0.249779149889946
21.605	-0.249464645981789
21.61	-0.249057859182358
21.615	-0.249420374631882
21.62	-0.250530153512955
21.625	-0.252022385597229
21.63	-0.253678262233734
21.635	-0.25534650683403
21.64	-0.256877422332764
21.645	-0.258171528577805
21.65	-0.259312242269516
21.655	-0.260382562875748
21.66	-0.261413812637329
21.665	-0.262321025133133
21.67	-0.263134866952896
21.675	-0.263939648866653
21.68	-0.264567583799362
21.685	-0.264884680509567
21.69	-0.265047490596771
21.695	-0.265227854251862
21.7	-0.265323400497437
21.705	-0.265324175357819
21.71	-0.265119552612305
21.715	-0.264878243207932
21.72	-0.264652490615845
21.725	-0.264285027980804
21.73	-0.263709753751755
21.735	-0.263059824705124
21.74	-0.262478679418564
21.745	-0.261905640363693
21.75	-0.261274129152298
21.755	-0.260561406612396
21.76	-0.259776532649994
21.765	-0.258951216936111
21.77	-0.258138298988342
21.775	-0.257247626781464
21.78	-0.256347417831421
21.785	-0.255382657051086
21.79	-0.254383265972137
21.795	-0.253218799829483
21.8	-0.251964777708054
21.805	-0.250720679759979
21.81	-0.249610066413879
21.815	-0.249152615666389
21.82	-0.249164313077927
21.825	-0.249367386102676
21.83	-0.249593436717987
21.835	-0.249785274267197
21.84	-0.250032037496567
21.845	-0.250217497348785
21.85	-0.250305712223053
21.855	-0.250245630741119
21.86	-0.250108629465103
21.865	-0.249772757291794
21.87	-0.249247774481773
21.875	-0.248482182621956
21.88	-0.247670531272888
21.885	-0.246892690658569
21.89	-0.246106892824173
21.895	-0.245241731405258
21.9	-0.244210109114647
21.905	-0.243176117539406
21.91	-0.242111131548882
21.915	-0.241007417440414
21.92	-0.239970445632935
21.925	-0.238947167992592
21.93	-0.237938582897186
21.935	-0.236828878521919
21.94	-0.235674768686295
21.945	-0.234555914998055
21.95	-0.233343437314034
21.955	-0.232128202915192
21.96	-0.230946838855743
21.965	-0.229767605662346
21.97	-0.228599816560745
21.975	-0.227516606450081
21.98	-0.226403847336769
21.985	-0.225107446312904
21.99	-0.22372242808342
21.995	-0.222361370921135
22	-0.22099044919014
22.005	-0.219515860080719
22.01	-0.217990756034851
22.015	-0.217094644904137
22.02	-0.216676935553551
22.025	-0.216477230191231
22.03	-0.21634016931057
22.035	-0.21619912981987
22.04	-0.21592353284359
22.045	-0.215658918023109
22.05	-0.215517044067383
22.055	-0.215360507369041
22.06	-0.215056672692299
22.065	-0.214598312973976
22.07	-0.213991045951843
22.075	-0.213149383664131
22.08	-0.212195366621017
22.085	-0.211180746555328
22.09	-0.210190489888191
22.095	-0.20907823741436
22.1	-0.207799315452576
22.105	-0.20651376247406
22.11	-0.205306470394135
22.115	-0.204001262784004
22.12	-0.202516838908195
22.125	-0.200918853282928
22.13	-0.199381753802299
22.135	-0.197763025760651
22.14	-0.196167945861816
22.145	-0.194701492786407
22.15	-0.193413600325584
22.155	-0.192147716879845
22.16	-0.190733566880226
22.165	-0.189232096076012
22.17	-0.187723621726036
22.175	-0.186195954680443
22.18	-0.184681415557861
22.185	-0.183180153369904
22.19	-0.181637689471245
22.195	-0.180009037256241
22.2	-0.178285092115402
22.205	-0.176548302173615
22.21	-0.174814671278
22.215	-0.173505738377571
22.22	-0.172562956809998
22.225	-0.172038644552231
22.23	-0.171889886260033
22.235	-0.171808883547783
22.24	-0.17156121134758
22.245	-0.171165436506271
22.25	-0.170756593346596
22.255	-0.170428901910782
22.26	-0.170023784041405
22.265	-0.169532582163811
22.27	-0.168911427259445
22.275	-0.168192103505135
22.28	-0.167410135269165
22.285	-0.166548758745193
22.29	-0.165526941418648
22.295	-0.164173856377602
22.3	-0.162659272551537
22.305	-0.161196783185005
22.31	-0.159854650497437
22.315	-0.158566072583199
22.32	-0.157268851995468
22.325	-0.155805796384811
22.33	-0.154166728258133
22.335	-0.152523055672646
22.34	-0.15093868970871
22.345	-0.149403691291809
22.35	-0.147841155529022
22.355	-0.146267414093018
22.36	-0.144638389348984
22.365	-0.143149510025978
22.37	-0.141803190112114
22.375	-0.140544220805168
22.38	-0.139282554388046
22.385	-0.13797003030777
22.39	-0.136626809835434
22.395	-0.13519860804081
22.4	-0.133656606078148
22.405	-0.132063746452332
22.41	-0.130393028259277
22.415	-0.12888365983963
22.42	-0.127562746405602
22.425	-0.126486092805862
22.43	-0.125567942857742
22.435	-0.124724440276623
22.44	-0.123777009546757
22.445	-0.122749604284763
22.45	-0.121697507798672
22.455	-0.120603129267693
22.46	-0.119500026106834
22.465	-0.118451334536076
22.47	-0.117475859820843
22.475	-0.116293802857399
22.48	-0.114818997681141
22.485	-0.113129608333111
22.49	-0.111442223191261
22.495	-0.109863445162773
22.5	-0.108305521309376
22.505	-0.106870666146278
22.51	-0.105586633086205
22.515	-0.104478172957897
22.52	-0.103382341563702
22.525	-0.102179810404778
22.53	-0.100900754332542
22.535	-0.0995741561055183
22.54	-0.0981464087963104
22.545	-0.0965494215488434
22.55	-0.0948698669672012
22.555	-0.0932411998510361
22.56	-0.0916551202535629
22.565	-0.0900879055261612
22.57	-0.0886406376957893
22.575	-0.0873793512582779
22.58	-0.0860644802451134
22.585	-0.0846356824040413
22.59	-0.0831559672951698
22.595	-0.0817705765366554
22.6	-0.0804246664047241
22.605	-0.079193077981472
22.61	-0.0779798328876495
22.615	-0.0766706764698029
22.62	-0.0753328502178192
22.625	-0.0741064250469208
22.63	-0.0729232355952263
22.635	-0.0718518942594528
22.64	-0.070783331990242
22.645	-0.0696273744106293
22.65	-0.0683201551437378
22.655	-0.0669177398085594
22.66	-0.065552830696106
22.665	-0.0642571523785591
22.67	-0.06312245875597
22.675	-0.0620792768895626
22.68	-0.0611316598951817
22.685	-0.0601980052888393
22.69	-0.0592167899012566
22.695	-0.0581691414117813
22.7	-0.0570404045283794
22.705	-0.0558337233960629
22.71	-0.0546732321381569
22.715	-0.0536247864365578
22.72	-0.0527467913925648
22.725	-0.0519650131464005
22.73	-0.0512518808245659
22.735	-0.050629872828722
22.74	-0.0500813350081444
22.745	-0.0493790432810783
22.75	-0.0484984740614891
22.755	-0.0474416017532349
22.76	-0.0463101975619793
22.765	-0.0451715216040611
22.77	-0.0440832152962685
22.775	-0.0430531874299049
22.78	-0.0421272590756416
22.785	-0.0412542968988419
22.79	-0.0405718572437763
22.795	-0.039928525686264
22.8	-0.039231289178133
22.805	-0.0384178347885609
22.81	-0.0376115441322327
22.815	-0.0365245379507542
22.82	-0.0350534282624722
22.825	-0.0332625657320023
22.83	-0.0313775762915611
22.835	-0.0296747777611017
22.84	-0.028175039216876
22.845	-0.0268419366329908
22.85	-0.0255526043474674
22.855	-0.024289034307003
22.86	-0.0229973867535591
22.865	-0.0216631982475519
22.87	-0.0203799195587635
22.875	-0.0191500075161457
22.88	-0.0180330518633127
22.885	-0.0170123111456633
22.89	-0.0161013193428516
22.895	-0.0152460103854537
22.9	-0.0145286880433559
22.905	-0.0139971738681197
22.91	-0.013519630767405
22.915	-0.0128612434491515
22.92	-0.011991873383522
22.925	-0.0111464243382215
22.93	-0.0105598112568259
22.935	-0.0102789746597409
22.94	-0.0100170345976949
22.945	-0.00969415158033371
22.95	-0.00924689043313265
22.955	-0.00874439068138599
22.96	-0.00832069478929043
22.965	-0.00791430659592152
22.97	-0.00760427908971906
22.975	-0.00726198079064488
22.98	-0.00704190693795681
22.985	-0.00687550334259868
22.99	-0.0066819884814322
22.995	-0.0064357160590589
23	-0.00626270193606615
23.005	-0.00618026359006763
23.01	-0.00608220137655735
23.015	-0.00559439836069942
23.02	-0.00480610877275467
23.025	-0.00395690836012363
23.03	-0.00302642327733338
23.035	-0.00206352537497878
23.04	-0.00117969501297921
23.045	-0.000354513351339847
23.05	0.000439819181337953
23.055	0.00123534025624394
23.06	0.00184986891690642
23.065	0.00220042350701988
23.07	0.00248185265809298
23.075	0.00289107766002417
23.08	0.00330359768122435
23.085	0.00347510678693652
23.09	0.00349363638088107
23.095	0.00346442149020731
23.1	0.00337765412405133
23.105	0.00329331448301673
23.11	0.00320436945185065
23.115	0.00321521703153849
23.12	0.00323942955583334
23.125	0.00315645849332213
23.13	0.00294348620809615
23.135	0.00269552343524992
23.14	0.00249004201032221
23.145	0.00234732241369784
23.15	0.00220576045103371
23.155	0.00201685773208737
23.16	0.00190966739319265
23.165	0.00182543334085494
23.17	0.00168017589021474
23.175	0.00143534888047725
23.18	0.00113902217708528
23.185	0.000721082091331482
23.19	0.000238177424762398
23.195	-0.000234496052144095
23.2	-0.000600312021560967
23.205	-0.00090382422786206
23.21	-0.00131945544853806
23.215	-0.0012955617858097
23.22	-0.000800557667389512
23.225	-5.21948677487671e-05
23.23	0.000702440680470318
23.235	0.00140075932722539
23.24	0.00200794357806444
23.245	0.00248763943091035
23.25	0.00288352253846824
23.255	0.00320478668436408
23.26	0.00339424354024231
23.265	0.0034331064671278
23.27	0.00331553025171161
23.275	0.00329244998283684
23.28	0.00340912421233952
23.285	0.00355684664100409
23.29	0.00358456536196172
23.295	0.00344826746731997
23.3	0.00320441625081003
23.305	0.00295505067333579
23.31	0.0027376243378967
23.315	0.00245155533775687
23.32	0.00199766154401004
23.325	0.00148144562263042
23.33	0.000988849904388189
23.335	0.000585264526307583
23.34	0.000186183257028461
23.345	-0.000282714259810746
23.35	-0.000793000042904168
23.355	-0.00129548599943519
23.36	-0.00182580214459449
23.365	-0.002440384356305
23.37	-0.00307782716117799
23.375	-0.00380155770108104
23.38	-0.00463682925328612
23.385	-0.0054771825671196
23.39	-0.00622140057384968
23.395	-0.00691181141883135
23.4	-0.00768366735428572
23.405	-0.00853746570646763
23.41	-0.00934544391930103
23.415	-0.00971656106412411
23.42	-0.00984191708266735
23.425	-0.00981872156262398
23.43	-0.00973070599138737
23.435	-0.00962988194078207
23.44	-0.00940583646297455
23.445	-0.00915836170315742
23.45	-0.00892439763993025
23.455	-0.00882954429835081
23.46	-0.00893673580139875
23.465	-0.0092663848772645
23.47	-0.00970304291695356
23.475	-0.0102742239832878
23.48	-0.0109471715986729
23.485	-0.0117221996188164
23.49	-0.0123328948393464
23.495	-0.0127236153930426
23.5	-0.0129778850823641
23.505	-0.0133555512875319
23.51	-0.0139655834063888
23.515	-0.0147644998505712
23.52	-0.0156389307230711
23.525	-0.0165933594107628
23.53	-0.0176160242408514
23.535	-0.0186435729265213
23.54	-0.0196401961147785
23.545	-0.0205357577651739
23.55	-0.0215006042271852
23.555	-0.0225399564951658
23.56	-0.0236629545688629
23.565	-0.0246232450008392
23.57	-0.0254293289035559
23.575	-0.026261929422617
23.58	-0.0272887647151947
23.585	-0.0283818412572145
23.59	-0.0294591765850782
23.595	-0.030633257701993
23.6	-0.0317715518176556
23.605	-0.0328887104988098
23.61	-0.0339657589793205
23.615	-0.0348164699971676
23.62	-0.0355110503733158
23.625	-0.0360406301915646
23.63	-0.036420714110136
23.635	-0.0368265584111214
23.64	-0.0373596735298634
23.645	-0.0379531048238277
23.65	-0.0386417396366596
23.655	-0.0393744260072708
23.66	-0.0401404425501823
23.665	-0.0407976023852825
23.67	-0.0413044691085815
23.675	-0.0418369248509407
23.68	-0.0425310879945755
23.685	-0.0434082299470901
23.69	-0.0442832559347153
23.695	-0.0451932400465012
23.7	-0.0461206026375294
23.705	-0.0470261685550213
23.71	-0.0478076077997684
23.715	-0.0486062802374363
23.72	-0.0495047383010387
23.725	-0.0505298599600792
23.73	-0.0516649559140205
23.735	-0.0528313294053078
23.74	-0.0539998039603233
23.745	-0.0551392287015915
23.75	-0.0562278553843498
23.755	-0.0573485121130943
23.76	-0.0584405921399593
23.765	-0.0594965480268002
23.77	-0.0605135895311832
23.775	-0.0615343563258648
23.78	-0.0625605657696724
23.785	-0.0635577514767647
23.79	-0.0645212307572365
23.795	-0.0655307471752167
23.8	-0.0665908381342888
23.805	-0.0676943361759186
23.81	-0.0689548850059509
23.815	-0.0700863003730774
23.82	-0.070942610502243
23.825	-0.0714112147688866
23.83	-0.0716241896152496
23.835	-0.0718433931469917
23.84	-0.0722056478261948
23.845	-0.0726087167859077
23.85	-0.0730201080441475
23.855	-0.0735005959868431
23.86	-0.0740778967738152
23.865	-0.0746614933013916
23.87	-0.0750954151153564
23.875	-0.0754748582839966
23.88	-0.0760890394449234
23.885	-0.07688207924366
23.89	-0.0776512399315834
23.895	-0.0783417448401451
23.9	-0.079004630446434
23.905	-0.0796406641602516
23.91	-0.0802971497178078
23.915	-0.0810312926769257
23.92	-0.0818196311593056
23.925	-0.0826903209090233
23.93	-0.0836536660790443
23.935	-0.0846842378377914
23.94	-0.085732638835907
23.945	-0.0868518427014351
23.95	-0.08792644739151
23.955	-0.0888531729578972
23.96	-0.0896260142326355
23.965	-0.0904204621911049
23.97	-0.0913630947470665
23.975	-0.0922350510954857
23.98	-0.0929365381598473
23.985	-0.093487873673439
23.99	-0.094074510037899
23.995	-0.0947343781590462
24	-0.0955369099974632
24.005	-0.0964802280068398
24.01	-0.0974515676498413
24.015	-0.0982456728816032
24.02	-0.098956011235714
24.025	-0.099652536213398
24.03	-0.100338645279408
24.035	-0.100921474397182
24.04	-0.10145278275013
24.045	-0.101962052285671
24.05	-0.102513894438744
24.055	-0.103097185492516
24.06	-0.10367539525032
24.065	-0.104174733161926
24.07	-0.104644469916821
24.075	-0.105169363319874
24.08	-0.105646260082722
24.085	-0.106126219034195
24.09	-0.106735423207283
24.095	-0.107443816959858
24.1	-0.108008347451687
24.105	-0.108481131494045
24.11	-0.109073504805565
24.115	-0.109746746718884
24.12	-0.110369682312012
24.125	-0.110854484140873
24.13	-0.111223988234997
24.135	-0.111690908670425
24.14	-0.112214751541615
24.145	-0.11282055824995
24.15	-0.113413229584694
24.155	-0.114124968647957
24.16	-0.114906430244446
24.165	-0.115764729678631
24.17	-0.116653084754944
24.175	-0.117577977478504
24.18	-0.118425816297531
24.185	-0.119018293917179
24.19	-0.119483016431332
24.195	-0.11991049349308
24.2	-0.120396487414837
24.205	-0.120929896831512
24.21	-0.121545180678368
24.215	-0.122246496379375
24.22	-0.123069532215595
24.225	-0.123845331370831
24.23	-0.124448098242283
24.235	-0.12504743039608
24.24	-0.125732734799385
24.245	-0.126481533050537
24.25	-0.12712274491787
24.255	-0.127672120928764
24.26	-0.128213226795197
24.265	-0.128784403204918
24.27	-0.12927770614624
24.275	-0.12959848344326
24.28	-0.129851415753365
24.285	-0.130146026611328
24.29	-0.13052324950695
24.295	-0.130992770195007
24.3	-0.131590470671654
24.305	-0.132241800427437
24.31	-0.132883608341217
24.315	-0.133467808365822
24.32	-0.133951723575592
24.325	-0.13456118106842
24.33	-0.135316640138626
24.335	-0.136055573821068
24.34	-0.13644440472126
24.345	-0.136508896946907
24.35	-0.136423394083977
24.355	-0.136401295661926
24.36	-0.136468857526779
24.365	-0.136567279696465
24.37	-0.136646583676338
24.375	-0.136846140027046
24.38	-0.137096837162971
24.385	-0.137285530567169
24.39	-0.137407079339027
24.395	-0.137597113847733
24.4	-0.13788677752018
24.405	-0.138304978609085
24.41	-0.138787433505058
24.415	-0.139456629753113
24.42	-0.140166938304901
24.425	-0.140830859541893
24.43	-0.141589984297752
24.435	-0.142404541373253
24.44	-0.143104285001755
24.445	-0.143606811761856
24.45	-0.144094049930573
24.455	-0.144532859325409
24.46	-0.144958585500717
24.465	-0.145365864038467
24.47	-0.145703434944153
24.475	-0.146031349897385
24.48	-0.14644929766655
24.485	-0.146893471479416
24.49	-0.147300079464912
24.495	-0.147563517093658
24.5	-0.147669300436974
24.505	-0.147690385580063
24.51	-0.14781029522419
24.515	-0.147980600595474
24.52	-0.148210510611534
24.525	-0.148330703377724
24.53	-0.14845222234726
24.535	-0.148622184991837
24.54	-0.148856192827225
24.545	-0.149165257811546
24.55	-0.149526730179787
24.555	-0.149898394942284
24.56	-0.150113508105278
24.565	-0.150080353021622
24.57	-0.149990811944008
24.575	-0.150025144219398
24.58	-0.150210291147232
24.585	-0.150524437427521
24.59	-0.150906577706337
24.595	-0.151267573237419
24.6	-0.151447549462318
24.605	-0.151451006531715
24.61	-0.151472553610802
24.615	-0.151662856340408
24.62	-0.15193372964859
24.625	-0.152244210243225
24.63	-0.152572974562645
24.635	-0.152905389666557
24.64	-0.153150334954262
24.645	-0.15334852039814
24.65	-0.153534233570099
24.655	-0.153737604618073
24.66	-0.15396049618721
24.665	-0.154179111123085
24.67	-0.154288724064827
24.675	-0.154304623603821
24.68	-0.154149055480957
24.685	-0.153921604156494
24.69	-0.153688207268715
24.695	-0.153437227010727
24.7	-0.153163105249405
24.705	-0.15302212536335
24.71	-0.153099969029427
24.715	-0.153360739350319
24.72	-0.153620541095734
24.725	-0.153711050748825
24.73	-0.153782233595848
24.735	-0.153869912028313
24.74	-0.153859511017799
24.745	-0.153602436184883
24.75	-0.153124079108238
24.755	-0.152593329548836
24.76	-0.152292609214783
24.765	-0.152092427015305
24.77	-0.151862770318985
24.775	-0.151544570922852
24.78	-0.151285022497177
24.785	-0.151087611913681
24.79	-0.150967791676521
24.795	-0.150924235582352
24.8	-0.150858804583549
24.805	-0.150744542479515
24.81	-0.150590732693672
24.815	-0.150530353188515
24.82	-0.150521948933601
24.825	-0.150579437613487
24.83	-0.150676071643829
24.835	-0.150787204504013
24.84	-0.150848731398582
24.845	-0.150954753160477
24.85	-0.151133671402931
24.855	-0.151433914899826
24.86	-0.151735633611679
24.865	-0.151962742209435
24.87	-0.152045145630836
24.875	-0.152014419436455
24.88	-0.151991412043571
24.885	-0.152025252580643
24.89	-0.151941210031509
24.895	-0.151784256100655
24.9	-0.151580229401588
24.905	-0.151366755366325
24.91	-0.151113644242287
24.915	-0.150842785835266
24.92	-0.150548607110977
24.925	-0.150283455848694
24.93	-0.149928942322731
24.935	-0.149499222636223
24.94	-0.149064466357231
24.945	-0.148751109838486
24.95	-0.148511275649071
24.955	-0.148307323455811
24.96	-0.147994130849838
24.965	-0.147630900144577
24.97	-0.147248491644859
24.975	-0.147045239806175
24.98	-0.146841436624527
24.985	-0.146526992321014
24.99	-0.146040067076683
24.995	-0.145707219839096
25	-0.14553090929985
25.005	-0.145287349820137
25.01	-0.14481458067894
25.015	-0.14434053003788
25.02	-0.144059583544731
25.025	-0.143965378403664
25.03	-0.143927097320557
25.035	-0.143783167004585
25.04	-0.143473997712135
25.045	-0.143038690090179
25.05	-0.142631143331528
25.055	-0.142274796962738
25.06	-0.141980141401291
25.065	-0.141595110297203
25.07	-0.14118205010891
25.075	-0.140845000743866
25.08	-0.140455320477486
25.085	-0.139996290206909
25.09	-0.139441907405853
25.095	-0.138900101184845
25.1	-0.138370200991631
25.105	-0.137848451733589
25.11	-0.137444913387299
25.115	-0.137102782726288
25.12	-0.136798545718193
25.125	-0.136616200208664
25.13	-0.136443972587585
25.135	-0.136162087321281
25.14	-0.135864958167076
25.145	-0.135501533746719
25.15	-0.13508702814579
25.155	-0.134632885456085
25.16	-0.134191289544106
25.165	-0.133852303028107
25.17	-0.133606150746346
25.175	-0.133384957909584
25.18	-0.133198454976082
25.185	-0.132987067103386
25.19	-0.132750377058983
25.195	-0.132500812411308
25.2	-0.132217898964882
25.205	-0.132000938057899
25.21	-0.13186477124691
25.215	-0.131853178143501
25.22	-0.131828278303146
25.225	-0.131770566105843
25.23	-0.131903871893883
25.235	-0.13224333524704
25.24	-0.132597342133522
25.245	-0.132861450314522
25.25	-0.133058771491051
25.255	-0.13327568769455
25.26	-0.133551314473152
25.265	-0.133797913789749
25.27	-0.133889645338058
25.275	-0.133814737200737
25.28	-0.133720561861992
25.285	-0.133649438619614
25.29	-0.13346466422081
25.295	-0.133245304226875
25.3	-0.133017778396606
25.305	-0.132876887917519
25.31	-0.132877588272095
25.315	-0.132954463362694
25.32	-0.133061930537224
25.325	-0.133120238780975
25.33	-0.13309919834137
25.335	-0.132922112941742
25.34	-0.132616579532623
25.345	-0.132167771458626
25.35	-0.131611034274101
25.355	-0.131069406867027
25.36	-0.130612328648567
25.365	-0.130393996834755
25.37	-0.13021719455719
25.375	-0.129892006516457
25.38	-0.129439145326614
25.385	-0.128984123468399
25.39	-0.128520771861076
25.395	-0.128116697072983
25.4	-0.127732202410698
25.405	-0.127358391880989
25.41	-0.127005159854889
25.415	-0.126963019371033
25.42	-0.12721361219883
25.425	-0.127651438117027
25.43	-0.128167003393173
25.435	-0.128588661551476
25.44	-0.128936439752579
25.445	-0.129165351390839
25.45	-0.129372030496597
25.455	-0.129651129245758
25.46	-0.1300238519907
25.465	-0.13038195669651
25.47	-0.130657464265823
25.475	-0.130934521555901
25.48	-0.131108969449997
25.485	-0.131160616874695
25.49	-0.131112858653069
25.495	-0.131018579006195
25.5	-0.130976527929306
25.505	-0.13098032772541
25.51	-0.130906507372856
25.515	-0.130746126174927
25.52	-0.13055245578289
25.525	-0.130344673991203
25.53	-0.130094632506371
25.535	-0.129897966980934
25.54	-0.129716292023659
25.545	-0.129496321082115
25.55	-0.129298508167267
25.555	-0.129085510969162
25.56	-0.128847122192383
25.565	-0.128624305129051
25.57	-0.128328531980515
25.575	-0.127965286374092
25.58	-0.127612948417664
25.585	-0.127326592803001
25.59	-0.127048537135124
25.595	-0.126769423484802
25.6	-0.126473754644394
25.605	-0.126184299588203
25.61	-0.125873908400536
25.615	-0.126605093479156
25.62	-0.128304451704025
25.625	-0.130616247653961
25.63	-0.133167341351509
25.635	-0.135637834668159
25.64	-0.137865483760834
25.645	-0.139926746487617
25.65	-0.141768589615822
25.655	-0.143387839198112
25.66	-0.14481408894062
25.665	-0.146230548620224
25.67	-0.147628605365753
25.675	-0.148874804377556
25.68	-0.149856433272362
25.685	-0.15064063668251
25.69	-0.151236027479172
25.695	-0.151734381914139
25.7	-0.152150750160217
25.705	-0.152480155229568
25.71	-0.15271170437336
25.715	-0.152809873223305
25.72	-0.152778446674347
25.725	-0.152653858065605
25.73	-0.152374893426895
25.735	-0.15210035443306
25.74	-0.151713863015175
25.745	-0.15129154920578
25.75	-0.150769859552383
25.755	-0.150162950158119
25.76	-0.149523377418518
25.765	-0.148934587836266
25.77	-0.148218542337418
25.775	-0.147401839494705
25.78	-0.146393954753876
25.785	-0.145274937152863
25.79	-0.144078701734543
25.795	-0.142847761511803
25.8	-0.141747951507568
25.805	-0.140735700726509
25.81	-0.139872550964355
25.815	-0.139875859022141
25.82	-0.140597686171532
25.825	-0.141659528017044
25.83	-0.142612889409065
25.835	-0.143410906195641
25.84	-0.144125059247017
25.845	-0.144843190908432
25.85	-0.14551916718483
25.855	-0.145936384797096
25.86	-0.146116822957993
25.865	-0.1460822224617
25.87	-0.145893216133118
25.875	-0.145605280995369
25.88	-0.145271629095078
25.885	-0.14473931491375
25.89	-0.144081979990005
25.895	-0.143301919102669
25.9	-0.142326638102531
25.905	-0.141174361109734
25.91	-0.140042349696159
25.915	-0.138978242874146
25.92	-0.137912422418594
25.925	-0.136619850993156
25.93	-0.135303378105164
25.935	-0.133993625640869
25.94	-0.132715031504631
25.945	-0.131229102611542
25.95	-0.129521161317825
25.955	-0.127723664045334
25.96	-0.126072004437447
25.965	-0.124676041305065
25.97	-0.123303607106209
25.975	-0.121816419064999
25.98	-0.120348170399666
25.985	-0.118983387947083
25.99	-0.117647729814053
25.995	-0.116086654365063
26	-0.114300891757011
26.005	-0.112469092011452
26.01	-0.110735341906548
26.015	-0.110888309776783
26.02	-0.112552985548973
26.025	-0.11517858505249
26.03	-0.118134953081608
26.035	-0.120966203510761
26.04	-0.123558849096298
26.045	-0.125875517725945
26.05	-0.127798229455948
26.055	-0.129444524645805
26.06	-0.130953729152679
26.065	-0.132175147533417
26.07	-0.132934495806694
26.075	-0.133307993412018
26.08	-0.13346816599369
26.085	-0.133509039878845
26.09	-0.13335745036602
26.095	-0.133060649037361
26.1	-0.132688775658607
26.105	-0.132269769906998
26.11	-0.131679490208626
26.115	-0.130662754178047
26.12	-0.129332557320595
26.125	-0.127845838665962
26.13	-0.126270398497581
26.135	-0.124519802629948
26.14	-0.122601598501205
26.145	-0.12051223218441
26.15	-0.118266209959984
26.155	-0.115830510854721
26.16	-0.113311618566513
26.165	-0.110805191099644
26.17	-0.108389467000961
26.175	-0.106004200875759
26.18	-0.103614546358585
26.185	-0.101186640560627
26.19	-0.0987150371074677
26.195	-0.0961053520441055
26.2	-0.0934052318334579
26.205	-0.0906718298792839
26.21	-0.087850958108902
26.215	-0.0852239802479744
26.22	-0.082914724946022
26.225	-0.0807558745145798
26.23	-0.0787062346935272
26.235	-0.076599158346653
26.24	-0.0745048299431801
26.245	-0.0724638700485229
26.25	-0.0703384429216385
26.255	-0.0680260136723518
26.26	-0.0654301941394806
26.265	-0.0628540590405464
26.27	-0.0603391565382481
26.275	-0.0578897297382355
26.28	-0.0553361438214779
26.285	-0.052700586616993
26.29	-0.0500983484089375
26.295	-0.047646377235651
26.3	-0.045158177614212
26.305	-0.0426234565675259
26.31	-0.0398290082812309
26.315	-0.0368996113538742
26.32	-0.0339372158050537
26.325	-0.0310831237584352
26.33	-0.0282058771699667
26.335	-0.0251214932650328
26.34	-0.0218277666717768
26.345	-0.0185020137578249
26.35	-0.0151977650821209
26.355	-0.0118640279397368
26.36	-0.00853869412094355
26.365	-0.00540386233478785
26.37	-0.00248918309807777
26.375	0.000382622703909874
26.38	0.00330812018364668
26.385	0.0062724556773901
26.39	0.00920346658676863
26.395	0.012135642580688
26.4	0.0150753296911716
26.405	0.0179622862488031
26.41	0.0208646170794964
26.415	0.0235291961580515
26.42	0.026119789108634
26.425	0.0286439992487431
26.43	0.0310962926596403
26.435	0.0334704704582691
26.44	0.0358786843717098
26.445	0.0383783243596554
26.45	0.040897648781538
26.455	0.0433913581073284
26.46	0.0459143295884132
26.465	0.0484612807631493
26.47	0.0510861463844776
26.475	0.0537428893148899
26.48	0.0563768558204174
26.485	0.0588471405208111
26.49	0.061128742992878
26.495	0.0633116737008095
26.5	0.0654840022325516
26.505	0.067537896335125
26.51	0.0695444941520691
26.515	0.0716304555535316
26.52	0.0738533288240433
26.525	0.0761431083083153
26.53	0.0784494951367378
26.535	0.0807856246829033
26.54	0.0830884277820587
26.545	0.0852731391787529
26.55	0.087556004524231
26.555	0.0900323539972305
26.56	0.0926076173782349
26.565	0.095104455947876
26.57	0.097470335662365
26.575	0.0997836515307426
26.58	0.102107986807823
26.585	0.104461885988712
26.59	0.106561779975891
26.595	0.108465254306793
26.6	0.110395945608616
26.605	0.112380564212799
26.61	0.114326901733875
26.615	0.116862192749977
26.62	0.119981102645397
26.625	0.123237922787666
26.63	0.12654934823513
26.635	0.129677355289459
26.64	0.132677182555199
26.645	0.135527342557907
26.65	0.138459384441376
26.655	0.141516089439392
26.66	0.144560784101486
26.665	0.147366046905518
26.67	0.149877592921257
26.675	0.152172833681107
26.68	0.154491677880287
26.685	0.15684799849987
26.69	0.159055113792419
26.695	0.161114126443863
26.7	0.163071393966675
26.705	0.164995193481445
26.71	0.166797935962677
26.715	0.168603330850601
26.72	0.170446619391441
26.725	0.172229632735252
26.73	0.173794284462929
26.735	0.175093784928322
26.74	0.176202490925789
26.745	0.177220776677132
26.75	0.178177490830421
26.755	0.179149955511093
26.76	0.180234476923943
26.765	0.181392088532448
26.77	0.182490855455399
26.775	0.183493316173553
26.78	0.184410914778709
26.785	0.185180589556694
26.79	0.185863614082336
26.795	0.186526596546173
26.8	0.187165319919586
26.805	0.187701940536499
26.81	0.188182935118675
26.815	0.189204424619675
26.82	0.19075508415699
26.825	0.19255918264389
26.83	0.194375976920128
26.835	0.196100667119026
26.84	0.197704032063484
26.845	0.199288159608841
26.85	0.200777187943459
26.855	0.202144622802734
26.86	0.203258439898491
26.865	0.204215958714485
26.87	0.204934298992157
26.875	0.205501034855843
26.88	0.205986976623535
26.885	0.206354007124901
26.89	0.206696882843971
26.895	0.207103088498116
26.9	0.20755709707737
26.905	0.207972764968872
26.91	0.208333805203438
26.915	0.208659633994102
26.92	0.208868801593781
26.925	0.208904474973679
26.93	0.208816438913345
26.935	0.208575740456581
26.94	0.208304062485695
26.945	0.207896411418915
26.95	0.20739609003067
26.955	0.206936031579971
26.96	0.206574097275734
26.965	0.206315115094185
26.97	0.206078171730042
26.975	0.205798551440239
26.98	0.205250442028046
26.985	0.204588860273361
26.99	0.204065144062042
26.995	0.203707054257393
27	0.203432932496071
27.005	0.203030079603195
27.01	0.202495843172073
27.015	0.202327758073807
27.02	0.202602133154869
27.025	0.2032091319561
27.03	0.204077482223511
27.035	0.204892545938492
27.04	0.205525428056717
27.045	0.205874800682068
27.05	0.206047520041466
27.055	0.206107974052429
27.06	0.206058382987976
27.065	0.205929324030876
27.07	0.205693408846855
27.075	0.205339342355728
27.08	0.204992368817329
27.085	0.204650297760963
27.09	0.204371720552444
27.095	0.204068079590797
27.1	0.203684151172638
27.105	0.203353762626648
27.11	0.203021347522736
27.115	0.202477008104324
27.12	0.201669991016388
27.125	0.200731843709946
27.13	0.199746951460838
27.135	0.19879986345768
27.14	0.197810903191566
27.145	0.196747526526451
27.15	0.195737913250923
27.155	0.19474945962429
27.16	0.193745031952858
27.165	0.192731112241745
27.17	0.191842257976532
27.175	0.191027343273163
27.18	0.190138757228851
27.185	0.189127773046494
27.19	0.188057065010071
27.195	0.187012851238251
27.2	0.186003684997559
27.205	0.185018047690392
27.21	0.184065252542496
27.215	0.183210596442223
27.22	0.182271704077721
27.225	0.181287720799446
27.23	0.180313274264336
27.235	0.1793053150177
27.24	0.178189337253571
27.245	0.176954463124275
27.25	0.175774842500687
27.255	0.174765050411224
27.26	0.173940494656563
27.265	0.17315462231636
27.27	0.172172054648399
27.275	0.171055778861046
27.28	0.16996394097805
27.285	0.168954133987427
27.29	0.167852833867073
27.295	0.166705042123795
27.3	0.165562435984612
27.305	0.164437130093575
27.31	0.163301587104797
27.315	0.162051305174828
27.32	0.16059498488903
27.325	0.159250304102898
27.33	0.158068656921387
27.335	0.157005488872528
27.34	0.155945688486099
27.345	0.154810279607773
27.35	0.153626427054405
27.355	0.152479156851768
27.36	0.151387676596642
27.365	0.150211349129677
27.37	0.148885831236839
27.375	0.147464841604233
27.38	0.146091654896736
27.385	0.144814416766167
27.39	0.143610596656799
27.395	0.142400100827217
27.4	0.141282171010971
27.405	0.140248656272888
27.41	0.139233872294426
27.415	0.137731179594994
27.42	0.135800689458847
27.425	0.133639186620712
27.43	0.131480202078819
27.435	0.129368036985397
27.44	0.127314731478691
27.445	0.125304564833641
27.45	0.123379923403263
27.455	0.121642477810383
27.46	0.11998687684536
27.465	0.118332527577877
27.47	0.116763822734356
27.475	0.115382201969624
27.48	0.114103645086288
27.485	0.112842313945293
27.49	0.111554071307182
27.495	0.110294669866562
27.5	0.109165906906128
27.505	0.107986234128475
27.51	0.106874696910381
27.515	0.10583521425724
27.52	0.104891888797283
27.525	0.103942312300205
27.53	0.103010728955269
27.535	0.102139055728912
27.54	0.101254977285862
27.545	0.100356593728065
27.55	0.0995435565710068
27.555	0.098929263651371
27.56	0.0984754413366318
27.565	0.0980256199836731
27.57	0.0974898338317871
27.575	0.0969161987304688
27.58	0.0962814390659332
27.585	0.0956313610076904
27.59	0.0949203744530678
27.595	0.0942713543772697
27.6	0.0936175733804703
27.605	0.0930598750710487
27.61	0.0925310999155045
27.615	0.0908312052488327
27.62	0.0881468579173088
27.625	0.0849117934703827
27.63	0.0814159363508224
27.635	0.0780402645468712
27.64	0.0749528408050537
27.645	0.07211022824049
27.65	0.0693970695137978
27.655	0.0668762251734734
27.66	0.0647046566009521
27.665	0.0628249272704124
27.67	0.0610179491341114
27.675	0.059236042201519
27.68	0.0574759505689144
27.685	0.0559305362403393
27.69	0.0547624416649342
27.695	0.0539643429219723
27.7	0.0534018650650978
27.705	0.0527903065085411
27.71	0.0521381162106991
27.715	0.0515626631677151
27.72	0.051201943308115
27.725	0.0511163361370564
27.73	0.0512596517801285
27.735	0.051571823656559
27.74	0.0518746301531792
27.745	0.0522572807967663
27.75	0.0527204014360905
27.755	0.0530930757522583
27.76	0.0533713437616825
27.765	0.053681492805481
27.77	0.0540831685066223
27.775	0.0545516312122345
27.78	0.0549778118729591
27.785	0.055531557649374
27.79	0.0562702119350433
27.795	0.0572308152914047
27.8	0.0582137666642666
27.805	0.0592489987611771
27.81	0.0603749230504036
27.815	0.0615390241146088
27.82	0.062645211815834
27.825	0.0636463835835457
27.83	0.0645168647170067
27.835	0.0654841586947441
27.84	0.0665884912014008
27.845	0.0679049715399742
27.85	0.0692312568426132
27.855	0.0704332366585732
27.86	0.0715640708804131
27.865	0.0727600902318954
27.87	0.0740285739302635
27.875	0.0753689184784889
27.88	0.0766321197152138
27.885	0.0778677240014076
27.89	0.0790510848164558
27.895	0.0802017822861671
27.9	0.0814678594470024
27.905	0.0829483717679977
27.91	0.0845146998763084
27.915	0.0860190913081169
27.92	0.0875135362148285
27.925	0.0890521183609962
27.93	0.0906518027186394
27.935	0.0922811031341553
27.94	0.0938225835561752
27.945	0.095298245549202
27.95	0.0967764928936958
27.955	0.0981568768620491
27.96	0.0993339568376541
27.965	0.100417539477348
27.97	0.101566396653652
27.975	0.102853640913963
27.98	0.104345425963402
27.985	0.105994984507561
27.99	0.107603915035725
27.995	0.109172224998474
28	0.110771134495735
28.005	0.112353809177876
28.01	0.113824352622032
28.015	0.115157224237919
28.02	0.116418361663818
28.025	0.117631867527962
28.03	0.118845567107201
28.035	0.120093360543251
28.04	0.121339932084084
28.045	0.122630454599857
28.05	0.123947717249393
28.055	0.125386372208595
28.06	0.12688335776329
28.065	0.128352612257004
28.07	0.129762411117554
28.075	0.131114274263382
28.08	0.132254585623741
28.085	0.133310228586197
28.09	0.134437456727028
28.095	0.135626584291458
28.1	0.136801406741142
28.105	0.138066411018372
28.11	0.139360383152962
28.115	0.14073571562767
28.12	0.14217221736908
28.125	0.143604338169098
28.13	0.14499232172966
28.135	0.146348625421524
28.14	0.147694543004036
28.145	0.14893302321434
28.15	0.150123685598373
28.155	0.151199907064438
28.16	0.152137830853462
28.165	0.153061047196388
28.17	0.154040798544884
28.175	0.155062928795815
28.18	0.156018555164337
28.185	0.156919986009598
28.19	0.157907873392105
28.195	0.158983245491982
28.2	0.160099238157272
28.205	0.161298364400864
28.21	0.162672653794289
28.215	0.164235904812813
28.22	0.165804445743561
28.225	0.167226925492287
28.23	0.168587118387222
28.235	0.169871658086777
28.24	0.171005100011826
28.245	0.172049298882484
28.25	0.173207446932793
28.255	0.174440264701843
28.26	0.175523594021797
28.265	0.176471665501595
28.27	0.177437648177147
28.275	0.178433701395988
28.28	0.179534733295441
28.285	0.180697903037071
28.29	0.181895866990089
28.295	0.183006122708321
28.3	0.184010550379753
28.305	0.18500167131424
28.31	0.185940280556679
28.315	0.186769112944603
28.32	0.187488943338394
28.325	0.188146442174911
28.33	0.188814237713814
28.335	0.189493000507355
28.34	0.190287575125694
28.345	0.191102087497711
28.35	0.191935047507286
28.355	0.192676842212677
28.36	0.193348839879036
28.365	0.19389072060585
28.37	0.194243237376213
28.375	0.194505035877228
28.38	0.19468429684639
28.385	0.19494041800499
28.39	0.195271283388138
28.395	0.195676818490028
28.4	0.196012526750565
28.405	0.196450218558311
28.41	0.197057902812958
28.415	0.197774797677994
28.42	0.198407411575317
28.425	0.198869600892067
28.43	0.199315533041954
28.435	0.199752077460289
28.44	0.200327441096306
28.445	0.200958907604218
28.45	0.201613992452621
28.455	0.202226340770721
28.46	0.202764615416527
28.465	0.203319162130356
28.47	0.203859969973564
28.475	0.204386606812477
28.48	0.20480565726757
28.485	0.205068588256836
28.49	0.20533575117588
28.495	0.205657616257668
28.5	0.205983698368073
28.505	0.206289499998093
28.51	0.206664934754372
28.515	0.206935733556747
28.52	0.207180455327034
28.525	0.207453534007072
28.53	0.207734644412994
28.535	0.207909688353539
28.54	0.208084940910339
28.545	0.208328232169151
28.55	0.208624318242073
28.555	0.208997055888176
28.56	0.209482342004776
28.565	0.210020914673805
28.57	0.21058264374733
28.575	0.211122572422028
28.58	0.21166405081749
28.585	0.212097495794296
28.59	0.212624296545982
28.595	0.213252320885658
28.6	0.213945090770721
28.605	0.214662060141563
28.61	0.215288922190666
28.615	0.21566878259182
28.62	0.215810239315033
28.625	0.215857669711113
28.63	0.215876594185829
28.635	0.215900540351868
28.64	0.215928465127945
28.645	0.215945273637772
28.65	0.215919345617294
28.655	0.215881988406181
28.66	0.215927392244339
28.665	0.216133385896683
28.67	0.216328427195549
28.675	0.21649007499218
28.68	0.216591209173203
28.685	0.216731861233711
28.69	0.216955959796906
28.695	0.217213213443756
28.7	0.217255622148514
28.705	0.217118114233017
28.71	0.216965809464455
28.715	0.216971665620804
28.72	0.217147499322891
28.725	0.217273637652397
28.73	0.217285752296448
28.735	0.217227295041084
28.74	0.217136979103088
28.745	0.217088907957077
28.75	0.217101693153381
28.755	0.217157736420631
28.76	0.217136785387993
28.765	0.217061907052994
28.77	0.217063084244728
28.775	0.217250794172287
28.78	0.217469111084938
28.785	0.217625811696053
28.79	0.217710927128792
28.795	0.217755362391472
28.8	0.217925921082497
28.805	0.218166470527649
28.81	0.21831864118576
28.815	0.21822714805603
28.82	0.217929720878601
28.825	0.217434599995613
28.83	0.216889962553978
28.835	0.216386497020721
28.84	0.215933918952942
28.845	0.215613186359406
28.85	0.215393736958504
28.855	0.215306386351585
28.86	0.215200573205948
28.865	0.214965358376503
28.87	0.214555621147156
28.875	0.214062348008156
28.88	0.213640794157982
28.885	0.213222235441208
28.89	0.212923109531403
28.895	0.212679401040077
28.9	0.212483212351799
28.905	0.212434783577919
28.91	0.212406367063522
28.915	0.212316542863846
28.92	0.212183371186256
28.925	0.212008684873581
28.93	0.211846649646759
28.935	0.211735799908638
28.94	0.211730808019638
28.945	0.211663141846657
28.95	0.211502343416214
28.955	0.211291655898094
28.96	0.211134284734726
28.965	0.211007848381996
28.97	0.210942983627319
28.975	0.210908949375153
28.98	0.210805505514145
28.985	0.210748672485352
28.99	0.210788697004318
28.995	0.210974171757698
29	0.211194798350334
29.005	0.211284190416336
29.01	0.211144968867302
29.015	0.211066737771034
29.02	0.211154237389565
29.025	0.21137735247612
29.03	0.211640238761902
29.035	0.211836189031601
29.04	0.211912572383881
29.045	0.211945742368698
29.05	0.211959064006805
29.055	0.212066054344177
29.06	0.212229058146477
29.065	0.212358310818672
29.07	0.212366804480553
29.075	0.212406694889069
29.08	0.212618827819824
29.085	0.212907537817955
29.09	0.213149890303612
29.095	0.213302284479141
29.1	0.213370740413666
29.105	0.213293299078941
29.11	0.213262498378754
29.115	0.213170364499092
29.12	0.212931483983994
29.125	0.212641388177872
29.13	0.21249920129776
29.135	0.212633386254311
29.14	0.212905958294868
29.145	0.212967410683632
29.15	0.212844654917717
29.155	0.212593480944633
29.16	0.212392121553421
29.165	0.212269157171249
29.17	0.212259262800217
29.175	0.21229113638401
29.18	0.21243017911911
29.185	0.212619051337242
29.19	0.212865814566612
29.195	0.213046386837959
29.2	0.213242962956429
29.205	0.213417336344719
29.21	0.213564783334732
29.215	0.213755175471306
29.22	0.213999956846237
29.225	0.214306727051735
29.23	0.214616924524307
29.235	0.214867472648621
29.24	0.214927390217781
29.245	0.214844763278961
29.25	0.214717969298363
29.255	0.214654117822647
29.26	0.214702695608139
29.265	0.2148397564888
29.27	0.214967891573906
29.275	0.215135514736176
29.28	0.215326398611069
29.285	0.215538650751114
29.29	0.215687736868858
29.295	0.21575790643692
29.3	0.215682566165924
29.305	0.215579852461815
29.31	0.215589806437492
29.315	0.215779051184654
29.32	0.216120973229408
29.325	0.21642778813839
29.33	0.216628536581993
29.335	0.216754972934723
29.34	0.216842502355576
29.345	0.21692468225956
29.35	0.216972962021828
29.355	0.217054888606071
29.36	0.217163890600204
29.365	0.217300117015839
29.37	0.217393055558205
29.375	0.217371627688408
29.38	0.21725058555603
29.385	0.217176228761673
29.39	0.21721875667572
29.395	0.217328801751137
29.4	0.217421874403954
29.405	0.21734245121479
29.41	0.217145815491676
29.415	0.21692943572998
29.42	0.21686826646328
29.425	0.216934502124786
29.43	0.217167407274246
29.435	0.217442706227303
29.44	0.217681497335434
29.445	0.217693760991096
29.45	0.217522546648979
29.455	0.217428401112556
29.46	0.217476174235344
29.465	0.217612966895103
29.47	0.217719599604607
29.475	0.21769006550312
29.48	0.217577651143074
29.485	0.217572122812271
29.49	0.21779228746891
29.495	0.218167021870613
29.5	0.218489438295364
29.505	0.218614310026169
29.51	0.218539282679558
29.515	0.21838715672493
29.52	0.218224093317986
29.525	0.218160629272461
29.53	0.218251436948776
29.535	0.21843034029007
29.54	0.21854005753994
29.545	0.218512997031212
29.55	0.218518778681755
29.555	0.21862430870533
29.56	0.218775391578674
29.565	0.218964487314224
29.57	0.219052702188492
29.575	0.219017937779427
29.58	0.219006329774857
29.585	0.219137936830521
29.59	0.219341367483139
29.595	0.219518065452576
29.6	0.219675481319427
29.605	0.219821810722351
29.61	0.219847068190575
29.615	0.219832122325897
29.62	0.21985836327076
29.625	0.219907909631729
29.63	0.21993787586689
29.635	0.219962179660797
29.64	0.219979166984558
29.645	0.220019489526749
29.65	0.220127686858177
29.655	0.220284789800644
29.66	0.220336183905602
29.665	0.220280885696411
29.67	0.220182120800018
29.675	0.220242530107498
29.68	0.220409214496613
29.685	0.220638632774353
29.69	0.220769703388214
29.695	0.220791324973106
29.7	0.220695704221725
29.705	0.220492362976074
29.71	0.220446407794952
29.715	0.22064420580864
29.72	0.220936462283134
29.725	0.22122997045517
29.73	0.221522286534309
29.735	0.221720814704895
29.74	0.221775084733963
29.745	0.221767470240593
29.75	0.221815168857574
29.755	0.221933081746101
29.76	0.222055271267891
29.765	0.222127541899681
29.77	0.222101733088493
29.775	0.222006976604462
29.78	0.221940413117409
29.785	0.22200083732605
29.79	0.222081378102303
29.795	0.222047626972198
29.8	0.221966430544853
29.805	0.221984103322029
29.81	0.222184211015701
29.815	0.222391501069069
29.82	0.222516894340515
29.825	0.222545728087425
29.83	0.22256875038147
29.835	0.222666129469872
29.84	0.22284172475338
29.845	0.223018512129784
29.85	0.223154678940773
29.855	0.223285585641861
29.86	0.223401382565498
29.865	0.223412111401558
29.87	0.223357990384102
29.875	0.223352000117302
29.88	0.223373651504517
29.885	0.223392680287361
29.89	0.22331827878952
29.895	0.223220631480217
29.9	0.223063006997108
29.905	0.222894877195358
29.91	0.222812816500664
29.915	0.222870677709579
29.92	0.223028048872948
29.925	0.223230674862862
29.93	0.223498791456223
29.935	0.223753690719604
29.94	0.223987489938736
29.945	0.224133655428886
29.95	0.224238201975822
29.955	0.224247977137566
29.96	0.224200963973999
29.965	0.224171236157417
29.97	0.22415292263031
29.975	0.224068865180016
29.98	0.224042698740959
29.985	0.224039986729622
29.99	0.224058270454407
29.995	0.224033921957016
30	0.224046319723129
30.005	0.224090799689293
30.01	0.224126696586609
30.015	0.224175497889519
30.02	0.224199756979942
30.025	0.224287286400795
30.03	0.224309310317039
30.035	0.224210619926453
30.04	0.224065437912941
30.045	0.223933979868889
30.05	0.223855301737785
30.055	0.223979920148849
30.06	0.22427798807621
30.065	0.224590972065926
30.07	0.224813297390938
30.075	0.224959671497345
30.08	0.225031435489655
30.085	0.225021779537201
30.09	0.225093334913254
30.095	0.225374057888985
30.1	0.225805073976517
30.105	0.226070016622543
30.11	0.226127579808235
30.115	0.226064801216125
30.12	0.226106733083725
30.125	0.226185604929924
30.13	0.226303145289421
30.135	0.22648848593235
30.14	0.226580172777176
30.145	0.226555496454239
30.15	0.226462826132774
30.155	0.22637964785099
30.16	0.226319655776024
30.165	0.226290836930275
30.17	0.22635492682457
30.175	0.226482570171356
30.18	0.226630002260208
30.185	0.226815283298492
30.19	0.227036908268929
30.195	0.227255314588547
30.2	0.227319657802582
30.205	0.22727844119072
30.21	0.227186530828476
30.215	0.227177321910858
30.22	0.227263376116753
30.225	0.227265164256096
30.23	0.227167189121246
30.235	0.227003708481789
30.24	0.226923331618309
30.245	0.226804465055466
30.25	0.226623997092247
30.255	0.226490750908852
30.26	0.226443454623222
30.265	0.226362705230713
30.27	0.226210981607437
30.275	0.226181641221046
30.28	0.226371645927429
30.285	0.226699218153954
30.29	0.22689425945282
30.295	0.226866871118546
30.3	0.226889684796333
30.305	0.227042734622955
30.31	0.227233752608299
30.315	0.227335974574089
30.32	0.227345421910286
30.325	0.22734922170639
30.33	0.227428063750267
30.335	0.227559596300125
30.34	0.227700933814049
30.345	0.227706268429756
30.35	0.227501288056374
30.355	0.227164074778557
30.36	0.226958304643631
30.365	0.226930052042007
30.37	0.227129310369492
30.375	0.227397188544273
30.38	0.227584391832352
30.385	0.227657407522202
30.39	0.227809190750122
30.395	0.228033065795898
30.4	0.228057950735092
30.405	0.227880492806435
30.41	0.227644801139832
30.415	0.227455392479897
30.42	0.227369159460068
30.425	0.227356180548668
30.43	0.22733610868454
30.435	0.227268800139427
30.44	0.227101534605026
30.445	0.22694443166256
30.45	0.22689001262188
30.455	0.227032989263535
30.46	0.227335855364799
30.465	0.227533966302872
30.47	0.227606326341629
30.475	0.227577850222588
30.48	0.227500483393669
30.485	0.227458834648132
30.49	0.227469846606255
30.495	0.227441057562828
30.5	0.227267786860466
30.505	0.227077841758728
30.51	0.226913705468178
30.515	0.226589843630791
30.52	0.226318895816803
30.525	0.226151451468468
30.53	0.226198300719261
30.535	0.226396754384041
30.54	0.226651906967163
30.545	0.226802960038185
30.55	0.226777449250221
30.555	0.226672038435936
30.56	0.226634472608566
30.565	0.226569518446922
30.57	0.22638975083828
30.575	0.2261753231287
30.58	0.226081699132919
30.585	0.226163983345032
30.59	0.226358488202095
30.595	0.226488664746284
30.6	0.226551204919815
30.605	0.22661104798317
30.61	0.226720228791237
30.615	0.226766064763069
30.62	0.226740509271622
30.625	0.226735815405846
30.63	0.226824998855591
30.635	0.226978972554207
30.64	0.227138757705688
30.645	0.227281987667084
30.65	0.227355033159256
30.655	0.227279245853424
30.66	0.2270797342062
30.665	0.226902335882187
30.67	0.226748943328857
30.675	0.226619839668274
30.68	0.226531133055687
30.685	0.226484775543213
30.69	0.226572215557098
30.695	0.22675184905529
30.7	0.226832613348961
30.705	0.226820901036263
30.71	0.226779371500015
30.715	0.226742222905159
30.72	0.226615354418755
30.725	0.226600959897041
30.73	0.226766437292099
30.735	0.226913094520569
30.74	0.226887747645378
30.745	0.226812571287155
30.75	0.226738259196281
30.755	0.226798877120018
30.76	0.226932749152184
30.765	0.227046996355057
30.77	0.227096989750862
30.775	0.227132171392441
30.78	0.227256000041962
30.785	0.227567628026009
30.79	0.227917864918709
30.795	0.228292167186737
30.8	0.228636935353279
30.805	0.229010865092278
30.81	0.229252129793167
30.815	0.229475095868111
30.82	0.229639038443565
30.825	0.229722410440445
30.83	0.229712620377541
30.835	0.229770421981812
30.84	0.23001292347908
30.845	0.230265006422997
30.85	0.230216592550278
30.855	0.229859679937363
30.86	0.229557543992996
30.865	0.229326471686363
30.87	0.229166522622108
30.875	0.22901014983654
30.88	0.228973388671875
30.885	0.229003205895424
30.89	0.229021802544594
30.895	0.229061305522919
30.9	0.229155480861664
30.905	0.229215726256371
30.91	0.22916541993618
30.915	0.228984639048576
30.92	0.228836447000504
30.925	0.228837579488754
30.93	0.228837743401527
30.935	0.228821903467178
30.94	0.228741601109505
30.945	0.22884464263916
30.95	0.229162409901619
30.955	0.229574277997017
30.96	0.229832157492638
30.965	0.229832425713539
30.97	0.229742527008057
30.975	0.229696124792099
30.98	0.229690030217171
30.985	0.229690477252007
30.99	0.229718178510666
30.995	0.229701146483421
31	0.229653298854828
31.005	0.229624345898628
31.01	0.229696422815323
31.015	0.229862064123154
31.02	0.229999095201492
31.025	0.230056196451187
31.03	0.229998260736465
31.035	0.229932516813278
31.04	0.229874432086945
31.045	0.229892998933792
31.05	0.230045467615128
31.055	0.230165302753448
31.06	0.230176076292992
31.065	0.230229914188385
31.07	0.230374559760094
31.075	0.230573460459709
31.08	0.230724081397057
31.085	0.230857655405998
31.09	0.231030076742172
31.095	0.231246158480644
31.1	0.231397777795792
31.105	0.231495067477226
31.11	0.231562912464142
31.115	0.231633588671684
31.12	0.231804132461548
31.125	0.231992423534393
31.13	0.232182696461678
31.135	0.232252508401871
31.14	0.232214495539665
31.145	0.232082635164261
31.15	0.232021227478981
31.155	0.232002437114716
31.16	0.232021391391754
31.165	0.232101529836655
31.17	0.232285052537918
31.175	0.232447907328606
31.18	0.232401475310326
31.185	0.232322663068771
31.19	0.232155457139015
31.195	0.231842592358589
31.2	0.23146940767765
31.205	0.231126129627228
31.21	0.230978190898895
31.215	0.231030091643333
31.22	0.229230284690857
31.225	0.225662887096405
31.23	0.221054896712303
31.235	0.216041713953018
31.24	0.211043328046799
31.245	0.206316530704498
31.25	0.201901197433472
31.255	0.197907939553261
31.26	0.194354116916656
31.265	0.191097378730774
31.27	0.187995478510857
31.275	0.18514746427536
31.28	0.18268983066082
31.285	0.180628731846809
31.29	0.178781300783157
31.295	0.17704077064991
31.3	0.175505474209785
31.305	0.174184322357178
31.31	0.17316035926342
31.315	0.172385945916176
31.32	0.171875685453415
31.325	0.171577081084251
31.33	0.171402379870415
31.335	0.171199932694435
31.34	0.17108553647995
31.345	0.171251803636551
31.35	0.171624451875687
31.355	0.172089144587517
31.36	0.172651767730713
31.365	0.173314109444618
31.37	0.174060240387917
31.375	0.175026386976242
31.38	0.176331892609596
31.385	0.177766740322113
31.39	0.179092556238174
31.395	0.180373162031174
31.4	0.181723639369011
31.405	0.183209300041199
31.41	0.184716358780861
31.415	0.186397701501846
31.42	0.188328966498375
31.425	0.190472722053528
31.43	0.1926608979702
31.435	0.194763883948326
31.44	0.196786090731621
31.445	0.198604688048363
31.45	0.200317427515984
31.455	0.201977238059044
31.46	0.203702941536903
31.465	0.20552659034729
31.47	0.2075414955616
31.475	0.209580183029175
31.48	0.211497485637665
31.485	0.213310196995735
31.49	0.215115144848824
31.495	0.216970473527908
31.5	0.21881303191185
31.505	0.220560118556023
31.51	0.222233831882477
31.515	0.224025070667267
31.52	0.226008832454681
31.525	0.228074267506599
31.53	0.230004414916039
31.535	0.2317184060812
31.54	0.233412727713585
31.545	0.235305741429329
31.55	0.237250775098801
31.555	0.239151269197464
31.56	0.240916132926941
31.565	0.242668077349663
31.57	0.24452468752861
31.575	0.246381983160973
31.58	0.248286381363869
31.585	0.250250428915024
31.59	0.252286851406097
31.595	0.254178553819656
31.6	0.255942523479462
31.605	0.257625967264175
31.61	0.259346902370453
31.615	0.261178195476532
31.62	0.263189613819122
31.625	0.26523369550705
31.63	0.267328560352325
31.635	0.269297182559967
31.64	0.271221190690994
31.645	0.273235470056534
31.65	0.275268971920013
31.655	0.277374595403671
31.66	0.279501378536224
31.665	0.28165477514267
31.67	0.283729404211044
31.675	0.285629481077194
31.68	0.287487477064133
31.685	0.289334565401077
31.69	0.291031926870346
31.695	0.292519807815552
31.7	0.293906390666962
31.705	0.295259535312653
31.71	0.296538800001144
31.715	0.297811090946198
31.72	0.299112409353256
31.725	0.300351351499557
31.73	0.301647931337357
31.735	0.303003579378128
31.74	0.304438054561615
31.745	0.305782735347748
31.75	0.307021617889404
31.755	0.308217823505402
31.76	0.309373795986176
31.765	0.310484260320663
31.77	0.311506599187851
31.775	0.312442660331726
31.78	0.313283324241638
31.785	0.314120680093765
31.79	0.315065741539001
31.795	0.316111654043198
31.8	0.317263036966324
31.805	0.318450033664703
31.81	0.319623410701752
31.815	0.321574211120605
31.82	0.324156671762466
31.825	0.326927125453949
31.83	0.329709529876709
31.835	0.332591086626053
31.84	0.335608452558517
31.845	0.338349431753159
31.85	0.340837955474854
31.855	0.343069493770599
31.86	0.345193713903427
31.865	0.347081154584885
31.87	0.348757714033127
31.875	0.350441455841064
31.88	0.352162927389145
31.885	0.353778690099716
31.89	0.355205565690994
31.895	0.356502264738083
31.9	0.357752710580826
31.905	0.358925074338913
31.91	0.359957605600357
31.915	0.36074623465538
31.92	0.361405283212662
31.925	0.361885190010071
31.93	0.362249106168747
31.935	0.362606555223465
31.94	0.363040119409561
31.945	0.36341780424118
31.95	0.363701999187469
31.955	0.36388298869133
31.96	0.364117234945297
31.965	0.364366471767426
31.97	0.364572763442993
31.975	0.364650458097458
31.98	0.364479929208755
31.985	0.364223569631577
31.99	0.364009380340576
31.995	0.363871306180954
32	0.363692164421082
32.005	0.363451600074768
32.01	0.363181233406067
32.015	0.36357107758522
32.02	0.364586621522903
32.025	0.365899235010147
32.03	0.367444008588791
32.035	0.369064331054688
32.04	0.370670735836029
32.045	0.372075855731964
32.05	0.373245030641556
32.055	0.374339997768402
32.06	0.375313341617584
32.065	0.376100838184357
32.07	0.376679599285126
32.075	0.377196162939072
32.08	0.377599596977234
32.085	0.377852082252502
32.09	0.378028124570847
32.095	0.378209739923477
32.1	0.378268271684647
32.105	0.37823697924614
32.11	0.378165721893311
32.115	0.378019422292709
32.12	0.377717286348343
32.125	0.37712150812149
32.13	0.376277357339859
32.135	0.375324279069901
32.14	0.37444195151329
32.145	0.373649090528488
32.15	0.372816354036331
32.155	0.371977299451828
32.16	0.371103316545486
32.165	0.370228588581085
32.17	0.36932697892189
32.175	0.368317395448685
32.18	0.367251992225647
32.185	0.366202712059021
32.19	0.365235716104507
32.195	0.364143878221512
32.2	0.362792044878006
32.205	0.361468523740768
32.21	0.360212326049805
32.215	0.359689861536026
32.22	0.359608292579651
32.225	0.359747022390366
32.23	0.360106766223907
32.235	0.360536485910416
32.24	0.360956251621246
32.245	0.361300051212311
32.25	0.361549586057663
32.255	0.361695468425751
32.26	0.361723989248276
32.265	0.361622661352158
32.27	0.361383199691772
32.275	0.360905587673187
32.28	0.360137522220612
32.285	0.35917916893959
32.29	0.358089774847031
32.295	0.357074469327927
32.3	0.356101870536804
32.305	0.355182200670242
32.31	0.35419362783432
32.315	0.353043645620346
32.32	0.35176208615303
32.325	0.350414097309113
32.33	0.349096298217773
32.335	0.347769886255264
32.34	0.34635454416275
32.345	0.344778001308441
32.35	0.343126893043518
32.355	0.341523349285126
32.36	0.339983135461807
32.365	0.338426500558853
32.37	0.336792856454849
32.375	0.335194081068039
32.38	0.333669930696487
32.385	0.332073718309402
32.39	0.330515116453171
32.395	0.329063445329666
32.4	0.327680021524429
32.405	0.326200306415558
32.41	0.324590057134628
32.415	0.323925167322159
32.42	0.324048191308975
32.425	0.324492484331131
32.43	0.32490086555481
32.435	0.325195521116257
32.44	0.325561106204987
32.445	0.326079666614532
32.45	0.326462835073471
32.455	0.326484560966492
32.46	0.326232016086578
32.465	0.32580029964447
32.47	0.32531675696373
32.475	0.324711203575134
32.48	0.323983430862427
32.485	0.322974532842636
32.49	0.32175424695015
32.495	0.320385307073593
32.5	0.318929880857468
32.505	0.317454755306244
32.51	0.315956473350525
32.515	0.314472526311874
32.52	0.313054293394089
32.525	0.311707675457001
32.53	0.310337066650391
32.535	0.308901190757751
32.54	0.307221412658691
32.545	0.305318206548691
32.55	0.30333936214447
32.555	0.301489621400833
32.56	0.29973241686821
32.565	0.297964960336685
32.57	0.296122997999191
32.575	0.294126570224762
32.58	0.291961699724197
32.585	0.289834052324295
32.59	0.287854582071304
32.595	0.285835802555084
32.6	0.28376105427742
32.605	0.281546324491501
32.61	0.279253423213959
32.615	0.277502924203873
32.62	0.276224195957184
32.625	0.275278389453888
32.63	0.274521589279175
32.635	0.273830264806747
32.64	0.273021310567856
32.645	0.27219146490097
32.65	0.271331459283829
32.655	0.270354956388474
32.66	0.269317984580994
32.665	0.268173277378082
32.67	0.266831129789352
32.675	0.265265196561813
32.68	0.263698935508728
32.685	0.262254536151886
32.69	0.260886341333389
32.695	0.259379148483276
32.7	0.257581770420074
32.705	0.255580902099609
32.71	0.253516882658005
32.715	0.251467049121857
32.72	0.249395474791527
32.725	0.247233316302299
32.73	0.245051965117455
32.735	0.242818906903267
32.74	0.240602612495422
32.745	0.238295778632164
32.75	0.235906898975372
32.755	0.233469724655151
32.76	0.231027141213417
32.765	0.228619813919067
32.77	0.226220041513443
32.775	0.223822474479675
32.78	0.221524447202682
32.785	0.219310209155083
32.79	0.217237830162048
32.795	0.215329334139824
32.8	0.213473632931709
32.805	0.211545407772064
32.81	0.209543108940125
32.815	0.207947924733162
32.82	0.206744879484177
32.825	0.205782100558281
32.83	0.204931810498238
32.835	0.204023763537407
32.84	0.202947273850441
32.845	0.201661720871925
32.85	0.200265139341354
32.855	0.198875725269318
32.86	0.19747406244278
32.865	0.196046724915504
32.87	0.194639459252357
32.875	0.193181589245796
32.88	0.191614881157875
32.885	0.19010703265667
32.89	0.188762381672859
32.895	0.1875309497118
32.9	0.186146721243858
32.905	0.184503197669983
32.91	0.182627603411674
32.915	0.180648058652878
32.92	0.178676202893257
32.925	0.176876932382584
32.93	0.175244987010956
32.935	0.173699796199799
32.94	0.171948045492172
32.945	0.169935792684555
32.95	0.167849525809288
32.955	0.165775462985039
32.96	0.163817122578621
32.965	0.161972567439079
32.97	0.160250127315521
32.975	0.158554658293724
32.98	0.156739547848701
32.985	0.154880717396736
32.99	0.153037115931511
32.995	0.151272490620613
33	0.149384930729866
33.005	0.147478252649307
33.01	0.145521685481071
33.015	0.143953636288643
33.02	0.142721340060234
33.025	0.141724228858948
33.03	0.140859112143517
33.035	0.140062317252159
33.04	0.139308467507362
33.045	0.138545021414757
33.05	0.137765064835548
33.055	0.136960983276367
33.06	0.136158525943756
33.065	0.135314911603928
33.07	0.134288877248764
33.075	0.133156269788742
33.08	0.131959348917007
33.085	0.130812019109726
33.09	0.129675909876823
33.095	0.128402054309845
33.1	0.127050876617432
33.105	0.125656351447105
33.11	0.124258257448673
33.115	0.122862070798874
33.12	0.121480636298656
33.125	0.120042338967323
33.13	0.118461638689041
33.135	0.116782911121845
33.14	0.11508783698082
33.145	0.113364517688751
33.15	0.11172978579998
33.155	0.110151119530201
33.16	0.108636051416397
33.165	0.107054077088833
33.17	0.105448625981808
33.175	0.103932723402977
33.18	0.102504424750805
33.185	0.101021312177181
33.19	0.0993966236710548
33.195	0.0976360589265823
33.2	0.0957720056176186
33.205	0.0938930734992027
33.21	0.0920595601201057
33.215	0.0907173007726669
33.22	0.0898022130131721
33.225	0.0891569405794144
33.23	0.088577501475811
33.235	0.08798498660326
33.24	0.0873521417379379
33.245	0.0866536498069763
33.25	0.085865892469883
33.255	0.0849082097411156
33.26	0.0839912369847298
33.265	0.0830299481749535
33.27	0.0820875018835068
33.275	0.0810555070638657
33.28	0.0799878835678101
33.285	0.0788766965270042
33.29	0.0778142064809799
33.295	0.0767692551016808
33.3	0.0758121609687805
33.305	0.0749179571866989
33.31	0.0740899369120598
33.315	0.0731106251478195
33.32	0.0719610080122948
33.325	0.0706961676478386
33.33	0.0693718865513802
33.335	0.0680262222886086
33.34	0.0667149126529694
33.345	0.0655179768800735
33.35	0.0644218325614929
33.355	0.0633085742592812
33.36	0.0621250830590725
33.365	0.0608835965394974
33.37	0.0596185736358166
33.375	0.05835847184062
33.38	0.0571294575929642
33.385	0.0559170544147491
33.39	0.0546400211751461
33.395	0.0532917939126492
33.4	0.0520036369562149
33.405	0.0508171245455742
33.41	0.0497781038284302
33.415	0.0488517880439758
33.42	0.0479390993714333
33.425	0.047098558396101
33.43	0.0462752059102058
33.435	0.045418307185173
33.44	0.0444750227034092
33.445	0.0435082465410233
33.45	0.0425474531948566
33.455	0.0415786020457745
33.46	0.0406435690820217
33.465	0.0398471541702747
33.47	0.0393143594264984
33.475	0.0388560518622398
33.48	0.0383346974849701
33.485	0.0376607812941074
33.49	0.0369839444756508
33.495	0.0362822562456131
33.5	0.0355294533073902
33.505	0.034618079662323
33.51	0.0335690081119537
33.515	0.0324488691985607
33.52	0.0313995704054832
33.525	0.0304105319082737
33.53	0.0295295901596546
33.535	0.0287184249609709
33.54	0.0279499161988497
33.545	0.0271604508161545
33.55	0.0263339839875698
33.555	0.0253621563315392
33.56	0.0244052559137344
33.565	0.0235353298485279
33.57	0.0227368026971817
33.575	0.0219052508473396
33.58	0.0211123339831829
33.585	0.0202694442123175
33.59	0.019325127825141
33.595	0.0184649676084518
33.6	0.0177383124828339
33.605	0.0172025710344315
33.61	0.0167306568473577
33.615	0.0162991397082806
33.62	0.0158380083739758
33.625	0.015329310670495
33.63	0.0147671364247799
33.635	0.0141782276332378
33.64	0.013437838293612
33.645	0.0127537660300732
33.65	0.0122245037928224
33.655	0.0118578271940351
33.66	0.0114883137866855
33.665	0.0110549023374915
33.67	0.0106180487200618
33.675	0.0102771893143654
33.68	0.00997503008693457
33.685	0.00962569657713175
33.69	0.00916895270347595
33.695	0.00847767014056444
33.7	0.00755890971049666
33.705	0.00653191935271025
33.71	0.00549821648746729
33.715	0.00464611081406474
33.72	0.00390827376395464
33.725	0.00320847984403372
33.73	0.00252124015241861
33.735	0.00193477526772767
33.74	0.00150387291796505
33.745	0.00116782705299556
33.75	0.000771444290876389
33.755	0.000316862744512036
33.76	-0.000182075949851424
33.765	-0.00080055050784722
33.77	-0.00141373253427446
33.775	-0.002068055793643
33.78	-0.00270406063646078
33.785	-0.00333599001169205
33.79	-0.00378782581537962
33.795	-0.00426254468038678
33.8	-0.00470721907913685
33.805	-0.00520588271319866
33.81	-0.00559027539566159
33.815	-0.00584335578605533
33.82	-0.00613057799637318
33.825	-0.00646917708218098
33.83	-0.00696107465773821
33.835	-0.00754887983202934
33.84	-0.0079782186076045
33.845	-0.00825760327279568
33.85	-0.00839416868984699
33.855	-0.00854710396379232
33.86	-0.00876891892403364
33.865	-0.0091309892013669
33.87	-0.00965999905019999
33.875	-0.0103032011538744
33.88	-0.0109262950718403
33.885	-0.0114912884309888
33.89	-0.0119657097384334
33.895	-0.0124515909701586
33.9	-0.0129866637289524
33.905	-0.0135346595197916
33.91	-0.0140464659780264
33.915	-0.0144030302762985
33.92	-0.0146076707169414
33.925	-0.0147116482257843
33.93	-0.0149649968370795
33.935	-0.0153321037068963
33.94	-0.0157687105238438
33.945	-0.0160573702305555
33.95	-0.0162435565143824
33.955	-0.0164470747113228
33.96	-0.0168015398085117
33.965	-0.0174187030643225
33.97	-0.0180746950209141
33.975	-0.0184960700571537
33.98	-0.0187983699142933
33.985	-0.0191156100481749
33.99	-0.0195247810333967
33.995	-0.0199629236012697
34	-0.0204163119196892
34.005	-0.0207217410206795
34.01	-0.0208722911775112
34.015	-0.0210466999560595
34.02	-0.0212099384516478
34.025	-0.0213577598333359
34.03	-0.0215355679392815
34.035	-0.0217568520456553
34.04	-0.0220049154013395
34.045	-0.02234947681427
34.05	-0.0227578729391098
34.055	-0.0231322813779116
34.06	-0.0234024934470654
34.065	-0.0236457716673613
34.07	-0.0239015463739634
34.075	-0.0241829827427864
34.08	-0.0243652109056711
34.085	-0.0244266763329506
34.09	-0.0244662202894688
34.095	-0.0245279110968113
34.1	-0.0246284101158381
34.105	-0.0247844774276018
34.11	-0.0248915981501341
34.115	-0.0249309316277504
34.12	-0.0250737946480513
34.125	-0.0253514405339956
34.13	-0.0256635509431362
34.135	-0.0259614530950785
34.14	-0.0262845251709223
34.145	-0.0266158115118742
34.15	-0.0268830563873053
34.155	-0.0269905254244804
34.16	-0.0269995648413897
34.165	-0.0269973762333393
34.17	-0.0270619224756956
34.175	-0.0271790809929371
34.18	-0.0272450223565102
34.185	-0.0271348264068365
34.19	-0.0269632339477539
34.195	-0.0267961155623198
34.2	-0.02658386901021
34.205	-0.0262228958308697
34.21	-0.0258331280201674
34.215	-0.0255864318460226
34.22	-0.0255434736609459
34.225	-0.0256337039172649
34.23	-0.0257547069340944
34.235	-0.0258644428104162
34.24	-0.0259880442172289
34.245	-0.0261589325964451
34.25	-0.0263666696846485
34.255	-0.0264177322387695
34.26	-0.0264057423919439
34.265	-0.0264174528419971
34.27	-0.0265255365520716
34.275	-0.0265637189149857
34.28	-0.0264820400625467
34.285	-0.0263224020600319
34.29	-0.0262484718114138
34.295	-0.0262070056051016
34.3	-0.0261661466211081
34.305	-0.0259723365306854
34.31	-0.025794081389904
34.315	-0.0257166773080826
34.32	-0.0256533194333315
34.325	-0.0255949236452579
34.33	-0.0255284011363983
34.335	-0.0255341716110706
34.34	-0.0255482159554958
34.345	-0.0256014745682478
34.35	-0.0257204864174128
34.355	-0.0259181261062622
34.36	-0.0261504929512739
34.365	-0.0263593550771475
34.37	-0.0265851579606533
34.375	-0.0266983956098557
34.38	-0.0267768036574125
34.385	-0.0269201043993235
34.39	-0.0271726697683334
34.395	-0.0274212751537561
34.4	-0.0275567844510078
34.405	-0.0275507140904665
34.41	-0.0274721421301365
34.415	-0.0275296270847321
34.42	-0.0276269111782312
34.425	-0.0277928896248341
34.43	-0.0280326101928949
34.435	-0.0283035915344954
34.44	-0.0285849645733833
34.445	-0.0287990942597389
34.45	-0.0289859175682068
34.455	-0.0292712971568108
34.46	-0.0295965168625116
34.465	-0.0298159942030907
34.47	-0.0299481879919767
34.475	-0.0300227906554937
34.48	-0.0300843231379986
34.485	-0.0301959104835987
34.49	-0.0303391795605421
34.495	-0.0304862651973963
34.5	-0.0306860860437155
34.505	-0.0308165121823549
34.51	-0.030862957239151
34.515	-0.0307413171976805
34.52	-0.0305797271430492
34.525	-0.0304170325398445
34.53	-0.0304169449955225
34.535	-0.0304867532104254
34.54	-0.0304978229105473
34.545	-0.0303909406065941
34.55	-0.0301815420389175
34.555	-0.0300012491643429
34.56	-0.0298367943614721
34.565	-0.0296006631106138
34.57	-0.0292478017508984
34.575	-0.0289896447211504
34.58	-0.0289231687784195
34.585	-0.0288450717926025
34.59	-0.028705146163702
34.595	-0.0285293720662594
34.6	-0.028402853757143
34.605	-0.0284181404858828
34.61	-0.0284896045923233
34.615	-0.0285523701459169
34.62	-0.028628321364522
34.625	-0.0286448262631893
34.63	-0.0286721512675285
34.635	-0.0287653710693121
34.64	-0.0287688318639994
34.645	-0.0285537764430046
34.65	-0.028284503147006
34.655	-0.0281994957476854
34.66	-0.0282415803521872
34.665	-0.0281671565026045
34.67	-0.0280269477516413
34.675	-0.0280057787895203
34.68	-0.0281030368059874
34.685	-0.0280996300280094
34.69	-0.027963699772954
34.695	-0.0279463548213243
34.7	-0.0280449632555246
34.705	-0.0281506590545177
34.71	-0.0282048005610704
34.715	-0.0281590353697538
34.72	-0.0280437208712101
34.725	-0.0279308743774891
34.73	-0.0279074124991894
34.735	-0.0279030948877335
34.74	-0.0278544239699841
34.745	-0.0278418902307749
34.75	-0.0279148314148188
34.755	-0.0279615055769682
34.76	-0.0279785115271807
34.765	-0.0279960371553898
34.77	-0.0279722642153502
34.775	-0.027931235730648
34.78	-0.0278371050953865
34.785	-0.0276950038969517
34.79	-0.0275568645447493
34.795	-0.0275046247988939
34.8	-0.0275476481765509
34.805	-0.0275231916457415
34.81	-0.0274458713829517
34.815	-0.0273045543581247
34.82	-0.0271654650568962
34.825	-0.0271571688354015
34.83	-0.0270996242761612
34.835	-0.0269056409597397
34.84	-0.0266694221645594
34.845	-0.0264054499566555
34.85	-0.0261814873665571
34.855	-0.0260884165763855
34.86	-0.0261873137205839
34.865	-0.0263768341392279
34.87	-0.0265709701925516
34.875	-0.0266338679939508
34.88	-0.0265893209725618
34.885	-0.0263956133276224
34.89	-0.0260643810033798
34.895	-0.0257147029042244
34.9	-0.0254550725221634
34.905	-0.0252865739166737
34.91	-0.0251634828746319
34.915	-0.0250827558338642
34.92	-0.0249099992215633
34.925	-0.0247192271053791
34.93	-0.0245447773486376
34.935	-0.024444330483675
34.94	-0.024365596473217
34.945	-0.024180555716157
34.95	-0.0239596832543612
34.955	-0.0237005017697811
34.96	-0.0235499385744333
34.965	-0.0235024131834507
34.97	-0.0235459990799427
34.975	-0.0235718488693237
34.98	-0.0236234031617641
34.985	-0.0235900320112705
34.99	-0.0234911013394594
34.995	-0.0233592707663774
35	-0.0231924057006836
35.005	-0.0231070499867201
35.01	-0.0230259001255035
35.015	-0.022984316572547
35.02	-0.0228877458721399
35.025	-0.0228224601596594
35.03	-0.022774925455451
35.035	-0.0227878764271736
35.04	-0.0227583814412355
35.045	-0.022646076977253
35.05	-0.0223995205014944
35.055	-0.0219977423548698
35.06	-0.0215910151600838
35.065	-0.0211822688579559
35.07	-0.0208574999123812
35.075	-0.0205745734274387
35.08	-0.020357858389616
35.085	-0.0200725477188826
35.09	-0.0199093073606491
35.095	-0.0197980310767889
35.1	-0.0197349842637777
35.105	-0.0196558684110641
35.11	-0.0195219404995441
35.115	-0.0193175990134478
35.12	-0.0191831272095442
35.125	-0.0191268157213926
35.13	-0.0191375240683556
35.135	-0.0191202461719513
35.14	-0.0189794301986694
35.145	-0.0188701152801514
35.15	-0.0188394878059626
35.155	-0.0189667958766222
35.16	-0.0191072225570679
35.165	-0.0191491283476353
35.17	-0.0191699080169201
35.175	-0.0192707441747189
35.18	-0.0194238647818565
35.185	-0.0195650197565556
35.19	-0.0197162833064795
35.195	-0.0199283268302679
35.2	-0.0201447252184153
35.205	-0.020144734531641
35.21	-0.0199076812714338
35.215	-0.0196113381534815
35.22	-0.0195130575448275
35.225	-0.0196226853877306
35.23	-0.0198254529386759
35.235	-0.0199042838066816
35.24	-0.0199276283383369
35.245	-0.0199066810309887
35.25	-0.0197890046983957
35.255	-0.0196856930851936
35.26	-0.0197264663875103
35.265	-0.0198820438235998
35.27	-0.0199737418442965
35.275	-0.0198468472808599
35.28	-0.0195786952972412
35.285	-0.0191321615129709
35.29	-0.0186136849224567
35.295	-0.0181020814925432
35.3	-0.0177158750593662
35.305	-0.0175039824098349
35.31	-0.017545199021697
35.315	-0.0176520142704248
35.32	-0.0177110247313976
35.325	-0.0176413618028164
35.33	-0.0175774935632944
35.335	-0.0175493024289608
35.34	-0.0176326762884855
35.345	-0.0177714116871357
35.35	-0.017950976267457
35.355	-0.01816869340837
35.36	-0.0183672681450844
35.365	-0.0185827184468508
35.37	-0.0187381152063608
35.375	-0.018832091242075
35.38	-0.0188714675605297
35.385	-0.0188199747353792
35.39	-0.0186909176409245
35.395	-0.0185050927102566
35.4	-0.0183367673307657
35.405	-0.0181812029331923
35.41	-0.0180964041501284
35.415	-0.018066281452775
35.42	-0.018020199611783
35.425	-0.0179066378623247
35.43	-0.0176967773586512
35.435	-0.0174400378018618
35.44	-0.0172370821237564
35.445	-0.0171651095151901
35.45	-0.0171482022851706
35.455	-0.0171913132071495
35.46	-0.0172418560832739
35.465	-0.0173026658594608
35.47	-0.0173468943685293
35.475	-0.0173090416938066
35.48	-0.0171904060989618
35.485	-0.0170819722115993
35.49	-0.0171170681715012
35.495	-0.0172968991100788
35.5	-0.017630772665143
35.505	-0.018010389059782
35.51	-0.018385473638773
35.515	-0.0186968725174665
35.52	-0.0188715979456902
35.525	-0.0188687667250633
35.53	-0.0187318176031113
35.535	-0.0186924692243338
35.54	-0.0187960267066956
35.545	-0.0190164465457201
35.55	-0.0192036610096693
35.555	-0.0192946959286928
35.56	-0.0193129517138004
35.565	-0.0192808471620083
35.57	-0.0191667601466179
35.575	-0.0189043059945107
35.58	-0.0185579750686884
35.585	-0.0182864554226398
35.59	-0.0181320961564779
35.595	-0.0180950593203306
35.6	-0.0182724334299564
35.605	-0.0184906367212534
35.61	-0.018609918653965
35.615	-0.0186241362243891
35.62	-0.0186202675104141
35.625	-0.0186675824224949
35.63	-0.0186477228999138
35.635	-0.0185425151139498
35.64	-0.0184718556702137
35.645	-0.0184823460876942
35.65	-0.0186380632221699
35.655	-0.0188313908874989
35.66	-0.0190637167543173
35.665	-0.0191174540668726
35.67	-0.0189706403762102
35.675	-0.0186134167015553
35.68	-0.0181741397827864
35.685	-0.0176933202892542
35.69	-0.0172427073121071
35.695	-0.0168110243976116
35.7	-0.016493909060955
35.705	-0.0162374842911959
35.71	-0.0159912034869194
35.715	-0.0157932881265879
35.72	-0.0157359931617975
35.725	-0.015733640640974
35.73	-0.0157551299780607
35.735	-0.0157139264047146
35.74	-0.0155612397938967
35.745	-0.0152808353304863
35.75	-0.0149770928546786
35.755	-0.0147783542051911
35.76	-0.0147400246933103
35.765	-0.0147378975525498
35.77	-0.0147174941375852
35.775	-0.0145803457126021
35.78	-0.0144967623054981
35.785	-0.0143971834331751
35.79	-0.0143073443323374
35.795	-0.0141863189637661
35.8	-0.0140518620610237
35.805	-0.0139769790694118
35.81	-0.0140510099008679
35.815	-0.0141655215993524
35.82	-0.0142073193565011
35.825	-0.0142763061448932
35.83	-0.0143581451848149
35.835	-0.0144559256732464
35.84	-0.0145579287782311
35.845	-0.0146840373054147
35.85	-0.0147693725302815
35.855	-0.0148100750520825
35.86	-0.0148669062182307
35.865	-0.0149643616750836
35.87	-0.0150479003787041
35.875	-0.0150259099900723
35.88	-0.0149499448016286
35.885	-0.0149714853614569
35.89	-0.0151057858020067
35.895	-0.0152316093444824
35.9	-0.0153231704607606
35.905	-0.0154667384922504
35.91	-0.0156578905880451
35.915	-0.0158530082553625
35.92	-0.0160178262740374
35.925	-0.0161580927670002
35.93	-0.0163149069994688
35.935	-0.0164018180221319
35.94	-0.0164006743580103
35.945	-0.0163284242153168
35.95	-0.0163603145629168
35.955	-0.01650713942945
35.96	-0.0165847428143024
35.965	-0.0165178086608648
35.97	-0.0164567138999701
35.975	-0.0165186934173107
35.98	-0.0166168157011271
35.985	-0.0166895743459463
35.99	-0.0167280193418264
35.995	-0.0166965685784817
36	-0.0167179368436337
36.005	-0.0167855862528086
36.01	-0.0168591998517513
36.015	-0.0168342292308807
36.02	-0.0166808050125837
36.025	-0.0165084041655064
36.03	-0.0164798218756914
36.035	-0.0165621116757393
36.04	-0.0166392493993044
36.045	-0.0166527777910233
36.05	-0.0166931748390198
36.055	-0.0167340599000454
36.06	-0.0167944338172674
36.065	-0.0166922491043806
36.07	-0.0164426974952221
36.075	-0.016215980052948
36.08	-0.0161348637193441
36.085	-0.0161924995481968
36.09	-0.0163344908505678
36.095	-0.0164444819092751
36.1	-0.0164342541247606
36.105	-0.0163569841533899
36.11	-0.0161915607750416
36.115	-0.0159212201833725
36.12	-0.015631565824151
36.125	-0.0154768507927656
36.13	-0.0154779525473714
36.135	-0.0155134508386254
36.14	-0.0154680199921131
36.145	-0.0153123568743467
36.15	-0.0150581477209926
36.155	-0.0148646663874388
36.16	-0.014732064679265
36.165	-0.0145859783515334
36.17	-0.0143471723422408
36.175	-0.0140987513586879
36.18	-0.0139093054458499
36.185	-0.0138022657483816
36.19	-0.0137850269675255
36.195	-0.0137566532939672
36.2	-0.0136681934818625
36.205	-0.01348742749542
36.21	-0.0132749937474728
36.215	-0.0130296330899
36.22	-0.0127817448228598
36.225	-0.0125902369618416
36.23	-0.0124411517754197
36.235	-0.0123217375949025
36.24	-0.0122269839048386
36.245	-0.0121307708323002
36.25	-0.0119986711069942
36.255	-0.0118435490876436
36.26	-0.0116896405816078
36.265	-0.0114687494933605
36.27	-0.0113160684704781
36.275	-0.0112689090892673
36.28	-0.011256723664701
36.285	-0.0111423637717962
36.29	-0.0109888324514031
36.295	-0.0108834505081177
36.3	-0.0108567187562585
36.305	-0.0108918119221926
36.31	-0.010926304385066
36.315	-0.0108801918104291
36.32	-0.0107995895668864
36.325	-0.0107584381476045
36.33	-0.010681577026844
36.335	-0.0105096884071827
36.34	-0.0103157423436642
36.345	-0.0101699009537697
36.35	-0.0100666098296642
36.355	-0.00997060444205999
36.36	-0.00989718083292246
36.365	-0.00981886871159077
36.37	-0.00964246038347483
36.375	-0.00939706899225712
36.38	-0.0091799758374691
36.385	-0.00907678436487913
36.39	-0.00900280848145485
36.395	-0.00895372591912746
36.4	-0.00879716407507658
36.405	-0.00851392839103937
36.41	-0.00821288581937551
36.415	-0.00803861115127802
36.42	-0.0079835569486022
36.425	-0.00793900154531002
36.43	-0.00794283952564001
36.435	-0.00794283952564001
36.44	-0.00794283952564001
36.445	-0.00794283952564001
36.45	-0.00794283952564001
36.455	-0.00794283952564001
36.46	-0.00794283952564001
36.465	-0.00794283952564001
36.47	-0.00794283952564001
36.475	-0.00794283952564001
36.48	-0.00794283952564001
36.485	-0.00794283952564001
36.49	-0.00794283952564001
36.495	-0.00794283952564001
36.5	-0.00794283952564001
36.505	-0.00794283952564001
36.51	-0.00794283952564001
36.515	-0.00794283952564001
36.52	-0.00794283952564001
36.525	-0.00794283952564001
36.53	-0.00794283952564001
36.535	-0.00794283952564001
36.54	-0.00794283952564001
36.545	-0.00794283952564001
36.55	-0.00794283952564001
36.555	-0.00794283952564001
36.56	-0.00794283952564001
36.565	-0.00794283952564001
36.57	-0.00794283952564001
36.575	-0.00794283952564001
36.58	-0.00794283952564001
36.585	-0.00794283952564001
36.59	-0.00794283952564001
36.595	-0.00794283952564001
36.6	-0.00794283952564001
36.605	-0.00794283952564001
36.61	-0.00794283952564001
36.615	-0.00794283952564001
36.62	-0.00794283952564001
36.625	-0.00794283952564001
36.63	-0.00794283952564001
36.635	-0.00794283952564001
36.64	-0.00794283952564001
36.645	-0.00794283952564001
36.65	-0.00794283952564001
36.655	-0.00794283952564001
36.66	-0.00794283952564001
36.665	-0.00794283952564001
36.67	-0.00794283952564001
36.675	-0.00794283952564001
36.68	-0.00794283952564001
36.685	-0.00794283952564001
36.69	-0.00794283952564001
36.695	-0.00794283952564001
36.7	-0.00794283952564001
36.705	-0.00794283952564001
36.71	-0.00794283952564001
36.715	-0.00794283952564001
36.72	-0.00794283952564001
36.725	-0.00794283952564001
36.73	-0.00794283952564001
36.735	-0.00794283952564001
36.74	-0.00794283952564001
36.745	-0.00794283952564001
36.75	-0.00794283952564001
36.755	-0.00794283952564001
36.76	-0.00794283952564001
36.765	-0.00794283952564001
36.77	-0.00794283952564001
36.775	-0.00794283952564001
36.78	-0.00794283952564001
36.785	-0.00794283952564001
36.79	-0.00794283952564001
36.795	-0.00794283952564001
36.8	-0.00794283952564001
36.805	-0.00794283952564001
36.81	-0.00794283952564001
36.815	-0.00794283952564001
36.82	-0.00794283952564001
36.825	-0.00794283952564001
36.83	-0.00794283952564001
36.835	-0.00794283952564001
36.84	-0.00794283952564001
36.845	-0.00794283952564001
36.85	-0.00794283952564001
36.855	-0.00794283952564001
36.86	-0.00794283952564001
36.865	-0.00794283952564001
36.87	-0.00794283952564001
36.875	-0.00794283952564001
36.88	-0.00794283952564001
36.885	-0.00794283952564001
36.89	-0.00794283952564001
36.895	-0.00794283952564001
36.9	-0.00794283952564001
36.905	-0.00794283952564001
36.91	-0.00794283952564001
36.915	-0.00794283952564001
36.92	-0.00794283952564001
36.925	-0.00794283952564001
36.93	-0.00794283952564001
36.935	-0.00794283952564001
36.94	-0.00794283952564001
36.945	-0.00794283952564001
36.95	-0.00794283952564001
36.955	-0.00794283952564001
36.96	-0.00794283952564001
36.965	-0.00794283952564001
36.97	-0.00794283952564001
36.975	-0.00794283952564001
36.98	-0.00794283952564001
36.985	-0.00794283952564001
36.99	-0.00794283952564001
36.995	-0.00794283952564001
37	-0.00794283952564001
37.005	-0.00794283952564001
37.01	-0.00794283952564001
37.015	-0.00794283952564001
37.02	-0.00794283952564001
37.025	-0.00794283952564001
37.03	-0.00794283952564001
37.035	-0.00794283952564001
37.04	-0.00794283952564001
37.045	-0.00794283952564001
37.05	-0.00794283952564001
37.055	-0.00794283952564001
37.06	-0.00794283952564001
37.065	-0.00794283952564001
37.07	-0.00794283952564001
37.075	-0.00794283952564001
37.08	-0.00794283952564001
37.085	-0.00794283952564001
37.09	-0.00794283952564001
37.095	-0.00794283952564001
37.1	-0.00794283952564001



==> matlabPlots/vy_downsampled.txt <==
         0         0
    0.5000   -0.0002
    1.0000   -0.0029
    1.5000    0.0035
    2.0000    0.0034
    2.5000   -0.0001
    3.0000    0.0015
    3.5000   -0.0002
    4.0000   -0.0050
    4.5000   -0.0061
    5.0000    0.0002
    5.5000    0.0076
    6.0000    0.0103
    6.5000    0.0054
    7.0000   -0.0052
    7.5000   -0.0010
    8.0000   -0.0004
    8.5000   -0.1063
    9.0000   -0.1950
    9.5000   -0.2143
   10.0000   -0.1958
   10.5000   -0.1631
   11.0000   -0.1515
   11.5000   -0.1547
   12.0000   -0.1706
   12.5000   -0.1860
   13.0000   -0.1766
   13.5000   -0.1629
   14.0000   -0.1563
   14.5000   -0.1717
   15.0000   -0.1742
   15.5000   -0.1743
   16.0000   -0.1723
   16.5000   -0.1713
   17.0000   -0.1738
   17.5000   -0.1523
   18.0000   -0.2270
   18.5000   -0.2343
   19.0000   -0.2239
   19.5000   -0.2259
   20.0000   -0.2389
   20.5000   -0.2406
   21.0000   -0.2415
   21.5000   -0.2543
   22.0000   -0.2210
   22.5000   -0.1083
   23.0000   -0.0063
   23.5000   -0.0130
   24.0000   -0.0955
   24.5000   -0.1477
   25.0000   -0.1455
   25.5000   -0.1310
   26.0000   -0.1143
   26.5000    0.0655
   27.0000    0.2034
   27.5000    0.1092
   28.0000    0.1108
   28.5000    0.2060
   29.0000    0.2112
   29.5000    0.2185
   30.0000    0.2240
   30.5000    0.2273
   31.0000    0.2297
   31.5000    0.2188
   32.0000    0.3637
   32.5000    0.3189
   33.0000    0.1494
   33.5000    0.0355
   34.0000   -0.0204
   34.5000   -0.0307
   35.0000   -0.0232
   35.5000   -0.0176
   36.0000   -0.0167
   36.5000   -0.0079
   37.0000   -0.0079


